Weisfeiler and Leman Go Loopy: A New Hierarchy for Graph Representational Learning

We introduce $r$-loopy Weisfeiler-Leman ($r$-$\ell{}$WL), a novel hierarchy of graph isomorphism tests and a corresponding GNN framework, $r$-$\ell{}$MPNN, that can count cycles up to length $r + 2$. Most notably, we show that $r$-$\ell{}$WL can count homomorphisms of cactus graphs. This strictly extends classical 1-WL, which can only count homomorphisms of trees and, in fact, is incomparable to $k$-WL for any fixed $k$. We empirically validate the expressive and counting power of the proposed $r$-$\ell{}$MPNN on several synthetic datasets and present state-of-the-art predictive performance on various real-world datasets. The code is available at https://github.com/RPaolino/loopy

==> imgs/3-star.tikz <==
\begin{tikzpicture}
  % Style for nodes
    \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}} 
    \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (90:\radius) {};
    \node[mystyle] (b) at (210:\radius) {};
    \node[mystyle] (c) at (330:\radius) {};
    \node[mystyle] (d) at (0,0) {};
    \draw (d) -- (b);
    \draw (d) -- (c);
    \draw (d)-- (a);
\end{tikzpicture}

==> imgs/4-cycle.tikz <==
\begin{tikzpicture}
  % Style for nodes
  \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}}
  \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (45:\radius) {};
    \node[mystyle] (b) at (135:\radius) {};
    \node[mystyle] (c) at (225:\radius) {};
    \node[mystyle] (d) at (315:\radius) {};
    \draw[black] (a) -- (b) -- (c) -- (d) --(a);

\end{tikzpicture}

==> imgs/tailed_triangle.tikz <==
\begin{tikzpicture}
  % Style for nodes
    \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}} 
    \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (45:\radius) {};
    \node[mystyle] (b) at (135:\radius) {};
    \node[mystyle] (c) at (225:\radius) {};
    \node[mystyle] (d) at (315:\radius) {};
    \draw (a) -- (b) -- (d) -- (a);
    \draw (c)--(b);
\end{tikzpicture}

==> imgs/triangle.tikz <==
\begin{tikzpicture}
  % Style for nodes
  \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}}
    \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (90:\radius) {};
    \node[mystyle] (b) at (210:\radius) {};
    \node[mystyle] (c) at (330:\radius) {};
    \draw (a) -- (b) -- (c) -- (a);
\end{tikzpicture}

==> loopy/imgs/3-star.tikz <==
\begin{tikzpicture}
  % Style for nodes
    \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}} 
    \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (90:\radius) {};
    \node[mystyle] (b) at (210:\radius) {};
    \node[mystyle] (c) at (330:\radius) {};
    \node[mystyle] (d) at (0,0) {};
    \draw (d) -- (b);
    \draw (d) -- (c);
    \draw (d)-- (a);
\end{tikzpicture}

==> loopy/imgs/4-cycle.tikz <==
\begin{tikzpicture}
  % Style for nodes
  \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}}
  \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (45:\radius) {};
    \node[mystyle] (b) at (135:\radius) {};
    \node[mystyle] (c) at (225:\radius) {};
    \node[mystyle] (d) at (315:\radius) {};
    \draw[black] (a) -- (b) -- (c) -- (d) --(a);

\end{tikzpicture}

==> loopy/imgs/tailed_triangle.tikz <==
\begin{tikzpicture}
  % Style for nodes
    \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}} 
    \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (45:\radius) {};
    \node[mystyle] (b) at (135:\radius) {};
    \node[mystyle] (c) at (225:\radius) {};
    \node[mystyle] (d) at (315:\radius) {};
    \draw (a) -- (b) -- (d) -- (a);
    \draw (c)--(b);
\end{tikzpicture}

==> loopy/imgs/triangle.tikz <==
\begin{tikzpicture}
  % Style for nodes
  \tikzset{mystyle/.style={circle, draw=black, minimum size=1pt}}
    \newcommand{\radius}{1.5cm}
    \node[mystyle] (a) at (90:\radius) {};
    \node[mystyle] (b) at (210:\radius) {};
    \node[mystyle] (c) at (330:\radius) {};
    \draw (a) -- (b) -- (c) -- (a);
\end{tikzpicture}

==> loopy/tabs/cexp.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing
0	0.609166693687439	0.0306639617032824	0.437511195695761	0.00442794341588018	5.6635684967041
1	0.683333361148834	0.0305050040284883	0.488096048547957	0.0387159519724039	14.3152241706848
2	0.714166700839996	0.00897526611906856	0.728038986233082	0.0645345112858513	15.3680846691132
3	0.990000033378601	0.0140929383417823	0.896887536047455	0.0190593196777025	17.2507016658783
4	0.918333387374878	0.0548735848569989	1.13345812686522	0.0168894046787736	19.6589117050171
5	0.965833389759064	0.0171593915189784	1.48992460992861	0.147511270015615	22.4341597557068
6	0.951666712760925	0.00897526611906856	1.68367974402291	0.023111579802742	23.3475689888

==> loopy/tabs/cexp_loss_r_2.dat <==
0	0.745837926864624	0.746310412883759	0.746975362300873
1	0.75133216381073	0.753086745738983	0.75279039144516
2	0.762187361717224	0.764063000679016	0.768241703510284
3	0.780278921127319	0.782170116901398	0.783942222595215
4	0.742018222808838	0.74887478351593	0.74387115240097
5	0.735806882381439	0.739395797252655	0.73799079656601
6	0.713115751743317	0.714256942272186	0.714361190795898
7	0.697588324546814	0.697132289409637	0.696736395359039
8	0.700751304626465	0.702144324779511	0.701047539710999
9	0.695364058017731	0.698758363723755	0.694125771522522
10	0.713030397891998	0.711153388023376	0.711767256259918
11	0.687848806381226	0.689253985881805	0.686163544654846
12	0.687645196914673	0.68793398141861	0.686721682548523
13	0.700280427932739	0.706414878368378	0.700274169445038
14	0.726333022117615	0.732088506221771	0.72753244638443
15	0.806707918643951	0.806732535362244	0.811224341392517
16	0.685452163219452	0.687718689441681	0.683900237083435
17	0.702608585357666	0.707161366939545	0.703277409076691
18	0.68593430519104	0.690241456031799	0.684571862220764
19	0.684444010257721	0.684548318386078	0.68329918384552
20	0.722930729389191	0.735500335693359	0.723723709583283
21	0.679486632347107	0.679566383361816	0.676266729831696
22	0.713670790195465	0.711281657218933	0.71214771270752
23	0.767401576042175	0.783501863479614	0.772007346153259
24	0.7793949842453	0.787585377693176	0.785504639148712
25	0.729423522949219	0.737949907779694	0.73179167509079
26	0.718254268169403	0.717378199100494	0.718687355518341
27	0.748008787631989	0.747925341129303	0.750645637512207
28	0.753407120704651	0.753301739692688	0.755918264389038
29	0.691213965415955	0.691246390342712	0.690409958362579
30	0.690881788730621	0.694000005722046	0.690451502799988
31	0.689175963401794	0.68876576423645	0.687566876411438
32	0.688447058200836	0.688267350196838	0.687733769416809
33	0.68275797367096	0.684884309768677	0.682224273681641
34	0.767334938049316	0.766634941101074	0.770750403404236
35	0.706126093864441	0.705198466777802	0.706031620502472
36	0.698212742805481	0.69721657037735	0.697307646274567
37	0.715074479579926	0.712930738925934	0.713588178157806
38	0.689008772373199	0.688539147377014	0.687057435512543
39	0.685333013534546	0.68503201007843	0.682714819908142
40	0.685055255889893	0.684739530086517	0.682768404483795
41	0.752815008163452	0.753248751163483	0.756019711494446
42	0.692256391048431	0.691808640956879	0.691401898860931
43	0.693088591098785	0.692382097244263	0.691877543926239
44	0.697011888027191	0.69624000787735	0.696500480175018
45	0.72086226940155	0.719728410243988	0.721108675003052
46	0.737631916999817	0.737698972225189	0.740106642246246
47	0.753258109092712	0.753969252109528	0.756168305873871
48	0.691342532634735	0.691391110420227	0.690618693828583
49	0.708656370639801	0.708000361919403	0.708491027355194
50	0.684462130069733	0.685293138027191	0.683811366558075
51	0.685572683811188	0.688505113124847	0.684688866138458
52	0.684297561645508	0.687668144702911	0.683112800121307
53	0.68919163942337	0.693844616413116	0.688964128494263
54	0.71683657169342	0.725995063781738	0.718617498874664
55	0.715305387973785	0.723029673099518	0.717205762863159
56	0.71361917257309	0.71979957818985	0.715538680553436
57	0.69986629486084	0.705271482467651	0.700162589550018
58	0.694269120693207	0.693483471870422	0.692995309829712
59	0.683060884475708	0.685735702514648	0.682207882404327
60	0.688459753990173	0.688161015510559	0.687657713890076
61	0.679211854934692	0.6812504529953	0.677629828453064
62	0.697423100471497	0.70543247461319	0.69747656583786
63	0.678241014480591	0.679396092891693	0.676058173179626
64	0.687096834182739	0.686354339122772	0.684383094310761
65	0.702038645744324	0.699568867683411	0.699428915977478
66	0.678872764110565	0.680336117744446	0.676110982894897
67	0.677340924739838	0.678345084190369	0.674783170223236
68	0.694378137588501	0.693060696125031	0.692891240119934
69	0.762132585048676	0.759973585605621	0.763952374458313
70	0.731730043888092	0.729792892932892	0.732011735439301
71	0.682437896728516	0.684232413768768	0.680794715881348
72	0.695397257804871	0.701887726783752	0.694816768169403
73	0.678676247596741	0.682327687740326	0.676648139953613
74	0.699421525001526	0.70799332857132	0.699092209339142
75	0.67705374956131	0.679932415485382	0.674304664134979
76	0.690586388111115	0.697938501834869	0.689238131046295
77	0.684617936611176	0.691200315952301	0.682780086994171
78	0.674850225448608	0.674716055393219	0.671331942081451
79	0.669135510921478	0.674041628837585	0.66548627614975
80	0.664551615715027	0.6683349609375	0.659881353378296
81	0.672483205795288	0.670323431491852	0.667197585105896
82	0.717363059520721	0.734287679195404	0.717596173286438
83	0.681604325771332	0.681668996810913	0.677738428115845
84	0.710235238075256	0.706264615058899	0.706495821475983
85	0.67730700969696	0.679355978965759	0.674043536186218
86	0.67889678478241	0.679604470729828	0.67604523897171
87	0.723826825618744	0.721149504184723	0.722907066345215
88	0.701103568077087	0.699439883232117	0.699348211288452
89	0.68926602602005	0.693025827407837	0.688212811946869
90	0.684966146945953	0.687751591205597	0.683550000190735
91	0.696210026741028	0.694676697254181	0.693677484989166
92	0.69833379983902	0.69599312543869	0.695246279239655
93	0.671913027763367	0.677055656909943	0.668130934238434
94	0.712100565433502	0.726889491081238	0.711817622184753
95	0.703259646892548	0.70164293050766	0.701490581035614
96	0.786195635795593	0.78609162569046	0.78992086648941
97	0.70917022228241	0.707421600818634	0.707717716693878
98	0.694352447986603	0.699574649333954	0.693622589111328
99	0.717966973781586	0.727939307689667	0.71946918964386
100	0.688923835754395	0.688356041908264	0.686046957969666
101	0.676204025745392	0.678391516208649	0.672926962375641
102	0.674988150596619	0.679458618164063	0.671872794628143
103	0.673535645008087	0.679499983787537	0.669360816478729
104	0.674215435981751	0.68196314573288	0.670124351978302
105	0.673887133598328	0.680856049060822	0.669472634792328
106	0.675211846828461	0.672118067741394	0.667856872081757
107	0.686105847358704	0.697849452495575	0.682732403278351
108	0.684333622455597	0.685946702957153	0.68323427438736
109	0.683100283145905	0.684839844703674	0.681144297122955
110	0.680098831653595	0.680774927139282	0.677292287349701
111	0.686289966106415	0.69251024723053	0.684650003910065
112	0.678029179573059	0.678687930107117	0.674619317054749
113	0.700344383716583	0.711285293102264	0.699297189712524
114	0.695093095302582	0.704236090183258	0.693503439426422
115	0.693884551525116	0.703996896743774	0.691946148872376
116	0.664907813072205	0.67171585559845	0.659147083759308
117	0.713293373584747	0.733680725097656	0.711898863315582
118	0.704990744590759	0.699691534042358	0.698856055736542
119	0.682958841323853	0.683439373970032	0.679306983947754
120	0.676721394062042	0.677170693874359	0.672328948974609
121	0.679326593875885	0.681200742721558	0.675833582878113
122	0.674129128456116	0.681681871414185	0.669680714607239
123	0.682044506072998	0.678565859794617	0.674974083900452
124	0.679661750793457	0.692763984203339	0.676268994808197
125	0.663635730743408	0.669401049613953	0.657299697399139
126	0.663596868515015	0.662708222866058	0.654866337776184
127	0.664687156677246	0.676041901111603	0.658311486244202
128	0.671732246875763	0.667976558208466	0.660686433315277
129	0.685140550136566	0.682274580001831	0.676757574081421
130	0.655788779258728	0.66295713186264	0.646711945533752
131	0.663454174995422	0.669897079467773	0.656485676765442
132	0.680652260780335	0.684843182563782	0.677162230014801
133	0.665491938591003	0.670900523662567	0.659198045730591
134	0.658857941627502	0.666433990001678	0.65170818567276
135	0.671460270881653	0.681041598320007	0.665916383266449
136	0.664700925350189	0.659454524517059	0.654048204421997
137	0.659305036067963	0.678756415843964	0.650268793106079
138	0.689478754997253	0.678857266902924	0.675932765007019
139	0.682507038116455	0.681796491146088	0.675884366035461
140	0.64386785030365	0.649971783161163	0.633704006671906
141	0.644818007946014	0.658707022666931	0.634366631507874
142	0.687561690807343	0.706189215183258	0.68293571472168
143	0.691503047943115	0.680518984794617	0.680543601512909
144	0.682292878627777	0.678707659244537	0.67256510257721
145	0.690537750720978	0.68915206193924	0.685301005840302
146	0.657872080802918	0.659770965576172	0.648354709148407
147	0.640974223613739	0.646255433559418	0.628063201904297
148	0.677429795265198	0.667525887489319	0.663799703121185
149	0.790597259998322	0.777305543422699	0.786124646663666
150	0.679665982723236	0.679079651832581	0.672493875026703
151	0.65798556804657	0.655858099460602	0.649443924427033
152	0.684636652469635	0.676703095436096	0.673157513141632
153	0.706848382949829	0.73274177312851	0.701624751091003
154	0.651669919490814	0.661844372749329	0.641643166542053
155	0.663843810558319	0.660961389541626	0.649616062641144
156	0.654309272766113	0.652668356895447	0.643455922603607
157	0.665717363357544	0.661568999290466	0.65489387512207
158	0.663309514522553	0.681238174438477	0.65244197845459
159	0.633736491203308	0.63959538936615	0.618672072887421
160	0.628388226032257	0.631981611251831	0.612569153308868
161	0.703697443008423	0.72653865814209	0.698373854160309
162	0.634216070175171	0.641641080379486	0.619202613830566
163	0.629336655139923	0.637393772602081	0.615923941135407
164	0.64900666475296	0.642837762832642	0.632343530654907
165	0.617847204208374	0.62251353263855	0.600153207778931
166	0.681075513362885	0.684264600276947	0.677813470363617
167	0.682574927806854	0.686024963855743	0.680432558059692
168	1.23705422878265	1.22243309020996	1.24877190589905
169	0.690689504146576	0.690929353237152	0.689877092838287
170	0.693441092967987	0.695830464363098	0.692730247974396
171	0.691692650318146	0.691678583621979	0.690777063369751
172	0.694185793399811	0.69864284992218	0.693304777145386
173	0.684176564216614	0.686678528785706	0.68266236782074
174	0.689717411994934	0.695293068885803	0.688340485095978
175	0.703607857227325	0.702235877513886	0.70289009809494
176	0.6825070977211	0.686057388782501	0.680481374263763
177	0.719388723373413	0.7176873087883	0.719196379184723
178	0.685635566711426	0.685099542140961	0.683158934116364
179	0.686648607254028	0.693498849868774	0.684821486473084
180	0.797710418701172	0.820052206516266	0.804226636886597
181	0.690391302108765	0.694710373878479	0.689086496829987
182	0.690719544887543	0.696481764316559	0.689379513263702
183	0.700944840908051	0.708463311195374	0.700557053089142
184	0.707563817501068	0.706716001033783	0.707446694374085
185	0.686215758323669	0.687877416610718	0.684789478778839
186	0.683457732200623	0.685382723808289	0.681768178939819
187	0.681604027748108	0.684863686561585	0.679655313491821
188	0.681380569934845	0.681303560733795	0.67850250005722
189	0.674156427383423	0.677264332771301	0.671095490455627
190	0.698483884334564	0.710293710231781	0.697491824626923
191	0.671052753925324	0.675255060195923	0.667476296424866
192	0.684160470962524	0.682497024536133	0.680330097675324
193	0.677538990974426	0.686123430728912	0.673682630062103
194	0.734266757965088	0.752956807613373	0.735763370990753
195	0.682972192764282	0.687536478042603	0.680489838123322
196	0.686112701892853	0.684982657432556	0.682735860347748
197	0.72969776391983	0.725021362304688	0.728311717510223
198	0.675330102443695	0.675150632858276	0.671532988548279
199	0.669752776622772	0.67329615354538	0.665528953075409
200	0.667926847934723	0.674147009849548	0.663593590259552
201	0.67230886220932	0.683649778366089	0.668047904968262
202	0.659532845020294	0.663670778274536	0.653182089328766
203	0.699481308460236	0.693851709365845	0.694185018539429
204	0.677696228027344	0.686289548873901	0.673868358135223
205	0.664692163467407	0.666804850101471	0.659104585647583
206	0.706376791000366	0.729511082172394	0.704434335231781
207	0.667752325534821	0.666507303714752	0.660512626171112
208	0.662437856197357	0.664454996585846	0.65597540140152
209	0.658531248569489	0.667465090751648	0.651918947696686
210	0.673431992530823	0.668962121009827	0.665780365467072
211	0.670429408550262	0.676876187324524	0.664875268936157
212	0.680957555770874	0.693393468856812	0.676681816577911
213	0.678503692150116	0.693005561828613	0.67358535528183
214	0.66041487455368	0.670621693134308	0.653744876384735
215	0.694493591785431	0.686391294002533	0.68734335899353
216	0.666302084922791	0.669319808483124	0.659571886062622
217	0.688380718231201	0.684366464614868	0.682233691215515
218	0.673607289791107	0.685123324394226	0.668218731880188
219	0.663761794567108	0.669500946998596	0.656940460205078
220	0.65771347284317	0.666860222816467	0.650670051574707
221	0.664668679237366	0.679609179496765	0.658281147480011
222	0.658488094806671	0.674299001693726	0.650889158248901
223	0.67198657989502	0.697304546833038	0.665425181388855
224	0.74862551689148	0.793771684169769	0.748421549797058
225	0.668240785598755	0.678463697433472	0.660965859889984
226	0.71503484249115	0.701494336128235	0.706495642662048
227	0.656637668609619	0.654783546924591	0.647634744644165
228	0.663053870201111	0.67600804567337	0.656044363975525
229	0.660062253475189	0.680047154426575	0.651649415493012
230	0.673904657363892	0.664608776569366	0.66249293088913
231	0.654751896858215	0.666206777095795	0.645950734615326
232	0.650040626525879	0.66411679983139	0.640515327453613
233	0.671380937099457	0.668182551860809	0.662620604038239
234	0.66081976890564	0.663226664066315	0.652329206466675
235	0.667195498943329	0.659820437431335	0.655797183513641
236	0.669909060001373	0.694911539554596	0.662033021450043
237	0.647350311279297	0.659161925315857	0.635736763477325
238	0.677908301353455	0.665927588939667	0.664828956127167
239	0.740812361240387	0.777055382728577	0.740083515644074
240	0.654790997505188	0.664573907852173	0.645920991897583
241	0.649260103702545	0.653481602668762	0.638859808444977
242	0.695414245128632	0.685947299003601	0.686901986598969
243	0.65823620557785	0.659411191940308	0.648701012134552
244	0.643545627593994	0.648580133914948	0.632947266101837
245	0.703352928161621	0.74251526594162	0.698174774646759
246	0.760176181793213	0.738953411579132	0.75100439786911
247	0.719434678554535	0.713132679462433	0.715570390224457
248	0.679847359657288	0.681069672107697	0.675200283527374
249	0.684009253978729	0.69570255279541	0.680064201354981
250	0.66315495967865	0.667902529239655	0.656326532363892
251	0.666598439216614	0.661556839942932	0.657123446464539
252	0.644475996494293	0.645042777061462	0.632354557514191
253	0.654400587081909	0.67973929643631	0.64477264881134
254	0.753490209579468	0.809309005737305	0.751492917537689
255	0.718370199203491	0.70454478263855	0.709429740905762
256	0.669214069843292	0.667531251907349	0.660811126232147
257	0.660117387771606	0.657568097114563	0.649829506874085
258	0.725771188735962	0.710763931274414	0.718176662921906
259	0.667773544788361	0.665269017219543	0.65942394733429
260	0.681078016757965	0.707427561283112	0.675174057483673
261	0.648922622203827	0.648985683917999	0.63881903886795
262	0.644641816616058	0.654400050640106	0.634913682937622
263	0.639666497707367	0.642163097858429	0.627920985221863
264	0.63944536447525	0.639987409114838	0.627310156822205
265	0.784945785999298	0.835373282432556	0.786296248435974
266	0.713002860546112	0.738742887973785	0.710541009902954
267	0.654828190803528	0.663550794124603	0.646552979946137
268	0.654251575469971	0.674100458621979	0.645078778266907
269	0.645026087760925	0.643822133541107	0.632314801216126
270	0.6544548869133	0.653374373912811	0.643351554870606
271	0.639714121818543	0.645466029644012	0.628965497016907
272	0.641025006771088	0.654610931873322	0.630062818527222
273	0.675752580165863	0.67390513420105	0.668170273303986
274	0.657254278659821	0.656746864318848	0.647240936756134
275	0.640771329402924	0.650420248508453	0.630744159221649
276	0.676920115947723	0.708881139755249	0.669273912906647
277	0.642628967761993	0.652128219604492	0.629632890224457
278	0.65990823507309	0.6849764585495	0.64984667301178
279	0.713569402694702	0.751434445381165	0.708157002925873
280	0.746360003948212	0.779361665248871	0.746398508548737
281	0.651746571063995	0.654976665973663	0.642346382141113
282	0.644102573394775	0.656592667102814	0.635113835334778
283	0.669519782066345	0.660710096359253	0.659569561481476
284	0.637700498104095	0.646144807338715	0.627385795116425
285	0.764344096183777	0.807984471321106	0.762722611427307
286	0.668180823326111	0.678850769996643	0.660947442054749
287	0.653727889060974	0.656706869602203	0.644372284412384
288	0.699243783950806	0.693733751773834	0.693904221057892
289	0.696759700775147	0.687499105930328	0.689924120903015
290	0.640876591205597	0.646721184253693	0.631872773170471
291	0.641417324542999	0.652661919593811	0.631599545478821
292	0.654654622077942	0.647273242473602	0.642644047737122
293	0.672816276550293	0.698063969612122	0.664560616016388
294	0.65356171131134	0.660519182682037	0.642876982688904
295	0.637219071388245	0.639240682125092	0.624876260757446
296	0.62762987613678	0.632882177829742	0.614780485630035
297	0.650013089179993	0.639534771442413	0.634321570396423
298	0.712125837802887	0.759526908397675	0.705144286155701
299	0.744356274604797	0.724990665912628	0.735076606273651
300	0.722665905952454	0.702347040176392	0.711185336112976
301	0.63692831993103	0.638574361801147	0.625890791416168
302	0.638731002807617	0.656821012496948	0.627121567726135
303	0.623622536659241	0.633226692676544	0.609819114208221
304	0.659559011459351	0.65288519859314	0.641630351543427
305	0.624553799629211	0.634511590003967	0.610189735889435
306	0.760233223438263	0.732514679431915	0.748630464076996
307	0.649221479892731	0.643045365810394	0.635019898414612
308	0.636315941810608	0.656902730464935	0.623969078063965
309	0.622014880180359	0.634588778018951	0.607897102832794
310	0.626981973648071	0.649958550930023	0.61317241191864
311	0.654953360557556	0.650262773036957	0.637700259685516
312	0.659151911735535	0.693013966083527	0.647183001041412
313	0.61921763420105	0.628745496273041	0.602923274040222
314	0.651711821556091	0.653599619865418	0.642677843570709
315	0.630687475204468	0.636864304542542	0.619261145591736
316	0.703085541725159	0.737982034683228	0.695527017116547
317	0.642281591892242	0.650492966175079	0.632918477058411
318	0.648813366889954	0.672789752483368	0.638006091117859
319	0.623339354991913	0.628933966159821	0.611574053764343
320	0.626318156719208	0.640890002250671	0.613849401473999
321	0.621447682380676	0.628351867198944	0.608825147151947
322	0.614098489284515	0.621320605278015	0.601259469985962
323	0.63363116979599	0.627113938331604	0.621211707592011
324	0.653723835945129	0.638381123542786	0.638617217540741
325	0.616939604282379	0.633428275585175	0.600557863712311
326	0.613888740539551	0.627805650234222	0.600086569786072
327	0.649487555027008	0.638667643070221	0.635856628417969
328	0.614686667919159	0.631195306777954	0.600395381450653
329	0.606195092201233	0.609444320201874	0.591262400150299
330	0.622856080532074	0.614201724529266	0.605994880199432
331	0.62358421087265	0.615253329277039	0.604617655277252
332	0.616061627864838	0.609539151191711	0.600497126579285
333	0.603770971298218	0.602814018726349	0.58730947971344
334	0.610033869743347	0.604860723018646	0.593490064144135
335	0.723189473152161	0.706972897052765	0.708897054195404
336	0.605995237827301	0.625117719173431	0.583166539669037
337	0.672482371330261	0.657846689224243	0.657984673976898
338	0.625468194484711	0.634776055812836	0.608605325222015
339	0.599846661090851	0.612706542015076	0.584207236766815
340	0.768593430519104	0.833037972450256	0.755870878696442
341	0.67990118265152	0.676259219646454	0.66902893781662
342	0.64225172996521	0.658250629901886	0.627218306064606
343	0.615162014961243	0.634635031223297	0.597560107707977
344	0.616428256034851	0.621045529842377	0.601738393306732
345	0.584708511829376	0.590744912624359	0.566248834133148
346	0.646151840686798	0.63758510351181	0.63097870349884
347	0.648236811161041	0.635541975498199	0.630148708820343
348	0.706120193004608	0.762124001979828	0.685062944889069
349	0.589317679405212	0.58744877576828	0.567663967609406
350	0.654415965080261	0.638161361217499	0.634962916374207
351	0.603331863880158	0.599846422672272	0.584720849990845
352	0.586437284946442	0.606305062770844	0.562269032001495
353	0.646881759166718	0.686879396438599	0.622095346450806
354	0.61624014377594	0.616119086742401	0.597978591918945
355	0.600098550319672	0.602196395397186	0.587806761264801
356	0.640800595283508	0.686556994915009	0.623255372047424
357	0.634015083312988	0.658697485923767	0.618437170982361
358	0.592220366001129	0.603842198848724	0.578183710575104
359	0.653397738933563	0.705463349819183	0.639843642711639
360	0.718315184116364	0.737032949924469	0.706657648086548
361	0.652864873409271	0.675873637199402	0.640172839164734
362	0.680463135242462	0.725121796131134	0.668865621089935
363	0.602931320667267	0.60400116443634	0.585993885993958
364	0.601016342639923	0.596157729625702	0.582454979419708
365	0.659318208694458	0.701710879802704	0.638288378715515
366	0.685737550258637	0.663074254989624	0.661498725414276
367	0.657184481620789	0.641732633113861	0.639723360538483
368	0.636575102806091	0.629408657550812	0.618726015090942
369	0.680106282234192	0.700427055358887	0.658290505409241
370	0.584710657596588	0.586231112480164	0.565526366233826
371	0.588662385940552	0.589272737503052	0.565856039524078
372	0.577074229717255	0.583039402961731	0.552959144115448
373	0.635992884635925	0.668093144893646	0.607667982578278
374	0.575267732143402	0.579567968845367	0.548980414867401
375	0.596625685691834	0.610480666160584	0.570949912071228
376	0.578224956989288	0.596637904644012	0.550439476966858
377	0.679546356201172	0.711311876773834	0.645813584327698
378	0.651980519294739	0.640002310276032	0.621337831020355
379	0.639059603214264	0.627958297729492	0.618147850036621
380	0.580821931362152	0.586324751377106	0.554589450359345
381	0.623549938201904	0.646072745323181	0.595438539981842
382	0.573715448379517	0.581803023815155	0.547540605068207
383	0.636510848999023	0.666095912456512	0.606554627418518
384	0.598252594470978	0.618317067623138	0.571687340736389
385	0.573741674423218	0.59520435333252	0.546608328819275
386	0.68000054359436	0.656439125537872	0.657878458499908
387	0.576692819595337	0.588574945926666	0.549971163272858
388	0.569028198719025	0.582604765892029	0.54439389705658
389	0.57725328207016	0.598373532295227	0.549818456172943
390	0.584497690200806	0.582158088684082	0.562018215656281
391	0.718766093254089	0.760585129261017	0.683928608894348
392	0.659184873104095	0.697425484657288	0.635281801223755
393	0.630870759487152	0.663965046405792	0.607351422309876
394	0.617009937763214	0.645507872104645	0.59243905544281
395	0.696564257144928	0.756353735923767	0.676605224609375
396	0.622325301170349	0.639908194541931	0.600581884384155
397	0.680327713489533	0.659201443195343	0.65943717956543
398	0.650662779808044	0.650692045688629	0.632038533687592
399	0.672447144985199	0.682178437709808	0.663880407810211
400	0.652975916862488	0.654266059398651	0.636681795120239
401	0.629729092121124	0.620722234249115	0.609461188316345
402	0.744773209095001	0.814230978488922	0.722296059131622
403	0.616368591785431	0.641057670116425	0.595592498779297
404	0.603543937206268	0.618167281150818	0.582513391971588
405	0.602866590023041	0.62346088886261	0.580836832523346
406	0.573502540588379	0.583656907081604	0.550286889076233
407	0.68959653377533	0.729523301124573	0.668732225894928
408	0.569844484329224	0.586943328380585	0.54326856136322
409	0.607322514057159	0.639489948749542	0.581473231315613
410	0.615880250930786	0.636271178722382	0.592859923839569
411	0.575078308582306	0.57749330997467	0.55307525396347
412	0.593375325202942	0.596050918102264	0.573419690132141
413	0.667619526386261	0.70616227388382	0.637318968772888
414	0.57126259803772	0.575066983699799	0.548052489757538
415	0.550462007522583	0.557957053184509	0.525306582450867
416	0.645638465881348	0.691399574279785	0.615782201290131
417	0.55867350101471	0.572487711906433	0.530938982963562
418	0.577179670333862	0.57312285900116	0.555088698863983
419	0.553624033927918	0.556727170944214	0.528853058815002
420	0.54652202129364	0.558415114879608	0.51949417591095
421	0.555292963981628	0.569182991981506	0.529782772064209
422	0.645936131477356	0.681056380271912	0.612563192844391
423	0.568999171257019	0.576259672641754	0.543367326259613
424	0.65414834022522	0.647474706172943	0.633346498012543
425	0.636815309524536	0.631684303283691	0.619018614292145
426	0.565690457820892	0.588279962539673	0.536038458347321
427	0.622656583786011	0.638307392597199	0.593032717704773
428	0.573018789291382	0.597700715065002	0.547502219676971
429	0.558122277259827	0.577070415019989	0.531754732131958
430	0.586929738521576	0.581443965435028	0.562970221042633
431	0.742152333259583	0.77680367231369	0.711746275424957
432	0.638282418251038	0.660659074783325	0.619192183017731
433	0.600887656211853	0.630427360534668	0.579255819320679
434	0.590388894081116	0.611490786075592	0.565844357013702
435	0.560661137104034	0.561716675758362	0.535437881946564
436	0.74700802564621	0.782099485397339	0.71773886680603
437	0.655311226844788	0.699001729488373	0.634763360023499
438	0.571501135826111	0.583580672740936	0.54753714799881
439	0.577353119850159	0.606438219547272	0.545936524868012
440	0.57043445110321	0.589426457881928	0.547204256057739
441	0.535569489002228	0.549146831035614	0.512189269065857
442	0.555675089359283	0.560382604598999	0.536431193351746
443	0.533326268196106	0.543208837509155	0.510549068450928
444	0.53525573015213	0.549496114253998	0.510763704776764
445	0.536311030387878	0.551471829414368	0.511265099048615
446	0.555447459220886	0.558093190193176	0.536698162555695
447	0.520166635513306	0.532789468765259	0.494936764240265
448	0.565456330776215	0.568477988243103	0.544980943202972
449	0.626065075397491	0.627915263175964	0.613080978393555
450	0.714198231697083	0.761881828308106	0.671732783317566
451	0.669734597206116	0.685844957828522	0.661278069019318
452	0.631795823574066	0.65347957611084	0.614899575710297
453	0.576634526252747	0.582313597202301	0.558110773563385
454	1.03751862049103	1.05524277687073	1.036749958992
455	0.636449158191681	0.639697790145874	0.625810563564301
456	0.555180490016937	0.562832832336426	0.539843678474426
457	0.536553084850311	0.553384482860565	0.514040112495422
458	0.605513215065002	0.607229351997376	0.592742264270783
459	0.596005439758301	0.599839150905609	0.582218825817108
460	0.533900260925293	0.546088516712189	0.51407927274704
461	0.557123839855194	0.561869561672211	0.541837155818939
462	0.547266364097595	0.552925765514374	0.531292140483856
463	0.540002048015595	0.552608847618103	0.523253381252289
464	0.5171839594841	0.531070470809937	0.497140139341354
465	0.5326167345047	0.55607932806015	0.510144948959351
466	0.652382969856262	0.688395142555237	0.629307985305786
467	0.596402049064636	0.617010772228241	0.578166544437408
468	0.54680198431015	0.555983662605286	0.530002176761627
469	0.530045926570892	0.548500180244446	0.5100017786026
470	0.534705400466919	0.555886089801788	0.51534515619278
471	0.551243782043457	0.579362452030182	0.520200490951538
472	0.557286977767944	0.588993489742279	0.53573089838028
473	0.527879774570465	0.538954079151154	0.501870572566986
474	0.527068018913269	0.540823757648468	0.511874496936798
475	0.506825506687164	0.525279343128204	0.486578762531281
476	0.57539176940918	0.616015553474426	0.556346356868744
477	0.668751299381256	0.696909308433533	0.648185133934021
478	0.615498840808868	0.64944714307785	0.592506051063538
479	0.530919671058655	0.546511054039001	0.508160650730133
480	0.523206233978272	0.541438400745392	0.502140462398529
481	0.550264835357666	0.580291092395783	0.52162092924118
482	0.588634669780731	0.594601213932037	0.577045977115631
483	0.535053849220276	0.548140525817871	0.516874432563782
484	0.614049017429352	0.615033566951752	0.601072251796722
485	0.538061380386353	0.553924918174744	0.522740840911865
486	0.515747547149658	0.536171972751617	0.497704386711121
487	0.562079727649689	0.600718080997467	0.534712791442871
488	0.507155060768127	0.53374707698822	0.490224897861481
489	0.511998534202576	0.542715668678284	0.493712693452835
490	0.499822616577148	0.527292013168335	0.479155391454697
491	0.52222740650177	0.547917664051056	0.507576823234558
492	0.539877355098724	0.549498200416565	0.52526468038559
493	0.509490132331848	0.543593347072601	0.486283898353577
494	0.552732944488525	0.564281165599823	0.543631792068481
495	0.543765664100647	0.557785451412201	0.526913404464722
496	0.88092565536499	0.95746260881424	0.8402339220047
497	0.674714088439941	0.685631990432739	0.66776168346405
498	0.658300697803497	0.668065428733826	0.643284380435944
499	0.599235534667969	0.63150030374527	0.566124618053436
500	0.603594124317169	0.631628453731537	0.575778603553772
501	0.580853164196014	0.608466804027557	0.545901358127594
502	0.771368682384491	0.775584995746613	0.777954936027527
503	0.693486630916595	0.694691300392151	0.691339433193207
504	0.693032443523407	0.69549971818924	0.689902424812317
505	0.722512125968933	0.699332356452942	0.684909284114838
506	0.676955997943878	0.693965077400208	0.659271121025085
507	0.685927093029022	0.688811898231506	0.682752788066864
508	0.678620457649231	0.68205600976944	0.674014687538147
509	0.675027787685394	0.679731488227844	0.669440984725952
510	0.667018532752991	0.670735239982605	0.662875592708588
511	0.657905459403992	0.663085401058197	0.65054988861084
512	0.653765380382538	0.661116778850555	0.641821444034576
513	0.696119666099548	0.69829136133194	0.697041273117065
514	0.663506090641022	0.665205419063568	0.657527923583984
515	0.641487836837769	0.647146284580231	0.630691647529602
516	0.631000280380249	0.6366006731987	0.616775631904602
517	0.623096525669098	0.627464056015015	0.607445657253265
518	0.666693389415741	0.693270444869995	0.641071498394012
519	0.608428299427033	0.621783256530762	0.581584870815277
520	0.671295404434204	0.676262259483337	0.664780676364899
521	0.641921639442444	0.669355988502502	0.612546145915985
522	0.61987441778183	0.620596885681152	0.603314161300659
523	0.581401169300079	0.59750097990036	0.552758574485779
524	0.633677124977112	0.644251704216003	0.61282867193222
525	0.826025128364563	0.803573250770569	0.825085043907166
526	0.684851765632629	0.682323276996613	0.677907407283783
527	0.650081396102905	0.654402494430542	0.641885161399841
528	0.649844586849213	0.656355738639832	0.649240076541901
529	0.688356637954712	0.72512948513031	0.656229436397553
530	0.71176815032959	0.754424870014191	0.683117747306824
531	0.648012161254883	0.674171805381775	0.613130450248718
532	0.647894859313965	0.650399327278137	0.638201117515564
533	0.602051377296448	0.622908174991608	0.575510978698731
534	0.626909732818604	0.652385413646698	0.593083679676056
535	0.583077013492584	0.596806466579437	0.564364314079285
536	0.645984351634979	0.687012255191803	0.601957499980927
537	0.615723192691803	0.619372665882111	0.604225099086762
538	0.57398134469986	0.58325058221817	0.558398604393005
539	0.566533446311951	0.600436449050903	0.533038377761841
540	0.54886257648468	0.568633317947388	0.528131008148193
541	0.637403190135956	0.695479214191437	0.596230447292328
542	0.55460911989212	0.57593846321106	0.530477225780487
543	0.54886519908905	0.578665673732758	0.509355962276459
544	0.558502852916718	0.569171786308289	0.540558218955994
545	0.528370976448059	0.541637182235718	0.502019882202148
546	0.615552842617035	0.669954836368561	0.568160355091095
547	0.54669326543808	0.572075128555298	0.506071150302887
548	0.5236936211586	0.55079710483551	0.489840179681778
549	0.524105191230774	0.550123989582062	0.491881400346756
550	0.527541637420654	0.561241030693054	0.494626462459564
551	0.820664644241333	0.891620934009552	0.816539347171783
552	0.684734642505646	0.68720930814743	0.678286850452423
553	0.681856691837311	0.681089162826538	0.674760282039642
554	0.67027735710144	0.677360653877258	0.662234246730804
555	0.647628605365753	0.65329372882843	0.637999713420868
556	0.646689295768738	0.655506134033203	0.635103464126587
557	0.635560929775238	0.642008483409882	0.619569003582001
558	0.650757491588593	0.654836475849152	0.641609609127045
559	0.625934660434723	0.632827520370483	0.610644698143005
560	0.742174208164215	0.767662346363068	0.713969767093658
561	0.654605329036713	0.669149577617645	0.630172431468964
562	0.62765908241272	0.63883364200592	0.605235695838928
563	0.621681928634644	0.63073718547821	0.607024371623993
564	0.608016788959503	0.614990174770355	0.584618449211121
565	0.646747410297394	0.667632818222046	0.610761046409607
566	0.649177491664887	0.658740639686585	0.63919985294342
567	0.61933845281601	0.626889586448669	0.604652941226959
568	0.615757822990418	0.634463727474213	0.582278490066528
569	0.588607490062714	0.6018026471138	0.558454513549805
570	0.588212728500366	0.603113830089569	0.554667174816132
571	0.575235605239868	0.585751593112946	0.549690783023834
572	0.652391016483307	0.684793651103973	0.611681938171387
573	0.568538010120392	0.576912701129913	0.543543517589569
574	0.558789908885956	0.573664128780365	0.525716900825501
575	0.553328931331635	0.564042985439301	0.52378922700882
576	0.55673485994339	0.565710723400116	0.532914221286774
577	0.585893392562866	0.5950887799263	0.569282233715057
578	0.56574809551239	0.583261251449585	0.530764639377594
579	0.548620820045471	0.562883913516998	0.520256161689758
580	0.591596245765686	0.61596804857254	0.550500094890595
581	0.560740470886231	0.58587646484375	0.525294065475464
582	0.613850891590118	0.615770876407623	0.601872980594635
583	0.552885293960571	0.575931191444397	0.517269968986511
584	0.608663022518158	0.619644045829773	0.591038525104523
585	0.541558682918549	0.553314805030823	0.526358485221863
586	0.572754979133606	0.60720419883728	0.535959601402283
587	0.835989654064178	0.933999478816986	0.83289510011673
588	0.741762697696686	0.729228615760803	0.730372369289398
589	0.788204789161682	0.772310018539429	0.788381338119507
590	0.839693427085876	0.890382766723633	0.837337851524353
591	0.698813140392303	0.713251829147339	0.693049192428589
592	0.698209524154663	0.710112988948822	0.696078598499298
593	0.676686882972717	0.679929375648499	0.674708724021912
594	0.689835667610168	0.699168264865875	0.68878835439682
595	0.678580641746521	0.686903297901154	0.6776043176651
596	0.671688914299011	0.673750042915344	0.670052468776703
597	0.682003021240234	0.684345960617065	0.679987967014313
598	0.683724403381348	0.686328530311585	0.682403028011322
599	0.678107738494873	0.680544435977936	0.676251590251923
600	0.682091772556305	0.683325827121735	0.680334687232971
601	0.670810103416443	0.673555374145508	0.668152272701263
602	0.664503455162048	0.66953843832016	0.661233901977539
603	0.662278413772583	0.667910635471344	0.659067869186401
604	0.668599188327789	0.679656445980072	0.666247129440308
605	0.685696542263031	0.702100872993469	0.684978306293488
606	0.710645437240601	0.732495844364166	0.711578130722046
607	0.692502677440643	0.710843145847321	0.691366970539093
608	0.665139138698578	0.675239324569702	0.662389993667603
609	0.667175829410553	0.678931653499603	0.664659857749939
610	0.659094095230103	0.667146265506744	0.655803799629211
611	0.676786601543427	0.693439304828644	0.675462186336517
612	0.660815596580505	0.664200603961945	0.655253529548645
613	0.658961951732636	0.663098514080048	0.653726756572723
614	0.664131343364716	0.677781105041504	0.660376965999603
615	0.691764533519745	0.713886499404907	0.690718829631805
616	0.70222145318985	0.727125525474548	0.701571404933929
617	0.660685360431671	0.66578996181488	0.655602216720581
618	0.654895782470703	0.661468207836151	0.650072515010834
619	0.682522177696228	0.704215049743652	0.681100189685822
620	0.653442680835724	0.662870109081268	0.647588670253754
621	0.658713221549988	0.672324240207672	0.654435217380524
622	0.652386724948883	0.65803188085556	0.646009266376495
623	0.651092171669006	0.654814660549164	0.643844246864319
624	0.652163088321686	0.654374480247498	0.644796311855316
625	0.66413426399231	0.684068500995636	0.659849464893341
626	0.649134755134583	0.651828110218048	0.641177594661713
627	0.644077837467194	0.651423573493958	0.636612355709076
628	0.650052845478058	0.65098375082016	0.641820311546326
629	0.671755373477936	0.697348535060883	0.669403791427612
630	0.757303714752197	0.747117817401886	0.751924932003021
631	0.648558914661408	0.662851214408875	0.641811370849609
632	0.645183265209198	0.658144891262054	0.638342142105103
633	0.645482003688812	0.661876618862152	0.638940632343292
634	0.65770411491394	0.678387522697449	0.652420163154602
635	0.781128883361816	0.832809329032898	0.785133242607117
636	0.657655775547028	0.657807886600494	0.649358034133911
637	0.649294972419739	0.661283433437347	0.643263220787048
638	0.685423254966736	0.712929308414459	0.684208869934082
639	0.662831902503967	0.682435393333435	0.658551275730133
640	0.651516318321228	0.665697872638702	0.645179092884064
641	0.644519865512848	0.64874267578125	0.636411368846893
642	0.672621011734009	0.696583926677704	0.6692253947258
643	0.647974252700806	0.649260103702545	0.638605415821075
644	0.673572599887848	0.701856732368469	0.669072329998016
645	0.642069756984711	0.658345758914948	0.632478058338165
646	0.696456968784332	0.686798810958862	0.685092329978943
647	0.682175517082214	0.674664497375488	0.672696173191071
648	0.662836134433746	0.658162653446198	0.652121603488922
649	0.698485672473908	0.735409379005432	0.695027053356171
650	0.663908421993256	0.692672610282898	0.657616496086121
651	0.646230757236481	0.669805288314819	0.637602984905243
652	0.730402290821075	0.717602789402008	0.71924501657486
653	0.65726774930954	0.654651403427124	0.646742820739746
654	0.763091206550598	0.816410064697266	0.765386343002319
655	0.671361684799194	0.699205040931702	0.66528731584549
656	0.637328922748566	0.647324323654175	0.627653777599335
657	0.639647305011749	0.656764924526215	0.629455208778381
658	0.635097920894623	0.648416578769684	0.622862756252289
659	0.632618010044098	0.639598309993744	0.61980539560318
660	0.637219548225403	0.637834548950195	0.623257637023926
661	0.671132385730743	0.663123726844788	0.657882273197174
662	0.638633489608765	0.662677526473999	0.628383100032806
663	0.686821162700653	0.674592673778534	0.672384262084961
664	0.654335260391235	0.686889886856079	0.646216034889221
665	0.661782324314117	0.653435707092285	0.646502196788788
666	0.754302144050598	0.816329419612885	0.752975225448608
667	0.631879270076752	0.637262582778931	0.619992554187775
668	0.627890944480896	0.639990270137787	0.616333603858948
669	0.655166149139404	0.690102219581604	0.648378491401672
670	0.66287750005722	0.696393370628357	0.655906975269318
671	0.707496702671051	0.69659548997879	0.69710910320282
672	0.65827214717865	0.65222156047821	0.645635366439819
673	0.676749289035797	0.715796113014221	0.670195937156677
674	0.630640089511871	0.634325623512268	0.617111742496491
675	0.62610924243927	0.632403671741486	0.614402592182159
676	0.638528108596802	0.664979159832001	0.629049062728882
677	0.634841561317444	0.662211060523987	0.622136771678925
678	0.663515746593475	0.654170453548431	0.648023962974548
679	0.791095912456512	0.86075621843338	0.791607022285461
680	0.637511253356934	0.655122518539429	0.627035915851593
681	0.636247634887695	0.641635775566101	0.625484764575958
682	0.673741042613983	0.707042157649994	0.664949178695679
683	0.630086839199066	0.634012222290039	0.618399381637573
684	0.675122678279877	0.666533291339874	0.663058578968048
685	0.626902341842651	0.639477849006653	0.614950776100159
686	0.624326050281525	0.634904325008392	0.611182808876038
687	0.637024521827698	0.638266682624817	0.622798800468445
688	0.623562097549439	0.638804972171783	0.609616219997406
689	0.620842158794403	0.634410858154297	0.608300030231476
690	0.619440257549286	0.630387842655182	0.607029795646668
691	0.655397951602936	0.697968900203705	0.646144926548004
692	0.627617061138153	0.656372666358948	0.61462014913559
693	0.618130922317505	0.636146247386932	0.602923154830933
694	0.65775054693222	0.706103920936585	0.647159934043884
695	0.62198805809021	0.624103486537933	0.605226516723633
696	0.620934724807739	0.649500668048859	0.608017981052399
697	0.611417233943939	0.61941534280777	0.595029711723328
698	0.626887023448944	0.622950613498688	0.609356045722961
699	0.611160635948181	0.633306443691254	0.595880150794983
700	0.616162419319153	0.642126739025116	0.601060748100281
701	0.650335490703583	0.639362573623657	0.634206593036652
702	0.626419425010681	0.662843108177185	0.612433075904846
703	0.627860844135284	0.670000731945038	0.611485600471497
704	0.616143107414246	0.618634223937988	0.598551630973816
705	0.746019303798676	0.823235273361206	0.737868309020996
706	0.655051946640015	0.648817896842957	0.64036762714386
707	0.663156807422638	0.660471320152283	0.651242017745972
708	0.630928158760071	0.648353219032288	0.6201451420784
709	0.776351392269135	0.8412806391716	0.772332489490509
710	0.62436830997467	0.640584349632263	0.610828578472137
711	0.65497362613678	0.650043427944183	0.644051492214203
712	0.619859993457794	0.635174155235291	0.607950806617737
713	0.632609963417053	0.666375994682312	0.621985018253326
714	0.61926656961441	0.625198185443878	0.605798065662384
715	0.645021557807922	0.639072775840759	0.630326986312866
716	0.610148370265961	0.627829492092133	0.59659731388092
717	0.610753357410431	0.619569063186646	0.597433984279633
718	0.613833606243134	0.643953144550324	0.602149903774262
719	0.607815146446228	0.634686708450317	0.594241559505463
720	0.618569135665894	0.655738651752472	0.605405271053314
721	0.602618336677551	0.612472832202911	0.58586323261261
722	0.643512487411499	0.632115006446838	0.62579607963562
723	0.613506257534027	0.610215365886688	0.595146834850311
724	0.598107159137726	0.604103863239288	0.578638315200806
725	0.610333383083344	0.655606031417847	0.591339647769928
726	0.711355328559876	0.7858766913414	0.695856273174286
727	0.605853378772736	0.614336371421814	0.589447617530823
728	0.592896699905396	0.619356155395508	0.574856996536255
729	0.612246930599213	0.614254057407379	0.593421399593353
730	0.664222002029419	0.720411002635956	0.646279215812683
731	0.597790002822876	0.619019508361816	0.578977823257446
732	0.779863893985748	0.752037465572357	0.761421740055084
733	0.639520049095154	0.638532876968384	0.625106751918793
734	0.646302938461304	0.709395945072174	0.633745908737183
735	0.629866540431976	0.633316457271576	0.613842010498047
736	0.694792151451111	0.686639785766602	0.679915010929108
737	0.600849330425262	0.619234979152679	0.588549494743347
738	0.655095040798187	0.652575612068176	0.642780900001526
739	0.643810570240021	0.694453477859497	0.623178601264954
740	0.627587378025055	0.673198103904724	0.60662192106247
741	0.639757990837097	0.643086493015289	0.631166994571686
742	0.59333336353302	0.613584756851196	0.580379545688629
743	0.58400821685791	0.611420810222626	0.568978250026703
744	0.587491631507874	0.62079530954361	0.573268115520477
745	0.701927065849304	0.700626611709595	0.695477068424225
746	0.58455628156662	0.614536702632904	0.573817789554596
747	0.579374849796295	0.605938673019409	0.566920816898346
748	0.58379739522934	0.605563223361969	0.574364125728607
749	0.574097037315369	0.609025537967682	0.559511005878449
750	0.578054845333099	0.619909584522247	0.564468085765839
751	0.630474448204041	0.644238889217377	0.62501448392868
752	0.575157821178436	0.601041436195374	0.563846588134766
753	0.595762491226196	0.647994458675385	0.578040361404419
754	0.574037313461304	0.597206652164459	0.564846217632294
755	0.585303604602814	0.627929270267487	0.567112624645233
756	0.614119589328766	0.625015616416931	0.610380172729492
757	0.65144944190979	0.707059144973755	0.622909247875214
758	0.572236895561218	0.606064558029175	0.559479475021362
759	0.585275411605835	0.624478697776794	0.565740406513214
760	0.599693953990936	0.646694719791412	0.57829350233078
761	0.571499705314636	0.596945941448212	0.558923721313477
762	0.602525532245636	0.657374441623688	0.584372758865356
763	0.591715395450592	0.618643343448639	0.572713911533356
764	0.576794505119324	0.618958592414856	0.56546288728714
765	0.631932616233826	0.689492881298065	0.606250047683716
766	0.626549005508423	0.634457051753998	0.615661919116974
767	0.574286639690399	0.60195791721344	0.557555198669434
768	0.586880266666412	0.639347314834595	0.563737571239471
769	0.595290780067444	0.602983832359314	0.587343335151672
770	0.557541966438293	0.583137929439545	0.54228675365448
771	0.561156392097473	0.602620184421539	0.535035312175751
772	0.734167814254761	0.740682601928711	0.728814005851746
773	0.595053672790527	0.621127545833588	0.580240488052368
774	0.601679265499115	0.644841432571411	0.588019073009491
775	0.592153608798981	0.635943233966827	0.574545085430145
776	0.556993901729584	0.587600648403168	0.53969407081604
777	0.548983097076416	0.563119471073151	0.532152950763702
778	0.600875675678253	0.646752178668976	0.578173041343689
779	0.554202795028687	0.568722307682037	0.537616670131683
780	0.538553714752197	0.573135554790497	0.521583616733551
781	0.54491138458252	0.579441785812378	0.526072263717651
782	0.526282131671906	0.560935139656067	0.509481489658356
783	0.562709152698517	0.576231777667999	0.546395719051361
784	0.559014797210693	0.59762579202652	0.53068870306015
785	0.600353181362152	0.615733146667481	0.590669214725494
786	0.613019287586212	0.623544573783875	0.606589078903198
787	0.538657307624817	0.569182515144348	0.518665730953217
788	0.541816353797913	0.559456706047058	0.533391356468201
789	0.526374220848084	0.559436678886414	0.506605088710785
790	0.604280829429626	0.626489996910095	0.594324767589569
791	0.685461699962616	0.753442585468292	0.649429619312286
792	0.572449922561646	0.610109090805054	0.557103455066681
793	0.525809943675995	0.561064660549164	0.509628534317017
794	0.706287741661072	0.714414536952972	0.700531244277954
795	0.578195869922638	0.602934181690216	0.571490466594696
796	0.908155500888824	0.929835736751556	0.914243876934052
797	0.731378793716431	0.727689445018768	0.730494797229767
798	0.731439828872681	0.73328173160553	0.73678594827652
799	0.690014064311981	0.689132690429688	0.690470635890961
800	0.689199209213257	0.688714742660522	0.69033008813858
801	0.690675795078278	0.689599096775055	0.690206646919251
802	0.686120212078095	0.685088574886322	0.685255169868469
803	0.683632791042328	0.682782769203186	0.682111024856567
804	0.681767106056213	0.681109011173248	0.679979205131531
805	0.68238377571106	0.682553887367249	0.680580139160156
806	0.680432736873627	0.681225478649139	0.678816080093384
807	0.677591681480408	0.678609609603882	0.675703346729279
808	0.670849740505219	0.671184420585632	0.667143762111664
809	0.671627879142761	0.672898411750793	0.668572425842285
810	0.684009850025177	0.686804831027985	0.682538092136383
811	0.682019770145416	0.685553908348084	0.679805040359497
812	0.661451399326324	0.663054764270783	0.652694344520569
813	0.657490611076355	0.660492599010468	0.646774291992188
814	0.656123042106628	0.658855974674225	0.648848235607147
815	0.639083623886108	0.642875850200653	0.626967072486877
816	0.668929159641266	0.675803959369659	0.649463713169098
817	0.630186915397644	0.635026693344116	0.613378524780273
818	0.624726712703705	0.63032877445221	0.610684931278229
819	0.629924535751343	0.6345454454422	0.621154963970184
820	0.607287287712097	0.616619467735291	0.582587420940399
821	0.61763608455658	0.633186340332031	0.583645820617676
822	0.631702721118927	0.631338179111481	0.619788467884064
823	0.60736471414566	0.62336802482605	0.573112189769745
824	0.585888206958771	0.598340690135956	0.555970072746277
825	0.575180172920227	0.581709682941437	0.550254702568054
826	0.699402868747711	0.71315997838974	0.676698684692383
827	0.679206311702728	0.705981433391571	0.662352859973908
828	0.65496039390564	0.658060252666473	0.653112530708313
829	0.699997246265411	0.71780800819397	0.679176568984985
830	0.625324070453644	0.633732676506043	0.610541641712189
831	0.616318941116333	0.626378118991852	0.600253880023956
832	0.668391108512878	0.695248484611511	0.647162199020386
833	0.617497444152832	0.622893631458283	0.605606198310852
834	0.616716265678406	0.627311706542969	0.602205097675324
835	0.628954648971558	0.6341313123703	0.624607682228088
836	0.603544354438782	0.614730715751648	0.587507963180542
837	0.598384082317352	0.610166788101196	0.57975971698761
838	0.59807687997818	0.606614768505096	0.585475265979767
839	0.653336584568024	0.689766228199005	0.622811734676361
840	0.594918012619019	0.611699938774109	0.571797072887421
841	0.625691056251526	0.628886103630066	0.61733740568161
842	0.603246867656708	0.610765814781189	0.592425525188446
843	0.669735729694366	0.707698404788971	0.646594285964966
844	0.649929285049439	0.671205937862396	0.626585245132446
845	0.59604799747467	0.607791662216187	0.575417101383209
846	0.59148383140564	0.60127329826355	0.580717325210571
847	0.631411731243134	0.66265606880188	0.595345497131348
848	0.610601484775543	0.615212976932526	0.59872043132782
849	0.582475125789642	0.594439804553986	0.568706512451172
850	0.587184906005859	0.604184210300446	0.562761187553406
851	0.568657457828522	0.588534653186798	0.538266777992249
852	0.688591063022614	0.739409625530243	0.645781517028809
853	0.608884811401367	0.639887154102325	0.571106195449829
854	0.596573710441589	0.607000708580017	0.590015828609467
855	0.567099213600159	0.582713663578033	0.543845474720001
856	0.57501894235611	0.588044047355652	0.559398829936981
857	0.560944437980652	0.580607533454895	0.53391569852829
858	0.559062838554382	0.575583636760712	0.536007583141327
859	0.804318904876709	0.88310843706131	0.764682590961456
860	0.760670065879822	0.830711781978607	0.719322264194489
861	0.67183119058609	0.704789817333221	0.642901122570038
862	0.645114660263062	0.670023202896118	0.624234259128571
863	0.620408177375793	0.63627827167511	0.603333652019501
864	0.617298603057861	0.632019937038422	0.603887259960175
865	0.647394180297852	0.688125908374786	0.612388253211975
866	0.659680664539337	0.702608227729797	0.624735832214356
867	0.648798942565918	0.688012719154358	0.616067051887512
868	0.583332300186157	0.602077484130859	0.560004234313965
869	0.58074951171875	0.593275606632233	0.564777791500092
870	0.567485153675079	0.580621838569641	0.546432435512543
871	0.582868337631226	0.589247703552246	0.569293916225433
872	0.569836318492889	0.581112205982208	0.553634881973267
873	0.556921362876892	0.577378928661346	0.529882073402405
874	0.579214751720428	0.612192332744598	0.539471805095673
875	0.570883631706238	0.599469244480133	0.532371401786804
876	0.591283321380615	0.627000272274017	0.546825349330902
877	0.608281135559082	0.652850985527039	0.558432281017303
878	0.55534166097641	0.583108901977539	0.520214021205902
879	0.551636099815369	0.577015161514282	0.520378887653351
880	0.554045259952545	0.570005238056183	0.534056544303894
881	0.555265009403229	0.572603762149811	0.5354945063591
882	0.559428691864014	0.572744429111481	0.542537152767181
883	0.556588411331177	0.575949311256409	0.536757528781891
884	0.564514756202698	0.573602974414825	0.554243385791779
885	0.593519568443298	0.600868403911591	0.591537177562714
886	0.55572497844696	0.571549475193024	0.537472188472748
887	0.557913303375244	0.577736854553223	0.529343843460083
888	0.545442342758179	0.56629091501236	0.519962966442108
889	0.565436959266663	0.57758754491806	0.556134164333344
890	0.54519659280777	0.564024209976196	0.523883283138275
891	0.556539595127106	0.588633716106415	0.520119071006775
892	0.540922701358795	0.561980307102203	0.516034364700317
893	0.540245890617371	0.56408965587616	0.510398387908936
894	0.539299964904785	0.557260513305664	0.516954064369202
895	0.546194016933441	0.574613332748413	0.512156307697296
896	0.534130454063416	0.554448544979095	0.513618171215057
897	0.542722463607788	0.566957294940949	0.50565379858017
898	0.541768312454224	0.555867791175842	0.525182366371155
899	0.53615015745163	0.553776383399963	0.516757369041443
900	0.53050434589386	0.552078545093536	0.507959365844727
901	0.53345912694931	0.558195412158966	0.50147157907486
902	0.553470551967621	0.565072655677795	0.541731536388397
903	0.544167220592499	0.557044327259064	0.531386375427246
904	0.549046218395233	0.563505947589874	0.538326323032379
905	0.531407117843628	0.553251922130585	0.499401599168777
906	0.561239898204803	0.572789132595062	0.553081870079041
907	0.544364988803864	0.557405650615692	0.533467650413513
908	0.583424150943756	0.593467473983765	0.581074297428131
909	0.661199331283569	0.670614898204803	0.663659811019897
910	0.581246256828308	0.582671701908112	0.554605782032013
911	0.552292823791504	0.572071731090546	0.519898414611816
912	0.540548801422119	0.560055077075958	0.514660596847534
913	0.530534982681274	0.551647484302521	0.506291270256043
914	0.546330034732819	0.582846283912659	0.513111472129822
915	0.56266850233078	0.596745073795319	0.518957614898682
916	0.677926063537598	0.714778304100037	0.655706226825714
917	0.67581033706665	0.715248823165894	0.645247578620911
918	0.666359007358551	0.689076542854309	0.650370478630066
919	0.670481741428375	0.716565787792206	0.652144372463226
920	0.650458335876465	0.694071233272553	0.635545432567596
921	0.626937448978424	0.655702888965607	0.618511855602264
922	0.629508435726166	0.647161781787872	0.618666529655457
923	0.599596560001373	0.622950196266174	0.58536970615387
924	0.556755304336548	0.566234707832336	0.542837679386139
925	0.551832377910614	0.574524223804474	0.548880338668823
926	0.526613354682922	0.548631548881531	0.495683491230011
927	0.520559072494507	0.540813803672791	0.511126637458801
928	0.505548357963562	0.527696371078491	0.485094398260117
929	0.514211654663086	0.539228141307831	0.481410413980484
930	0.560811817646027	0.59143078327179	0.549925684928894
931	0.530141890048981	0.541613817214966	0.506734609603882
932	0.530043363571167	0.55997508764267	0.53163754940033
933	0.506074070930481	0.527212798595428	0.498356223106384
934	0.497277528047562	0.530194222927094	0.478289574384689
935	0.495312333106995	0.522098660469055	0.46779528260231
936	0.503003895282745	0.525830268859863	0.490351378917694
937	0.521258771419525	0.544644117355347	0.519527316093445
938	0.581236183643341	0.60470324754715	0.568703949451447
939	0.508751273155212	0.536122739315033	0.505292892456055
940	0.514411151409149	0.562909424304962	0.486104220151901
941	0.526585459709168	0.552158176898956	0.524834096431732
942	0.504098176956177	0.529630422592163	0.493792355060577
943	0.499923586845398	0.535469651222229	0.486996799707413
944	0.490271806716919	0.51782351732254	0.471772819757461
945	0.490552574396133	0.524050235748291	0.479898720979691
946	0.506175458431244	0.535599529743195	0.503002405166626
947	0.507371246814728	0.537708580493927	0.479831039905548
948	0.497391939163208	0.541383683681488	0.480399817228317
949	0.535732388496399	0.56110280752182	0.542219460010529
950	0.53797847032547	0.58154284954071	0.553856551647186
951	0.49369952082634	0.517821431159973	0.4758260846138
952	0.497163981199265	0.542195200920105	0.504218280315399
953	0.491878181695938	0.539132297039032	0.477129757404327
954	0.490122765302658	0.518948316574097	0.478124767541885
955	0.508365869522095	0.549451589584351	0.483455061912537
956	0.506893694400787	0.543723404407501	0.476611644029617
957	0.511063456535339	0.557760834693909	0.482948929071426
958	0.482903838157654	0.517925322055817	0.467249274253845
959	0.495892196893692	0.53890597820282	0.500995337963104
960	0.482842892408371	0.526214420795441	0.469852358102798
961	0.484076350927353	0.523010849952698	0.466669470071793
962	0.482888758182526	0.525277197360992	0.472430795431137
963	0.489994168281555	0.520886659622192	0.474602788686752
964	0.484190255403519	0.525704503059387	0.481249541044235
965	0.485075622797012	0.535651862621307	0.489719480276108
966	0.481947928667069	0.517743349075317	0.472535640001297
967	0.484167009592056	0.516856908798218	0.461751043796539
968	0.495819509029388	0.543907105922699	0.498687386512756
969	0.482680886983871	0.518166184425354	0.470005691051483
970	0.48673552274704	0.531967580318451	0.487147778272629
971	0.479914844036102	0.522273659706116	0.471766352653503
972	0.509404182434082	0.565584182739258	0.502334237098694
973	0.495923608541489	0.519253492355347	0.470694273710251
974	0.535142540931702	0.581402778625488	0.553220570087433
975	0.782636344432831	0.868435859680176	0.774418652057648
976	0.692535638809204	0.697565495967865	0.669838130474091
977	0.780597269535065	0.811881899833679	0.76958042383194
978	0.6983402967453	0.711783349514008	0.68555361032486
979	0.68009889125824	0.686794698238373	0.671035826206207
980	0.675700604915619	0.683115899562836	0.666496574878693
981	0.690187633037567	0.702537477016449	0.679928541183472
982	0.667552053928375	0.676893472671509	0.654677152633667
983	0.664556264877319	0.675534784793854	0.650232315063477
984	0.662634432315826	0.673999786376953	0.652664244174957
985	0.662720441818237	0.677695274353027	0.655125439167023
986	0.664787650108337	0.68266624212265	0.652739584445953
987	0.672675848007202	0.687852263450623	0.659260034561157
988	0.656087398529053	0.665014207363129	0.640166103839874
989	0.656770169734955	0.666569650173187	0.64306366443634
990	0.653694808483124	0.668265640735626	0.646440088748932
991	0.64586740732193	0.663154542446137	0.631556510925293
992	0.672037661075592	0.677073121070862	0.655219197273254
993	0.677586376667023	0.682332992553711	0.665426373481751
994	0.658193111419678	0.670278906822205	0.650976240634918
995	0.676524579524994	0.70072466135025	0.670854568481445
996	0.65925669670105	0.680053472518921	0.650162637233734
997	0.64323878288269	0.655187427997589	0.628071844577789
998	0.647154808044434	0.670943915843964	0.633615136146545

==> loopy/tabs/cexp_loss_r_3.dat <==
0	0.661273777484894	0.672898411750793	0.666989028453827
1	0.632472991943359	0.646389782428741	0.635111749172211
2	0.598995089530945	0.607807517051697	0.601025938987732
3	0.584761917591095	0.577709496021271	0.58748584985733
4	0.565824806690216	0.569739639759064	0.573590159416199
5	0.561055779457092	0.570645093917847	0.57213431596756
6	0.565797746181488	0.556439578533173	0.575528919696808
7	0.580179572105408	0.555809259414673	0.585446655750275
8	0.64839631319046	0.678882837295532	0.659748077392578
9	0.555566430091858	0.55060225725174	0.56547486782074
10	0.517602026462555	0.521716237068176	0.529982089996338
11	0.519673347473145	0.516707837581635	0.535374343395233
12	0.492040634155273	0.488526165485382	0.508042454719543
13	0.619742691516876	0.650377154350281	0.638068914413452
14	0.601718008518219	0.599542558193207	0.646103441715241
15	0.64312756061554	0.587312340736389	0.668728768825531
16	0.598893940448761	0.612993121147156	0.615665197372437
17	0.670235812664032	0.701084971427918	0.685941815376282
18	0.568443417549133	0.585425794124603	0.577766835689545
19	0.528682351112366	0.526919960975647	0.542515456676483
20	0.596101522445679	0.579515099525452	0.621949732303619
21	0.519207835197449	0.512560606002808	0.533506333827972
22	0.491097420454025	0.486183822154999	0.504552960395813
23	0.485819637775421	0.475710898637772	0.511031866073608
24	0.490215122699737	0.503540277481079	0.507413566112518
25	0.363537102937698	0.358828067779541	0.383847028017044
26	0.436689168214798	0.449115574359894	0.460574090480804
27	0.481201261281967	0.468067526817322	0.496508032083511
28	0.315724670886993	0.309635937213898	0.335620403289795
29	0.776753008365631	0.743986785411835	0.803215622901917
30	0.363355964422226	0.359476655721664	0.37555605173111
31	0.296682566404343	0.281561106443405	0.316315293312073
32	0.25023141503334	0.226510226726532	0.272208899259567
33	0.541136801242828	0.516424059867859	0.582394182682037
34	0.921410202980042	0.968341290950775	0.942872881889343
35	0.484815388917923	0.483420521020889	0.491499871015549
36	0.47672113776207	0.461662650108337	0.487667560577393
37	0.377074211835861	0.360197752714157	0.391338706016541
38	0.306908041238785	0.297168225049972	0.325432628393173
39	0.526014387607574	0.506348848342896	0.552524387836456
40	0.278182446956635	0.229875281453133	0.2937031686306
41	0.705587267875671	0.678640186786652	0.7481809258461
42	0.3925901055336	0.372149437665939	0.399605214595795
43	0.326232552528381	0.306017518043518	0.339751929044723
44	0.288901597261429	0.281711906194687	0.316276609897614
45	0.204296171665192	0.182998418807983	0.227185040712357
46	0.492032796144486	0.481998890638351	0.550415575504303
47	0.354262977838516	0.331789284944534	0.385410606861114
48	0.203316032886505	0.166400104761124	0.211113542318344
49	0.174482733011246	0.144670248031616	0.183298692107201
50	0.287899494171143	0.236304551362991	0.290162533521652
51	0.124740824103355	0.103110119700432	0.147562548518181
52	1.03903484344482	0.984348475933075	1.0763932466507
53	0.118486396968365	0.103347711265087	0.146461665630341
54	0.10615661740303	0.089606910943985	0.131779447197914
55	0.100328974425793	0.0884135216474533	0.137910515069961
56	0.130376130342483	0.116092555224896	0.184118717908859
57	0.106352962553501	0.0647732466459274	0.114795856177807
58	0.0975652188062668	0.0696922168135643	0.117947176098824
59	0.0607613623142242	0.0429649911820889	0.0906515419483185
60	0.0708680525422096	0.0386804975569248	0.0840377658605576
61	0.175924599170685	0.165299087762833	0.245028123259544
62	0.118229411542416	0.116565927863121	0.174321457743645
63	0.0519202351570129	0.0346944406628609	0.0627779737114906
64	0.0676451399922371	0.0372928939759731	0.0796607434749603
65	0.0641187280416489	0.0312313083559275	0.0727505311369896
66	0.03213245049119	0.0170253030955791	0.0486457943916321
67	0.0329356528818607	0.0240894202142954	0.07474385201931
68	0.0293342899531126	0.0125587722286582	0.0353285036981106
69	0.0254563968628645	0.0112004224210978	0.0338522978127003
70	0.0508946254849434	0.0200837552547455	0.0544859692454338
71	0.0274224299937487	0.0104998731985688	0.0384707227349281
72	0.0160800032317638	0.0092793237417936	0.0452109910547733
73	0.0242726039141417	0.015883969143033	0.0828221142292023
74	0.0157291349023581	0.0106415040791035	0.0630728527903557
75	0.0130436178296804	0.0059479237534106	0.0374361202120781
76	0.0230525098741055	0.007478715851903	0.0370856150984764
77	0.036296434700489	0.0159042477607727	0.0570051483809948
78	0.0167031157761812	0.0047482629306614	0.0199613440781832
79	0.0347436144948006	0.0122330915182829	0.0484883189201355
80	0.013768769800663	0.0039776461198926	0.0313276536762714
81	0.0141927562654018	0.0033466601744294	0.0196309760212898
82	0.0144896004348993	0.0035883276723325	0.0209705494344234
83	0.0114947203546762	0.0029181262943894	0.0201429855078459
84	0.0198847223073244	0.0101356115192175	0.0583801157772541
85	0.0079381857067347	0.0032151576597244	0.0194476246833801
86	0.0065528275445104	0.004263767041266	0.0237424205988646
87	0.0058561232872307	0.0034869643859565	0.0201018750667572
88	0.0050065047107637	0.0024487725459039	0.0151566648855805
89	0.0046980129554868	0.0018273312598467	0.0120712192729115
90	0.0081338370218873	0.0074925920926034	0.0457649007439613
91	0.0044002616778016	0.0034476518630981	0.0231322925537825
92	0.0035019672941417	0.0016814292175695	0.0119912466034293
93	0.0031425671186298	0.0019222000846639	0.0153305474668741
94	0.0028578545898199	0.0015480079455301	0.0130488565191627
95	0.0031918585300446	0.0009799586841837	0.0084595726802945
96	0.0045820088125765	0.0037162459921092	0.0362827889621258
97	0.00260134995915	0.0017931119073182	0.0178721863776445
98	0.0030952128581703	0.0008146397885866	0.0081918137148023
99	0.002210192149505	0.001305032055825	0.0124347032979131
100	0.0020079943351448	0.0010811422253028	0.010285522788763
101	0.0018860799027607	0.0011085477890447	0.0105231236666441
102	0.0018536330899224	0.0007760504377075	0.0079325092956424
103	0.001694452133961	0.0009497037390247	0.0098913507536054
104	0.0015895033720881	0.0007564047118649	0.0080385887995362
105	0.0016259589465335	0.000868959876243	0.0099059361964464
106	0.0017416054615751	0.0005500377737917	0.0060896510258317
107	0.0015151166589931	0.0010230557527393	0.0118217933923006
108	0.0014083668356761	0.0008379736100323	0.0108121074736118
109	0.0013686735183001	0.00049990916159	0.0060951830819249
110	0.0012353181373328	0.0005881434772164	0.00762430857867
111	0.0011953673092648	0.0005327450926416	0.0068264887668192
112	0.001174979377538	0.0007081212825142	0.0095259649679065
113	0.0013554837787524	0.0007411145488732	0.0115202832967043
114	0.0011335298186168	0.0006605679518543	0.0090124206617475
115	0.0010272227227688	0.0006486882339232	0.0078994641080499
116	0.0011273939162493	0.0003308230661787	0.0041239657439291
117	0.0009304867126048	0.0005249215755612	0.0070086126215756
118	0.0008588040946051	0.0004524560354184	0.005740491207689
119	0.0008408495341428	0.0004978643846698	0.0066587650217116
120	0.0007995979394764	0.0003809966729023	0.0051238685846329
121	0.0008020016248338	0.000507177435793	0.0065150763839483
122	0.0007836621953174	0.0004880770284217	0.0069843819364905
123	0.0011397281195968	0.0002802414237522	0.0038652368821204
124	0.0011174988467246	0.0008069489267655	0.0132589489221573
125	0.0007490242714994	0.0003437949344516	0.0048553519882262
126	0.0006614034064114	0.0003953004488721	0.0050584217533469
127	0.0006155403680168	0.0003247289278079	0.0041590258479118
128	0.0005898679955862	0.0003391228092369	0.0047363224439323
129	0.0005737484898418	0.000264586386038	0.0038243776652962
130	0.0006890719523653	0.0005308137042448	0.0077731995843351
131	0.0005616530543193	0.000302617350826	0.0048167956992984
132	0.0005278967437334	0.0002641466853675	0.0039548603817821
133	0.0007579004741274	0.0006326714647003	0.0090350154787302
134	0.0005740817869082	0.0002054625656456	0.0032540173269808
135	0.0005152560770512	0.0003179539344274	0.0051086382009089
136	0.0004646437591873	0.000228641423746	0.0032355738803744
137	0.0005036622169428	0.0003645858960226	0.005022625438869
138	0.00065843667835	0.0001610722974874	0.0030069393105805
139	0.0010152818867937	0.0008534127264284	0.0194369610399008
140	0.0006357238162309	0.0001264755119337	0.002626126864925
141	0.0004435043083504	0.0003333251806907	0.0055179302580655
142	0.0004614748759195	0.0001805493520806	0.0034165985416621
143	0.0004383600025903	0.0002454058267176	0.0047925715334713
144	0.0003875255642924	0.0002152046217816	0.0036508908960968
145	0.0004113075265195	0.0001424635120202	0.002220370573923
146	0.0003514579148032	0.0001799011806725	0.0026483514811844
147	0.0003346843877807	0.0002199469017796	0.0031573199667037
148	0.0003255501796957	0.0001559833617648	0.0022733681835234
149	0.0003346314479131	0.0002470419276506	0.003698060521856
150	0.0003052281099372	0.0001555680210004	0.0023934626951814
151	0.0002914388023783	0.0001701987930574	0.0025792708620429
152	0.0003047137870453	0.0001960143999895	0.0034791866783053
153	0.0002962021681014	0.0001239427947439	0.0020292897243053
154	0.0002718601026572	0.0001529886212666	0.0025628989096731
155	0.0002622126194183	0.0001621306000743	0.0026014694012702
156	0.0002523704024497	0.000127545761643	0.0019930198322982
157	0.0002494371437933	0.0001362152979709	0.0022441409528255
158	0.0002492228231858	0.0001584737619851	0.0026133961509913
159	0.0002363951061852	0.0001313705288339	0.0020875835325569
160	0.0002358698548051	0.0001548884174554	0.0024555332493037
161	0.0002773291780613	0.0001048433987307	0.0018102338071913
162	0.0002656380238477	0.000157869697432	0.0027188914828002
163	0.0002448227605782	0.0001392955164192	0.0023630440700799
164	0.0002320794155821	0.0001044528980856	0.0017463833792135
165	0.0002100800047629	0.0001307171914959	0.0020448216237128
166	0.000201620568987	0.0001241331046913	0.00190995761659
167	0.0001986339484574	0.0000992706554825	0.0015704537509009
168	0.0001946413103724	0.0000985655278782	0.0016027421224862
169	0.0001894673187053	0.0001018459079205	0.0016771767986938
170	0.0001834079885157	0.0001138152292697	0.001821988960728
171	0.000179556387593	0.0000970796463662	0.001590249943547
172	0.0001763351028785	0.0001045053650159	0.0016684856964275
173	0.0001762051688274	0.0001055270258803	0.0018113515106961
174	0.0001703105663182	0.0001008276085486	0.0017134309746325
175	0.0001659599220147	0.0000966049192357	0.0015757827786729
176	0.0001651665661484	0.0000852877492434	0.00146798719652
177	0.0001674807281233	0.0000863143795868	0.0015317284269258
178	0.0001616299559828	0.0000841137734824	0.0015069759683684
179	0.0001545873383293	0.0000949161913013	0.0016353264218196
180	0.0001542017416796	0.0000775922599132	0.0013829763047397
181	0.0001503019593656	0.0000952219997998	0.0016197041841224
182	0.0001496922777733	0.0000754095744924	0.0013450955739245
183	0.0001467546389904	0.0000802024369477	0.0014384692767635
184	0.0001446936512366	0.0000953224953264	0.0016975284088403
185	0.00013866162044	0.0000729186431272	0.0012871024664491
186	0.0001356306747766	0.0000736024594516	0.0012723102699965
187	0.0001339808368357	0.0000811204736237	0.0014175942633301
188	0.0001321496383753	0.0000727783990442	0.0013109975261614
189	0.0001303581811953	0.0000641123915557	0.0011429078876972
190	0.0001331240491709	0.0000721982651157	0.001387597527355
191	0.0001324254262727	0.00006928514631	0.0013247657334432
192	0.0001430319971405	0.0001065757896868	0.0023605960886925
193	0.0001230487541761	0.0000590904746787	0.0011598990531638
194	0.0001194203578052	0.0000587509312027	0.0011311493581161
195	0.0001160572501249	0.0000616309625912	0.0011896579526365
196	0.0001141425018432	0.0000681552046444	0.0013173252809793
197	0.0001133986370405	0.0000628744091955	0.0012214644812047
198	0.0001106903364416	0.000067805267463	0.0012829994084314
199	0.0001125758135458	0.0000691141831339	0.0014322028728202
200	0.0001084839532268	0.0000598867809458	0.0012094383127987
201	0.0001059529749909	0.0000663897808408	0.0012600576737896
202	0.0001032820146065	0.0000585026646149	0.00112740683835
203	0.0001021184943966	0.0000542122288607	0.0010497134644538
204	0.0001009266852634	0.0000573898250877	0.001106541720219
205	0.0000996632370516	0.0000524647330167	0.0010161838727072
206	0.0000969928660197	0.0000576538295718	0.0011038094526157
207	0.000096624258731	0.0000485653763462	0.0009453060338274
208	0.0000940972095123	0.0000525021459907	0.0010056569008157
209	0.0000926604261622	0.0000528182536073	0.0010209495667368
210	0.0000946357977227	0.0000437205962953	0.000875098456163
211	0.0000924012711039	0.0000618645135546	0.0012217237381265
212	0.0000885151603143	0.0000523861126567	0.0010225570295006
213	0.0000896818601177	0.0000467682802991	0.0009456531261094
214	0.0000915162454476	0.0000650050278637	0.0012764252023771
215	0.0000853992096381	0.0000466435885755	0.0008951428462751
216	0.0000834182501421	0.0000449380459031	0.0008657356956974
217	0.0000820585992187	0.0000475200722576	0.0009121171315201
218	0.0000822229121695	0.0000465401462861	0.0009134929277934
219	0.0000819756824058	0.0000430850959674	0.00086751638446
220	0.0000796425592853	0.0000501873219036	0.000978720956482
221	0.0000794160660007	0.0000400779208576	0.000811806996353
222	0.0000768344907556	0.0000472940155305	0.0009146258817054
223	0.0000755425717216	0.00004085341061	0.000799028435722
224	0.0000753276253818	0.0000425990438089	0.0008612659294158
225	0.0000808448457974	0.000037199282815	0.0008102162391879
226	0.0000758972018957	0.0000453686770925	0.0009309932938777
227	0.0000727963415557	0.000042356630729	0.0008522319258191
228	0.000071719288826	0.000037102810893	0.0007368475780822
229	0.0000702035686118	0.0000428689345426	0.0008147560292855
230	0.0000686548519298	0.0000422473494837	0.000840833527036
231	0.0000684396436554	0.0000368270921172	0.0007679061382078
232	0.0000665670741	0.0000413475900132	0.0008191838278435
233	0.0000673943868605	0.0000347584682459	0.0007298807031475
234	0.000065831176471	0.0000374732007913	0.0007708989433013
235	0.0000643177481834	0.0000401323886763	0.0008108496549539
236	0.000063374718593	0.00003909973384	0.0007930910796858
237	0.0000626500695944	0.0000344212094205	0.0007195956422947
238	0.0000617625773884	0.0000376499228878	0.0007715239771642
239	0.0000653045426589	0.0000284169345832	0.0006278629880399
240	0.0000605541790719	0.0000368127984984	0.0007514965254813
241	0.0000596033933107	0.0000373283000954	0.0007438560714945
242	0.0000586928435951	0.0000340740225511	0.0007140475790948
243	0.0000663709142827	0.0000293377052003	0.0006771920598112
244	0.0001013765868265	0.0000887558562681	0.0029651245567948
245	0.0000611077848589	0.000029417227779	0.0007066295365803
246	0.000064681218646	0.0000514689563715	0.0010816716821864
247	0.000059596473875	0.0000251479159488	0.0005866382853128
248	0.0000543676833331	0.0000316993646265	0.0006694893236272
249	0.0000529050266778	0.0000329150752805	0.0006818072870374
250	0.0000520810499438	0.0000311828771373	0.0006524815107696
251	0.0000514363673574	0.0000293696630251	0.0006320716347545
252	0.0000515622195962	0.0000351214766852	0.0007438074680977
253	0.0000506018659507	0.0000273065252259	0.0006094090640545
254	0.0000501812792209	0.0000341165505233	0.0007191052427515
255	0.0000492469262099	0.0000289583313133	0.0006302650435828
256	0.0000480944509036	0.0000279510040855	0.0006032057572156
257	0.0000475429369544	0.0000298794275295	0.0006355384830385
258	0.0000468613070552	0.0000285368023469	0.0006152546266094
259	0.0000467342360935	0.0000274185349554	0.000605387322139
260	0.0000463410942757	0.0000265103972197	0.0005917614325881
261	0.0000454580040241	0.0000294006531476	0.000632066570688
262	0.0000448961363873	0.0000256702714978	0.0005775131285191
263	0.0000444756515208	0.0000294090241368	0.0006382865831256
264	0.0000440040457761	0.0000248742016993	0.0005622066673823
265	0.0000431960361311	0.000025530676794	0.0005655192071572
266	0.000042814619519	0.0000263260262727	0.0005800539511256
267	0.0000450712941529	0.0000320651670336	0.0006850745994598
268	0.0000433624300058	0.0000237924668909	0.0005350050632842
269	0.0000419588359364	0.0000279017331195	0.0005917327362113
270	0.0000407542247558	0.0000251943201874	0.0005436803912744
271	0.0000404160709877	0.0000237632266362	0.0005268738023005
272	0.0000409048661822	0.0000221116424655	0.0005120700807311
273	0.0000398625670641	0.0000251484489127	0.0005653531989083
274	0.0000390266213799	0.0000257597948803	0.0005632407264784
275	0.0000384037630283	0.0000234727376665	0.0005330186104402
276	0.0000381798163289	0.0000213862440432	0.0004995824419893
277	0.0000375584495487	0.0000239413475356	0.0005402411916293
278	0.0000370400375687	0.000023273005354	0.0005317634204403
279	0.0000381316131097	0.000026091151085	0.00058329035528
280	0.0000375992785848	0.0000212743252632	0.0004980266676284
281	0.0000365045962099	0.0000244106522587	0.0005296123563312
282	0.0000355921765731	0.0000222155067604	0.0004836117732339
283	0.0000350426380464	0.0000210549915209	0.000472925050417
284	0.0000387012405554	0.0000306773363263	0.0006527958321385
285	0.0000378480726795	0.0000186417655641	0.0004601566761266
286	0.0000355290394509	0.0000216543448914	0.0004829615936615
287	0.000034354699892	0.0000229732049775	0.0004987088032067
288	0.0000370002853742	0.0000304479090119	0.000624704582151
289	0.0000352072893293	0.0000169391259988	0.0004369465750642
290	0.0000329702124873	0.0000195515149244	0.0004532724851742
291	0.0000326827394019	0.0000239806486206	0.0005192767130211
292	0.0000315882825817	0.000019020300897	0.0004353286640253
293	0.0000311069125019	0.0000205823798751	0.0004646871238947
294	0.0000308563903673	0.0000179094113264	0.0004295719845686
295	0.000030299055652	0.0000198946545424	0.0004541488888208
296	0.0000304957084154	0.0000175875520654	0.0004286670009606
297	0.0000305480934912	0.0000173625576281	0.0004301565641072
298	0.0000296293419524	0.0000196685996343	0.0004606397706084
299	0.0000290668540401	0.0000195192151295	0.0004472665896174
300	0.0000286792201223	0.0000179098115041	0.0004237763059791
301	0.0000283855479211	0.0000179857670446	0.0004258789413143
302	0.0000280637214018	0.0000180980878213	0.0004279278509784
303	0.0000276978717011	0.0000178810387297	0.0004265428869985
304	0.0000274412032013	0.0000169787508639	0.0004119785153307
305	0.0000275366655842	0.0000170636012626	0.0004158843948971
306	0.0000275894890365	0.0000165297369676	0.0004165697610006
307	0.0000294857109111	0.0000245562150667	0.0005500270635821
308	0.0000268764179054	0.0000149650968524	0.0003677224449348
309	0.000026053208785	0.0000167488014995	0.0003846871841233
310	0.0000257593037531	0.0000161320476764	0.0003771180927288
311	0.0000260058914137	0.0000164050379681	0.0003925787168555
312	0.0000269972333626	0.0000142900562423	0.0003761675034184
313	0.0000260693250311	0.0000151098956849	0.0003865498292726
314	0.0000250988177868	0.00001719107604	0.000411292508943
315	0.0000244867514994	0.00001699898894	0.0004016496823169
316	0.000024254894015	0.000014602018382	0.0003654192551039
317	0.000023793641958	0.0000155241414177	0.0003755524230655
318	0.0000249956392508	0.0000189368038264	0.0004314431280363
319	0.0000239007877099	0.0000154063418449	0.0003641582443379
320	0.0000234608960454	0.0000135645850605	0.0003420433204155
321	0.0000233624286921	0.0000174895158125	0.0003933190309908
322	0.0000227589680435	0.0000139583280543	0.0003543446073309
323	0.000022810729206	0.0000130619973788	0.0003452171222307
324	0.0000229393153859	0.0000175623699761	0.0004097372293472
325	0.0000223167517106	0.0000133211833599	0.0003428936761338
326	0.0000218429577217	0.0000130411362989	0.0003381034475751
327	0.0000214605715882	0.0000140894107972	0.0003495379060041
328	0.0000212300546991	0.0000138704199344	0.0003435382677708
329	0.0000210078851524	0.0000139424200825	0.0003411151701584
330	0.0000209024274227	0.0000134507608891	0.0003410832723603
331	0.0000206398744922	0.000012832550965	0.0003319666720927
332	0.0000203639738174	0.000013175184904	0.0003358213871252
333	0.0000202890878427	0.000013301778381	0.0003357932146173
334	0.0000200925569516	0.0000142572580444	0.0003423765301704
335	0.0000199024179892	0.0000125107408167	0.0003198286576662
336	0.0000196251276066	0.0000134676793095	0.0003285386483185
337	0.0000195616994461	0.0000115587545224	0.0003053180989809
338	0.0000195169159269	0.0000141057162182	0.000343583378708
339	0.0000196636865439	0.0000113287624117	0.0003074563283008
340	0.0000190191858565	0.0000129695254145	0.0003213183372281
341	0.0000186925499293	0.0000125995738927	0.0003152248391416
342	0.0000186059551197	0.0000112364059532	0.0002979699638672
343	0.000018335020286	0.0000126765717141	0.0003093524137512
344	0.0000181929317478	0.0000114663471322	0.0002940314006992
345	0.000017918227968	0.0000115219509098	0.0002969107881654
346	0.0000177635465661	0.0000120061313282	0.0003017321869265
347	0.0000176028352143	0.0000116574983622	0.0002997764386237
348	0.0000175247132574	0.0000106255520222	0.0002880071988329
349	0.0000172949166881	0.0000122782366816	0.0003079487069044
350	0.0000171130868694	0.0000110238161142	0.0002895380894188
351	0.0000169343693415	0.0000109319389594	0.0002876248327084
352	0.0000167286834767	0.0000107889163701	0.000284760229988
353	0.0000166059453477	0.0000107948571895	0.0002849997836165
354	0.0000165273741004	0.0000104973878479	0.0002800197107717
355	0.0000163782806339	0.0000101512468973	0.0002835037012119
356	0.0000163767763297	0.0000119200958579	0.0003129602409899
357	0.0000160012259585	0.0000099610488178	0.0002780973154586
358	0.0000159154351422	0.0000101090181488	0.0002791596052703
359	0.000015655750758	0.0000107129017124	0.000283286877675
360	0.0000154874305736	0.0000101904697658	0.0002736471360549
361	0.0000153167657118	0.0000102952553789	0.0002732070279308
362	0.0000151900949277	0.0000103781831058	0.0002729856641963
363	0.0000152033881022	0.0000097926667877	0.0002624856424518
364	0.0000150113910422	0.000009756912732	0.0002624730987009
365	0.0000147637392729	0.0000096675248642	0.0002580011787359
366	0.0000146219972521	0.0000094346078185	0.0002550177450757
367	0.0000148923418237	0.0000087591788542	0.0002508286561351
368	0.0000149489160322	0.0000089210498118	0.0002530214551371
369	0.0000145035528476	0.0000100091310742	0.0002641305036377
370	0.0000141910149978	0.0000092955333457	0.0002514879161026
371	0.0000140800630106	0.0000101039913716	0.0002635653654579
372	0.0000139820031109	0.0000086961044872	0.0002425049897283
373	0.0000145814874486	0.0000070622313615	0.0002319191698916
374	0.0000136475828185	0.0000091738575065	0.0002428148000035
375	0.000013809209122	0.0000086593345259	0.0002407787251286
376	0.000013381863937	0.0000090283401732	0.0002455201174598
377	0.0000131996157506	0.0000088629849415	0.0002418119547656
378	0.0000131736624098	0.0000079457113316	0.0002320168423466
379	0.0000130299540615	0.0000090392431957	0.0002464226563461
380	0.0000128716183099	0.0000083410077423	0.0002364132815273
381	0.0000127716639327	0.0000090561425168	0.0002426090359222
382	0.0000129853488033	0.0000094583383543	0.0002425862621749
383	0.0000136599537655	0.0000067309078986	0.00022548699053
384	0.0000126017348521	0.0000090938001449	0.0002459255338181
385	0.0000122484198073	0.0000080857225839	0.0002293604338774
386	0.0000120992535813	0.000008297279237	0.000231238809647
387	0.0000120831928143	0.0000075255279626	0.0002230605168734
388	0.0000119618989629	0.0000089006434791	0.0002430197637295
389	0.0000117460385809	0.0000081746020442	0.0002300989144715
390	0.0000117886538646	0.0000084035364125	0.0002313337754458
391	0.0000118616299005	0.0000069479460763	0.0002129240019713
392	0.0000117965573736	0.0000093828530225	0.0002458452654537
393	0.0000114332624435	0.000008004249139	0.0002225704665761
394	0.0000112365914902	0.0000072687730608	0.000209651509067
395	0.0000111711060526	0.0000078547909652	0.0002160306466976
396	0.0000111159388325	0.0000076869000623	0.0002159348077839
397	0.0000110946657514	0.0000070407882049	0.0002081557468046
398	0.0000109172287921	0.0000068694616857	0.0002042451378657
399	0.0000107950063466	0.0000075091043072	0.0002110589121003
400	0.0000107424511953	0.0000073466944741	0.000211474543903
401	0.0000105966382762	0.0000078413422671	0.0002194184344262
402	0.0000104789069155	0.0000075950079008	0.0002153053355869
403	0.0000103552529254	0.0000069503921623	0.0002048067108262
404	0.0000102582553154	0.0000068317035584	0.0002014460769715
405	0.0000102229569166	0.0000067224291342	0.0002003105328185
406	0.0000103233405753	0.0000082773494796	0.0002247592638014
407	0.0000100882853076	0.0000063643569774	0.0001953047321877
408	0.0000099286808108	0.0000070824780778	0.0002038333914243
409	0.0000098701402749	0.0000072989996625	0.0002076358359773
410	0.0000097387455753	0.0000067373230195	0.0001977718056878
411	0.000009793983736	0.0000065704393819	0.0001949542347575
412	0.0000096825888249	0.0000070725386649	0.0002005679270951
413	0.0000094786355476	0.0000067487571869	0.0001927363628056
414	0.000009423881238	0.0000068694257607	0.0001947351265699
415	0.0000093528296929	0.000006215855592	0.0001868009858299
416	0.0000092986401796	0.0000071192166615	0.0001996873470489
417	0.0000092336504167	0.000006642441349	0.0001912325678859
418	0.0000093292610472	0.0000055523314586	0.0001793072442524
419	0.0000090994790298	0.0000057658849073	0.0001799715537345
420	0.0000089219147412	0.0000056784879234	0.0001762420142768
421	0.0000088424385467	0.0000060847232817	0.000181336683454
422	0.0000088784163381	0.0000058835726122	0.0001804812782211
423	0.0000087667958724	0.0000068053104769	0.0001933186576935
424	0.000008641029126	0.0000055791460909	0.0001744166656863
425	0.0000085848632807	0.0000054167462622	0.0001739196450217
426	0.0000086040863607	0.0000066866082307	0.0001906084507937
427	0.0000084357297965	0.0000058224836721	0.0001770441158442
428	0.0000082858041424	0.0000058557720877	0.0001759857113939
429	0.0000082446913439	0.0000055706914281	0.0001717183331493
430	0.0000082968854258	0.0000065520343924	0.0001837943564169
431	0.0000080871459431	0.0000056149001466	0.0001680466084508
432	0.0000083083778009	0.0000045550700634	0.0001576937647769
433	0.0000082195729192	0.0000063826632868	0.0001787941000657
434	0.0000080967647591	0.0000056342414609	0.0001667908072704
435	0.0000079050669228	0.0000054534712035	0.0001646626624279
436	0.0000077411141319	0.0000057757965806	0.0001696264807833
437	0.000007644710422	0.0000054494985307	0.0001653273648117
438	0.0000075675961853	0.0000055076047829	0.0001650429767324
439	0.0000074992149166	0.000005392876119	0.0001637293607928
440	0.0000075657749221	0.0000049240406952	0.0001600552932359
441	0.0000073919836723	0.0000054619013099	0.0001637099630898
442	0.0000073206074376	0.0000052905625125	0.0001616717345314
443	0.0000073480018727	0.000005700784186	0.0001651555357967
444	0.0000072682187238	0.0000049205705182	0.0001549232692923
445	0.0000072324951361	0.0000058060863921	0.0001641983690206
446	0.000007227662536	0.0000049071531976	0.0001526307605673
447	0.0000076156375144	0.0000040678182813	0.0001481304061599
448	0.0000071662443588	0.0000055438290474	0.0001577434741193
449	0.0000069593120315	0.0000052895661611	0.0001523360551801
450	0.0000068954386734	0.0000046359987209	0.0001462209766032
451	0.0000067682217377	0.0000049488662626	0.0001500597136328
452	0.0000067175978984	0.0000050596104302	0.0001525710977148
453	0.000006625705737	0.0000048922465794	0.000150007152115
454	0.0000065636018007	0.0000047343141887	0.0001485020038672
455	0.0000065266945057	0.0000047397752496	0.0001471497089369
456	0.0000067479622885	0.0000041169737415	0.0001455718447687
457	0.0000065195945353	0.0000048738515943	0.0001493495365139
458	0.0000063856914494	0.0000048803203754	0.0001494231837569
459	0.0000064378759816	0.0000043310274123	0.0001430126430932
460	0.0000064099613155	0.0000045490442062	0.0001437085011275
461	0.000006259888778	0.0000047650883062	0.0001447321410524
462	0.0000061887330958	0.0000048922333917	0.0001466676039854
463	0.000006140851383	0.0000045962251534	0.0001438411563868
464	0.0000061027626543	0.0000045460610636	0.0001448581606383
465	0.0000060206057242	0.0000042411284085	0.0001429207768524
466	0.0000059923868321	0.0000047481880756	0.0001473306037951
467	0.0000059502954173	0.0000044194125621	0.0001412820856785
468	0.0000058499804254	0.00000434591675	0.0001396667939844
469	0.0000059401500039	0.0000041725752453	0.0001391541591147
470	0.0000063105694608	0.0000036714502585	0.0001413157006027
471	0.0000061085556808	0.0000040141285353	0.0001413338177372
472	0.000005817224519	0.0000045728570512	0.0001427892566426
473	0.000005689628324	0.0000046478630793	0.0001413882273482
474	0.0000055957311815	0.0000042823439799	0.0001357490400551
475	0.0000055398004406	0.0000044094786062	0.0001377363951178
476	0.0000055537170738	0.0000045033398237	0.0001386566000292
477	0.0000054933680076	0.0000038914795368	0.0001318557915511
478	0.00000542020598	0.0000038606899579	0.0001307565689785
479	0.0000054454826568	0.0000046905761337	0.0001403084461344
480	0.0000053649005167	0.0000037176471324	0.0001290496002184
481	0.0000052761060942	0.0000042997207856	0.0001329190999968
482	0.0000052340510592	0.0000042212463995	0.0001317828282481
483	0.0000051674460337	0.0000037777449506	0.0001267006300623
484	0.0000051832998906	0.0000035542568639	0.000125297359773
485	0.0000050961552915	0.000004140789315	0.0001291295629926
486	0.0000050381991059	0.0000039590158849	0.0001262133155251
487	0.0000049835580285	0.0000038105213207	0.0001234609080711
488	0.0000049557183956	0.0000035746088543	0.0001208254616358
489	0.0000049623986342	0.0000040866425479	0.0001265902101295
490	0.0000049300624596	0.000003628238801	0.0001213132636622
491	0.0000048841725402	0.0000033625378819	0.0001184926222777
492	0.0000048155316108	0.0000036947994886	0.0001202260755235
493	0.0000048635060921	0.0000034996030536	0.0001181383195217
494	0.0000048830243031	0.0000034519200653	0.0001178815291496
495	0.0000047625385378	0.0000036480957988	0.0001196879165946
496	0.000004664863809	0.0000035199661852	0.000117643547128
497	0.0000049020168262	0.0000045579818106	0.0001267234038096
498	0.0000046388454393	0.0000031713218505	0.0001094312610803
499	0.0000052132309065	0.0000027700045848	0.0001172425618279
500	0.0000047842650019	0.0000040349509618	0.0001205021690112
501	0.0000045923929974	0.0000037652921492	0.0001153691628133
502	0.0000044615785555	0.0000033754347442	0.000110987239168
503	0.0000043907516556	0.0000035497641875	0.0001118891741498
504	0.000004346730293	0.000003630221272	0.0001122441826737
505	0.0000043195327635	0.0000032179955269	0.0001093782630051
506	0.000004293432994	0.0000036913036183	0.0001121843160945
507	0.0000043573800212	0.0000027878961646	0.0001038115151459
508	0.0000055516020439	0.0000063878751462	0.0001941715017892
509	0.0000042952738113	0.000002933900987	0.0001055763277691
510	0.0000041423591028	0.0000029448353871	0.0001023261938826
511	0.0000046651161938	0.0000047103453653	0.0001294256508118
512	0.0000046224085963	0.0000027982996471	0.0001045029857778
513	0.0000043617683332	0.0000033893034015	0.0001065380129148
514	0.0000043230911615	0.0000042047950046	0.0001151059623226
515	0.0000040235981942	0.000003547762617	0.0001042724325089
516	0.0000039783317334	0.0000027496466828	0.0001023461954901
517	0.000003853049293	0.0000030595576845	0.0001022894648486
518	0.0000038207490434	0.0000028877113891	0.0001021616917569
519	0.0000037750994579	0.0000033694648209	0.000103757432953
520	0.0000037318825434	0.000003287014124	0.0001040479328367
521	0.000003817072411	0.0000027292687719	0.0001044574164553
522	0.0000036903288674	0.0000032745933822	0.0001032730433508
523	0.0000036138358155	0.0000030953078749	0.0001009098705254
524	0.0000035777359244	0.0000029319098758	0.0000992456625681
525	0.0000035467805901	0.0000029716395602	0.0000991376728052
526	0.0000035416223909	0.0000026776210689	0.0000982057899819
527	0.0000034851982491	0.0000029130380881	0.000097279153124
528	0.000003469140438	0.0000029229659049	0.0000969907123363
529	0.0000034532599784	0.0000031057304568	0.0000983949721558
530	0.0000034270608467	0.000002572823405	0.0000960132747423
531	0.0000033688111216	0.0000027784401482	0.0000953259223024
532	0.0000033698074731	0.000002854423883	0.000095529932878
533	0.0000033715944028	0.0000025032891244	0.0000952307527768
534	0.0000032898549307	0.0000029125351375	0.0000947129155975
535	0.0000032719551655	0.0000026493059977	0.0000935751450015
536	0.0000033055280255	0.000002346344445	0.0000942808183027
537	0.0000032355624171	0.0000030337155295	0.0000948973029153
538	0.0000032019370337	0.0000027093988137	0.0000919700760278
539	0.0000032141522297	0.0000023319398679	0.0000919683443499
540	0.0000031234728795	0.000002739200454	0.0000903784821276
541	0.0000030979708754	0.0000026249681468	0.0000891786985449
542	0.0000030678384064	0.0000025693436783	0.0000885555782588
543	0.0000032484851999	0.000003407667009	0.0000971048866631
544	0.0000031251379369	0.0000029140107927	0.0000900157028809
545	0.0000030468154364	0.0000025425206331	0.0000865958209033
546	0.0000030199798857	0.0000023061152206	0.0000863244567881
547	0.000002950632279	0.0000025594067665	0.0000863564418978
548	0.0000029263012493	0.0000026805867037	0.0000870318617672
549	0.0000028999663755	0.0000024605681119	0.0000858770508785
550	0.0000028764707167	0.0000026994578093	0.0000872477903613
551	0.0000028398665108	0.0000023686873192	0.0000852995945024
552	0.0000028821095839	0.000002897621016	0.0000872707896633
553	0.0000028150470825	0.0000025906904284	0.000084785198851
554	0.0000027686803605	0.0000023796123969	0.0000843719390105
555	0.0000028580336675	0.0000019137437448	0.0000853027449921
556	0.0000027218302421	0.0000023786176371	0.00008164364408
557	0.0000027142145882	0.000002375139502	0.0000811976860859
558	0.0000026825834993	0.0000021834314339	0.0000807511169114
559	0.0000026746367894	0.0000021754826776	0.0000798096662038
560	0.0000027016180866	0.000002195344905	0.0000812071593828
561	0.0000026528014132	0.0000024978091915	0.0000816316751298
562	0.0000025948447728	0.0000021888934043	0.0000789471814642
563	0.0000025766291856	0.0000021218434085	0.0000789820769569
564	0.0000025480021577	0.0000023279558263	0.0000790818885434
565	0.0000025508161343	0.0000023512952794	0.0000791955535533
566	0.000002509091928	0.0000022266369797	0.0000778791509219
567	0.0000024938588012	0.000002181438731	0.0000767597011873
568	0.0000028662639124	0.0000016177181124	0.0000842882800498
569	0.0000025936910788	0.0000023969735139	0.0000769352991483
570	0.0000025099238883	0.0000023562531624	0.0000757632733439
571	0.0000024425373795	0.0000021541191018	0.0000737209848012
572	0.0000024236776426	0.0000024079160994	0.0000739941096981
573	0.0000023918748866	0.0000020269767447	0.0000712418623152
574	0.0000023650579806	0.0000020786285404	0.0000716423164704
575	0.0000023344268811	0.0000020016445887	0.0000726298676454
576	0.0000023364266326	0.0000023309271455	0.0000744517383282
577	0.0000023004904506	0.0000020552820388	0.000072741349868
578	0.0000023021295874	0.0000017647356572	0.0000725376521586
579	0.0000022630745207	0.0000020016420876	0.0000707522704033
580	0.0000022650558549	0.0000019286310362	0.0000709645391908
581	0.0000022233480195	0.0000021451780867	0.0000706079154043
582	0.0000022009955956	0.0000021084231321	0.0000713719273335
583	0.0000021829430352	0.0000019450205855	0.0000708301013219
584	0.0000021594389636	0.0000020408765522	0.000070441623393
585	0.0000021792891403	0.0000017448637664	0.0000706149876351
586	0.0000021476882921	0.0000021426887997	0.0000700864111423
587	0.0000021191992801	0.0000018327731368	0.0000685137856635
588	0.0000021279840894	0.0000020438535557	0.000067883367592
589	0.0000021180451313	0.0000018675413003	0.0000651374066365
590	0.0000020769855382	0.0000018198620637	0.0000645180189167
591	0.0000020485149435	0.0000019042956865	0.0000647901542834
592	0.0000020289751319	0.0000018119142169	0.0000644169194857
593	0.0000020074523945	0.0000017766503788	0.0000644906976959
594	0.0000020036479782	0.0000018859143438	0.0000646859189146
595	0.0000020331053747	0.0000016852601448	0.0000651429072605
596	0.0000019958595203	0.0000017279736539	0.0000648148488835
597	0.0000019561366571	0.0000019663737021	0.0000643762032269
598	0.0000019390749912	0.0000016966854446	0.0000633688468952
599	0.0000019210299342	0.0000017091017526	0.000063153609517
600	0.0000019564718059	0.0000021426856165	0.0000657094424241
601	0.0000019274827991	0.0000016524804778	0.0000620724749751
602	0.0000018844434635	0.0000017478402015	0.0000617270270595
603	0.000001858948167	0.0000017240020043	0.0000612093208474
604	0.0000018543159968	0.000001861575015	0.0000622119550826
605	0.0000018281572238	0.000001803466148	0.0000616869729129
606	0.0000018063008156	0.0000017066168994	0.0000609687958786
607	0.0000017914009049	0.0000017011535647	0.0000602587861067
608	0.0000017812986925	0.000001598840413	0.0000600393723289
609	0.0000017645802473	0.0000016822798443	0.0000599256163696
610	0.000001753486913	0.0000016425459535	0.000059602651163
611	0.0000017379259134	0.0000017041312503	0.0000599250051891
612	0.0000017362716562	0.0000017453535293	0.0000595894089201
613	0.0000017228559273	0.0000015546349914	0.0000589063820371
614	0.0000016993508325	0.0000016827749505	0.0000592799842707
615	0.000001702825557	0.000001636581942	0.0000587626745983
616	0.0000016884266643	0.0000017821045049	0.0000590557647229
617	0.0000016678885686	0.000001488577368	0.0000583606706641
618	0.0000016587908931	0.0000017448578546	0.0000584632398386
619	0.0000016495166619	0.0000016266478724	0.0000579827355978
620	0.0000016745100311	0.0000015139023617	0.0000586866881349
621	0.0000016299799199	0.000001611249786	0.0000574725745537
622	0.0000016044792801	0.000001448344733	0.000057420682424
623	0.0000015922330476	0.0000016023134322	0.0000569545154576
624	0.0000015859428686	0.0000016713452169	0.0000569576332055
625	0.0000015685575363	0.0000015784696643	0.0000560664921068
626	0.0000015539890228	0.0000016221754322	0.0000566818962398
627	0.0000015425646325	0.0000015109271772	0.0000545476978004
628	0.0000015370973188	0.000001397683377	0.0000547742347408
629	0.0000015139249854	0.0000016251555053	0.0000543188325537
630	0.0000014910764321	0.0000015730048517	0.0000552610617888
631	0.0000014740209053	0.0000014354292261	0.0000544934409845
632	0.0000014614399788	0.0000014925460619	0.0000543747264601
633	0.0000015313082713	0.0000018099000272	0.0000583587279834
634	0.0000015485148879	0.0000014334326579	0.0000574219702685
635	0.0000014948831222	0.0000016509719671	0.0000557585117349
636	0.0000014518373064	0.0000015859126279	0.0000543942805962
637	0.0000014137556263	0.0000013569538169	0.0000526363728568
638	0.0000014102838577	0.000001584925144	0.0000527684678673
639	0.0000013882598751	0.0000013599332078	0.0000516512918693
640	0.0000013713748785	0.0000014567831386	0.0000513691666129
641	0.0000013525000213	0.0000013812908719	0.0000507512777403
642	0.0000013414065734	0.0000013102671801	0.0000501402682858
643	0.000001341902248	0.0000012789761286	0.0000503122828377
644	0.0000013243557078	0.0000013783109125	0.0000502264447277
645	0.0000013276631989	0.0000012442088746	0.0000514702842338
646	0.0000013023363863	0.0000013996680082	0.000050340040616
647	0.0000012861081586	0.0000012506665144	0.0000496550783282
648	0.0000012735258679	0.0000012337793578	0.0000495784370287
649	0.0000012645850802	0.0000012213621403	0.0000496967368235
650	0.0000012660783568	0.000001393705702	0.0000496306456625
651	0.0000012520021073	0.0000012154014257	0.0000498443478136
652	0.0000012357770629	0.0000011955345371	0.0000498655172123
653	0.0000012397480305	0.0000010947098872	0.0000489956400997
654	0.0000012150842394	0.000001283942197	0.0000473509062431
655	0.000001202830731	0.0000011870912431	0.0000473721775052
656	0.0000011975354255	0.0000013018226355	0.0000469650003652
657	0.000001193064918	0.0000012894049632	0.0000467379832116
658	0.0000011768391914	0.0000012173878758	0.0000462824209535
659	0.0000012188946812	0.0000014845933265	0.000047454603191
660	0.000001205810463	0.0000011513287745	0.0000471521743748
661	0.0000011776663769	0.0000011746737982	0.0000459377442894
662	0.0000011511783669	0.0000012993386918	0.0000455314257124
663	0.0000011814777281	0.0000015198579604	0.0000470230334031
664	0.0000013574447166	0.0000007822965813	0.000054685278883
665	0.0000011601172218	0.0000011865917031	0.0000439131872554
666	0.0000011621068552	0.0000014537994275	0.0000448471910204
667	0.0000011018391888	0.0000011329532299	0.0000432065062341
668	0.0000010877662362	0.0000011240133517	0.0000430267318734
669	0.0000010756801885	0.0000011230190466	0.0000429373394581
670	0.0000010693904642	0.0000012278164832	0.0000430088584835
671	0.0000010573032796	0.0000011528185269	0.0000428698731412
672	0.0000010574666476	0.0000010495098195	0.000043511907279
673	0.0000010432305544	0.000001165731419	0.0000429699321103
674	0.0000010346211639	0.0000011498377717	0.0000426827537012
675	0.0000010352808886	0.0000010152388086	0.0000432223787357
676	0.0000010170716678	0.0000011592744613	0.0000419751268055
677	0.0000010071375982	0.0000011160642543	0.0000419065872848
678	0.000001095715902	0.0000015670309494	0.0000466073761345
679	0.0000010255126881	0.0000010480166566	0.0000424241479777
680	0.000000999519898	0.000001009774337	0.000041323753976
681	0.0000009758448414	0.0000010122586218	0.0000405886712542
682	0.0000009720389471	0.000001157286988	0.0000405300525017
683	0.0000009629306987	0.0000009844442275	0.0000402149780712
684	0.0000009500171814	0.0000009909012988	0.000039746882976
685	0.0000010513442703	0.0000015461727116	0.0000442968485004
686	0.0000009726995813	0.0000010326203892	0.0000410247048421
687	0.0000009483623558	0.0000010614277244	0.0000401903671445
688	0.0000009286611089	0.000001106625632	0.0000396970863221
689	0.0000009142561908	0.0000010092782077	0.0000393831251131
690	0.0000009111097938	0.0000009764967217	0.000039220401959
691	0.0000009107781125	0.0000009392455809	0.0000396837567678
692	0.0000008910773772	0.0000010018271723	0.0000383069818781
693	0.0000008839576253	0.0000009819601701	0.0000386220090149
694	0.0000008784949159	0.0000010663939065	0.0000384053018934
695	0.0000008715413742	0.0000010480179071	0.0000373839138774
696	0.0000008642549574	0.0000009104389278	0.000037484747736
697	0.0000008599500347	0.0000008995110647	0.0000374993105652
698	0.0000008495209158	0.0000009879198615	0.0000369699191651
699	0.0000008392560744	0.0000009899069937	0.0000368720720871
700	0.0000008366062048	0.0000009034847608	0.0000368355722458
701	0.0000008293222322	0.0000009849400158	0.0000363919898518
702	0.0000008253474562	0.0000008731871048	0.0000368829969375
703	0.0000008164074643	0.0000009069611906	0.0000363517756341
704	0.0000008092887356	0.0000009660661817	0.0000361860293197
705	0.00000080399019	0.0000009029874377	0.0000359807891073
706	0.0000008432252798	0.0000007663992392	0.0000392606561945
707	0.0000008106121641	0.0000009064623896	0.0000368506553059
708	0.0000007915734841	0.0000009531515275	0.0000353442774212
709	0.0000007803154176	0.0000009461991226	0.0000346825218003
710	0.0000007712086472	0.0000008592800782	0.0000346507258655
711	0.0000007639242199	0.000000898517726	0.0000343990432157
712	0.0000007561423558	0.0000008627565649	0.0000344701584254
713	0.0000007501816981	0.0000008453727673	0.00003454283069
714	0.0000007703791312	0.000000780803191	0.0000357486351277
715	0.0000007925636965	0.0000007594450722	0.0000369506269635
716	0.0000007660765391	0.000000968545919	0.000034593136661
717	0.0000007478647035	0.0000009536469747	0.0000337086312356
718	0.0000007289893347	0.000000829974681	0.0000335213189828
719	0.0000008020048767	0.0000012640637124	0.000037691945181
720	0.0000007195525313	0.0000008771579019	0.0000327659035975
721	0.0000007068035188	0.0000007887499578	0.0000324203319906
722	0.0000007036575198	0.0000007584524724	0.0000321486550092
723	0.0000007020020121	0.0000007723592717	0.0000322251144098
724	0.0000006978641522	0.000000902489262	0.0000318686143146
725	0.0000006831281212	0.0000007743465744	0.0000315348697768
726	0.0000006779957857	0.0000007942136904	0.0000313967138936
727	0.0000006753467687	0.0000007932202948	0.0000311347139359
728	0.0000006700477684	0.0000007202077654	0.0000321297375194
729	0.0000006640876222	0.0000007246778182	0.0000319902974297
730	0.000000658459328	0.0000008190474432	0.000031400606531
731	0.0000006599490234	0.0000007927228012	0.0000315415927616
732	0.0000006549818181	0.0000007490150438	0.0000312372903863
733	0.0000006467031426	0.0000006923935985	0.000030990671803
734	0.0000006415717735	0.0000008245111758	0.0000305192043015
735	0.0000006339552101	0.0000007291479847	0.000030392433473
736	0.0000006437246043	0.0000008781526049	0.0000300682859233
737	0.0000006240213679	0.000000717227806	0.0000289849467663
738	0.0000006188890893	0.0000007559689266	0.0000288925639325
739	0.0000006117696785	0.0000007370948083	0.0000287274633592
740	0.0000006144180134	0.0000006571286804	0.0000294978417514
741	0.0000006081277775	0.0000007902397101	0.0000286112390313
742	0.0000006029940209	0.0000006422282581	0.0000290935167868
743	0.0000006054787036	0.0000008279873214	0.0000286475733446
744	0.0000006279933586	0.0000006412333846	0.0000310977593472
745	0.0000006150800118	0.0000006864312354	0.0000301474428852
746	0.0000005948816693	0.000000715736121	0.000029154936783
747	0.0000005791534363	0.0000007375909377	0.0000283716744889
748	0.000000570709517	0.0000007018301744	0.0000281376142084
749	0.0000005657423117	0.0000006799758694	0.0000282486562355
750	0.0000005976941111	0.00000050861928	0.0000305515859509
751	0.0000005564706953	0.0000006551418892	0.0000273639761872
752	0.0000005500139082	0.0000006794793421	0.0000270369218924
753	0.0000005460402122	0.0000006521617024	0.0000268663025054
754	0.000000541569591	0.0000006089500175	0.0000270357249974
755	0.0000005394174423	0.0000006283206062	0.000026890735171
756	0.0000005342852774	0.0000006635853538	0.0000264930185949
757	0.0000005366023288	0.0000005712016105	0.0000271972785413
758	0.000000526668714	0.0000006034861144	0.0000271361823252
759	0.0000005433915362	0.0000007922242276	0.0000277594335785
760	0.0000005332913702	0.0000006536501473	0.0000275207676168
761	0.0000005233570164	0.0000005851080687	0.0000275845413853
762	0.0000005112713097	0.0000006372603707	0.0000265909275186
763	0.0000005068014275	0.0000006849422789	0.0000260274482571
764	0.0000005041520694	0.0000006233530598	0.0000261783388851
765	0.0000005120982678	0.0000005433865908	0.0000271955450444
766	0.0000004978606967	0.0000006591141073	0.0000258603013208
767	0.0000004894168342	0.000000634280525	0.0000254066726484
768	0.0000004856086662	0.0000006024923778	0.0000255309369095
769	0.0000004811383292	0.0000006059690918	0.0000254882197623
770	0.0000004783237841	0.0000005990156637	0.0000255131290032
771	0.0000004774958597	0.0000005890815942	0.0000255423055933
772	0.0000004897472081	0.0000005433861361	0.0000263311048911
773	0.0000004784892553	0.0000005940481174	0.000025155421099
774	0.0000004670652913	0.000000601002057	0.0000246673116635
775	0.0000004617673994	0.0000006188828365	0.0000244973762165
776	0.000000460442493	0.0000005513333576	0.000024989092708
777	0.0000004564692802	0.0000006218627391	0.0000244248603849
778	0.0000004536541667	0.000000536929349	0.0000247275820584
779	0.0000004476940774	0.0000005716975124	0.0000241122943407
780	0.0000004498458566	0.0000004922275707	0.000025189769076
781	0.0000004407403367	0.0000005632539342	0.000023822494768
782	0.0000004372634805	0.0000005821278819	0.0000233860155276
783	0.0000004347800484	0.000000583618089	0.0000231240246649
784	0.0000004299785701	0.0000005712008715	0.0000229801171372
785	0.0000004276602965	0.0000005026579402	0.0000235099760175
786	0.0000004231903006	0.0000005567969197	0.0000231397407333
787	0.0000004213691511	0.0000005716973419	0.000023184775273
788	0.0000004152430222	0.0000005294790526	0.0000229783800023
789	0.0000004120972221	0.0000005190486263	0.0000229134220717
790	0.0000004107728842	0.0000005538165624	0.0000228171429626
791	0.000000413587145	0.0000004912337772	0.0000232015445363
792	0.0000004178916697	0.0000004882533631	0.0000234673880186
793	0.0000004256727379	0.0000004077898552	0.0000241220513999
794	0.0000004327933993	0.0000007435483553	0.0000238006468862
795	0.0000004059708658	0.0000004708691108	0.0000226208485401
796	0.00000039918271	0.0000004703724699	0.0000222984563152
797	0.0000003981899681	0.0000006024912409	0.00002203911572
798	0.0000003872621051	0.0000004693793585	0.0000218883342313
799	0.0000004155744477	0.0000007197072023	0.0000233583850786
800	0.0000003950431733	0.0000004127564068	0.0000228025273827
801	0.000000380639392	0.0000004490148626	0.0000219736557483
802	0.0000003789841685	0.0000005503395641	0.0000212226477743
803	0.0000003725269266	0.0000005076240086	0.0000214418796531
804	0.0000003678909763	0.0000004822928759	0.0000212964787352
805	0.0000003680567318	0.0000005518293733	0.0000210641865124
806	0.0000003622616873	0.0000004644121532	0.000021401394406
807	0.0000003594472275	0.0000005021605034	0.0000213293806155
808	0.0000003558047297	0.0000005036505968	0.0000210931084439
809	0.0000003528244008	0.0000004510016538	0.0000212987633859
810	0.0000003635865085	0.0000005771599945	0.000021075928089
811	0.0000003543144658	0.0000004514981526	0.0000208799992834
812	0.0000003471952823	0.0000004713660644	0.0000201894526981
813	0.0000003418971346	0.000000474346308	0.0000200472040888
814	0.0000003422280486	0.0000004107699567	0.0000206306594919
815	0.0000003354399496	0.00000045149838	0.0000205174910661
816	0.0000003369301851	0.0000005081207632	0.0000205014093808
817	0.0000003326254046	0.000000478816105	0.000020485758796
818	0.0000003283205103	0.0000004241803992	0.0000206721961149
819	0.0000003246780977	0.0000004365975883	0.0000205533378903
820	0.0000003263338044	0.000000466398717	0.0000206776421692
821	0.0000003286518222	0.0000005086169494	0.0000204408643185
822	0.0000003231878054	0.0000004003390472	0.0000210356483876
823	0.0000003167310183	0.0000004693789606	0.000019677409
824	0.0000003185519688	0.0000003923920247	0.0000203432027774
825	0.000000314578557	0.0000004365973041	0.0000199857786356
826	0.0000003076247879	0.0000004445443835	0.0000194644926523
827	0.0000003066313354	0.0000004405708864	0.0000194726471818
828	0.0000003046445443	0.0000004241801719	0.0000194783970073
829	0.0000003018299708	0.0000004440478847	0.0000192615170818
830	0.0000003006709335	0.0000004221932954	0.0000198303223442
831	0.0000002986841423	0.0000004410675274	0.000019562403395
832	0.0000002983528304	0.000000370040766	0.000020166804461
833	0.0000002935515795	0.0000004192132508	0.0000192800944205
834	0.0000002923925706	0.0000004167296481	0.0000192876341316
835	0.0000002933857957	0.0000003670605793	0.0000198425677809
836	0.0000002864322255	0.0000004187165246	0.0000187145978998
837	0.0000002849421037	0.0000004197098349	0.0000186537436093
838	0.0000002821274734	0.0000004053058547	0.000018258117052
839	0.0000002819620022	0.0000004301404886	0.0000177175043063
840	0.0000002809685498	0.0000004187166383	0.0000173947119038
841	0.0000002756702884	0.0000003859349249	0.0000175798122655
842	0.000000273352299	0.0000003645771756	0.0000178352765943
843	0.0000002707033104	0.0000003874250183	0.0000175925688382
844	0.0000002726901869	0.0000004286502815	0.0000174678825715
845	0.0000002667296997	0.0000003834513223	0.0000176120793185
846	0.000000264577352	0.0000004043122601	0.0000176810899575
847	0.0000002625905324	0.0000003918949858	0.0000176722296601
848	0.0000002597759305	0.0000003839479916	0.0000175465429493
849	0.0000002596102604	0.0000003546431628	0.0000178551617864
850	0.0000002654050206	0.0000003541462092	0.0000184750915651
851	0.0000002630872018	0.0000004038151644	0.0000180654114956
852	0.0000002599413733	0.000000367556737	0.0000183057145478
853	0.0000002536499153	0.0000004132523941	0.0000174667511601
854	0.0000002508352566	0.0000003700404818	0.0000173937769432
855	0.0000002503384451	0.0000003496760712	0.0000175798359123
856	0.0000002466960325	0.0000003630867411	0.0000174651504494
857	0.0000002438814022	0.0000003511662214	0.0000173551252374
858	0.0000002485170967	0.0000002935499026	0.0000181765299203
859	0.000000243881459	0.0000004058024103	0.0000164911034517
860	0.0000002539809145	0.0000003422255475	0.0000178671289177
861	0.0000002506695864	0.0000003625897023	0.0000174369251909
862	0.0000002437158741	0.0000003809673785	0.0000167683701875
863	0.00000023576861	0.0000003496760712	0.0000164396769833
864	0.0000002321261547	0.0000003536497104	0.0000161704901984
865	0.0000002301393209	0.0000003392456733	0.0000163839540619
866	0.0000002288148409	0.0000003576231506	0.000016100697394
867	0.0000002432188921	0.0000002950396834	0.0000180470997293
868	0.0000002356029256	0.0000003303048004	0.0000171135598066
869	0.0000002284836995	0.0000003814639058	0.0000159782284754
870	0.000000224510103	0.0000003655700596	0.0000156620208145
871	0.0000002200397375	0.0000003298083868	0.0000159864794114
872	0.0000002173906353	0.0000003273250115	0.0000157974900503
873	0.0000002157350139	0.0000003362654013	0.0000156476489792
874	0.0000002130858974	0.0000003298084437	0.0000156325149874
875	0.0000002107679791	0.0000003357687035	0.0000156387213792
876	0.0000002107679364	0.0000003119273799	0.0000159249429998
877	0.0000002077877213	0.0000003154041792	0.0000157112754096
878	0.000000206628755	0.0000003183843944	0.0000156523583428
879	0.0000002069599105	0.0000003154041792	0.0000158630828082
880	0.0000002021584748	0.0000003223578631	0.0000153765122377
881	0.0000002024895309	0.000000298019927	0.000015707766579
882	0.0000002024896446	0.0000003491792313	0.0000152352504301
883	0.0000001998405565	0.0000003372587116	0.0000147368391481
884	0.0000001976881094	0.000000297523286	0.000014990906493
885	0.0000001965291716	0.0000003059670632	0.0000148629014802
886	0.0000001973569965	0.000000312423964	0.0000150204568854
887	0.0000001965291574	0.0000003233511734	0.0000148147764776
888	0.0000001933833573	0.0000002836157194	0.0000151362828547
889	0.0000001955356197	0.0000002513306185	0.0000158392031153
890	0.0000001915621652	0.0000003312983381	0.0000143058505273
891	0.0000001889130488	0.0000002995098214	0.0000145819176396
892	0.0000001882507519	0.0000002826222385	0.0000147520022438
893	0.0000001862639891	0.0000003044766856	0.000014341781025
894	0.0000001837804291	0.000000291065902	0.0000150412333824
895	0.0000001834493304	0.000000313417047	0.0000147657683556
896	0.0000001789789792	0.0000002945427866	0.0000149574652824
897	0.0000001788134085	0.000000295039456	0.0000147974806168
898	0.0000001771577303	0.0000002851055854	0.0000147069213199
899	0.0000001778199419	0.0000002498404115	0.0000155370817083
900	0.0000001930522728	0.0000004132520814	0.0000144467185237
901	0.0000001764955044	0.0000003124238219	0.0000139224048326
902	0.0000001753364245	0.000000244873462	0.0000146237644003
903	0.0000001711972857	0.0000002523239289	0.0000140826405186
904	0.0000001740120297	0.000000333285044	0.0000131286878968
905	0.0000001687138251	0.000000277158648	0.0000130001862999
906	0.0000001705349888	0.0000002319593619	0.0000138532877827
907	0.0000001660646944	0.0000002458668575	0.000013568452232
908	0.0000001710318145	0.0000003372583421	0.0000131305941977
909	0.0000001635812197	0.0000002796419381	0.0000133173889481
910	0.0000001627533521	0.0000002418932468	0.0000135052159749
911	0.0000001594420382	0.0000002776552606	0.0000128033816509
912	0.0000001589453404	0.0000002721916417	0.0000127802004499
913	0.0000001622566259	0.0000002299725423	0.0000135074760692
914	0.0000001566273937	0.0000002707015199	0.0000125991537061
915	0.0000001543094186	0.0000002543106064	0.0000127016946863
916	0.0000001531504665	0.0000002677213899	0.0000125078222482
917	0.0000001548061022	0.0000002433832265	0.0000131006609081
918	0.0000001541438337	0.0000002448733198	0.0000130411644932
919	0.0000001500046949	0.0000002652377873	0.0000125731075968
920	0.0000001524882265	0.0000002940459467	0.0000124421367218
921	0.0000001531504097	0.000000231462451	0.000013458758076
922	0.000000149342398	0.0000002518270037	0.0000126815202748
923	0.000000146362197	0.0000002726881974	0.0000123184563563
924	0.0000001453687872	0.0000002558006429	0.0000122316869238
925	0.0000001447065046	0.0000002483502044	0.0000121922385006
926	0.0000001443753916	0.0000002841120761	0.0000121529164971
927	0.0000001435474957	0.000000221031911	0.0000127925877678
928	0.0000001437130521	0.0000002076211416	0.0000131538599817
929	0.0000001443753916	0.0000002950392286	0.0000121462662719
930	0.0000001432163828	0.0000002448731777	0.0000127298017105
931	0.0000001402361676	0.0000002488467885	0.0000121763341667
932	0.0000001471900362	0.0000003332844187	0.0000119079240903
933	0.000000135765859	0.0000002577872635	0.0000115883021863
934	0.000000135434675	0.0000002135814299	0.0000121706689242
935	0.0000001339445959	0.0000002384162201	0.0000116337450891
936	0.0000001334478981	0.0000002399062282	0.000011513242498
937	0.0000001334478981	0.0000002711979903	0.0000113089527076
938	0.0000001298054144	0.0000002250054507	0.0000114650956675
939	0.0000001337789683	0.000000189740021	0.0000124918187794
940	0.0000001286464482	0.00000024139635	0.0000113313471957
941	0.0000001294742873	0.0000002413962363	0.0000114363210741
942	0.0000001289775611	0.0000002210318115	0.0000117429162856
943	0.0000001279841513	0.0000002359326743	0.0000111411591206
944	0.0000001256661761	0.0000002106012431	0.0000115051971079
945	0.0000001389116591	0.000000349178265	0.0000115780967462
946	0.0000001286464624	0.0000002965292651	0.00001079107642
947	0.0000001235138001	0.0000001971904311	0.0000112998495752
948	0.0000001220237209	0.000000226992185	0.0000108076501419
949	0.0000001220237209	0.0000002091110787	0.000011050365174
950	0.0000001271563406	0.0000003049727866	0.0000107346340883
951	0.0000001187123644	0.0000002314622947	0.0000105973849713
952	0.0000001177189404	0.0000002185482089	0.0000107958494482
953	0.0000001230170597	0.0000001778191319	0.0000117142199088
954	0.0000001264940579	0.0000003248401867	0.0000105195349533
955	0.0000001167255803	0.0000002513299364	0.000009798186511
956	0.0000001154009723	0.0000001867596922	0.000010460455087
957	0.0000001147387607	0.0000002473565246	0.0000096984749689
958	0.0000001155665785	0.0000002379192239	0.0000097005568023
959	0.0000001188779066	0.0000002051372974	0.0000103967267933
960	0.0000001154009723	0.0000001976868731	0.0000105790477392
961	0.0000001110962558	0.0000002284820368	0.0000094588594948
962	0.0000001091094433	0.0000002230185174	0.0000092906548161
963	0.0000001084471677	0.0000002180516105	0.0000091685033112
964	0.0000001081159979	0.0000001798059799	0.000009779474567
965	0.0000001149043172	0.0000002900720233	0.0000096557323559
966	0.0000001044735285	0.0000002016605407	0.000009374964975
967	0.0000001044735285	0.0000001981836704	0.0000093400922196
968	0.0000001041423658	0.0000001748389593	0.0000096855956144
969	0.0000001026522796	0.0000001927200515	0.0000092992977443
970	0.0000001029834209	0.0000002145746691	0.0000091242864073
971	0.000000106129221	0.0000002518267479	0.0000093554908744
972	0.000000106129221	0.000000232952317	0.0000096718822533
973	0.0000001043079649	0.000000225005266	0.0000095556588349
974	0.00000010066546	0.0000002016605407	0.0000097014599305
975	0.0000000990097959	0.0000002011638855	0.0000094093957159
976	0.000000096691835	0.0000001957002098	0.0000095145123851
977	0.0000000965262714	0.0000001862629517	0.0000096074945759
978	0.0000000948705861	0.0000001897398363	0.0000095475952548
979	0.0000000955328616	0.0000002071242307	0.0000092935397333
980	0.0000000937116127	0.0000002011638287	0.00000935342905
981	0.0000000932149007	0.0000001798058946	0.0000096583298728
982	0.0000000923870687	0.0000001872563331	0.0000095970581242
983	0.0000000917247931	0.0000001877530451	0.0000094111364888
984	0.0000000918903638	0.0000001763290101	0.000009691933883
985	0.0000000904002491	0.0000001867595927	0.000009278141988
986	0.0000000910625317	0.0000002269919008	0.0000091298743428
987	0.0000000908969398	0.00000017384545	0.0000097979536804
988	0.0000000894068393	0.0000001832826939	0.0000094858014563
989	0.000000087751161	0.0000001822893125	0.0000092239724836
990	0.0000000870888996	0.0000002026538937	0.0000085777555796
991	0.0000000865921805	0.0000001812959169	0.0000087964317572
992	0.000000087254449	0.000000164408263	0.0000090781750259
993	0.000000085929905	0.0000001688785431	0.0000087981352408
994	0.0000000847709458	0.0000001976869015	0.0000085199853856
995	0.0000000847709387	0.0000001778190324	0.0000088289489213
996	0.0000000834463947	0.0000001743421905	0.0000087024172899
997	0.0000000829496827	0.0000001683818169	0.0000088253300419
998	0.0000000831152605	0.0000001822892983	0.0000087050266302
999	0.0000000824529991	0.0000001857661687	0.0000085493411461


==> loopy/tabs/cexp_loss_r_4.dat <==
0	0.661225736141205	0.611785769462585	0.71306711435318
1	0.590476632118225	0.583475828170776	0.618431627750397
2	0.584963083267212	0.567613422870636	0.608498692512512
3	0.562789738178253	0.553042769432068	0.597419679164887
4	0.562040865421295	0.561028897762299	0.600832521915436
5	0.563216030597687	0.559561491012573	0.603470742702484
6	0.558852791786194	0.539866507053375	0.581645131111145
7	0.534235894680023	0.531335949897766	0.566561579704285
8	0.552809119224548	0.519832968711853	0.579030632972717
9	0.651008665561676	0.690595328807831	0.708388268947601
10	0.586008727550507	0.582082152366638	0.615232229232788
11	0.604749023914337	0.568290054798126	0.633211553096771
12	0.642364799976349	0.592272043228149	0.659124255180359
13	0.590743184089661	0.554239928722382	0.617624163627625
14	0.741610467433929	0.779167115688324	0.804499864578247
15	0.535145580768585	0.507537186145783	0.567359864711762
16	0.532369077205658	0.561788320541382	0.583128213882446
17	0.4552201628685	0.462215393781662	0.50152200460434
18	0.504843413829803	0.456757545471191	0.533946692943573
19	0.476894378662109	0.450936377048492	0.505408644676209
20	0.531483054161072	0.544259667396545	0.584335446357727
21	0.465885162353516	0.435575902462006	0.502951920032501
22	0.401822715997696	0.397712588310242	0.439514815807342
23	0.309179931879044	0.289599269628525	0.341077208518982
24	0.310979902744293	0.255737602710724	0.345990359783173
25	0.55224734544754	0.50513756275177	0.576732277870178
26	0.429611504077911	0.437781900167465	0.469927728176117
27	0.384447515010834	0.362625449895859	0.438028633594513
28	0.490554630756378	0.526721298694611	0.544791519641876
29	0.394897192716599	0.340879410505295	0.425672829151154
30	0.284967303276062	0.24430476129055	0.312562495470047
31	0.235891386866569	0.216056451201439	0.27136904001236
32	0.275111645460129	0.222561582922935	0.316456377506256
33	0.425863087177277	0.337735325098038	0.474810212850571
34	0.402198761701584	0.365597158670425	0.428547471761704
35	0.48950931429863	0.42784994840622	0.522081911563873
36	0.398438990116119	0.457569390535355	0.475608617067337
37	0.319948136806488	0.253561079502106	0.349041670560837
38	0.232006311416626	0.193178758025169	0.254615515470505
39	0.171116918325424	0.154357969760895	0.20628210902214
40	0.118476867675781	0.1049724817276	0.147102117538452
41	0.160744160413742	0.159285351634026	0.216152355074882
42	0.0997110977768898	0.0917671993374825	0.14546924829483
43	0.105489686131477	0.0698812231421471	0.124023720622063
44	0.0687466859817505	0.0557128414511681	0.104936271905899
45	0.155219316482544	0.162101164460182	0.24091537296772
46	0.17524728178978	0.163596615195274	0.242554828524589
47	0.357857286930084	0.301667600870132	0.411574631929398
48	0.168991625308991	0.133372634649277	0.192957654595375
49	0.140424743294716	0.11671831458807	0.167338445782661
50	0.112522125244141	0.0918755456805229	0.133953139185906
51	0.120169907808304	0.0760900229215622	0.124137431383133
52	0.0769675150513649	0.0615227818489075	0.103761106729507
53	0.0729110613465309	0.0634592920541763	0.10917042195797
54	0.0708111897110939	0.0611814707517624	0.103573441505432
55	0.0475594773888588	0.0294028613716364	0.0723847523331642
56	0.117028579115868	0.0874038562178612	0.177625402808189
57	0.0402234010398388	0.0253713000565767	0.0651067793369293
58	0.192939266562462	0.117941595613957	0.196771562099457
59	1.14565944671631	0.836130797863007	1.08198845386505
60	0.61019778251648	0.6001096367836	0.611133992671967
61	0.60758250951767	0.597494542598724	0.616160213947296
62	0.59875875711441	0.580413281917572	0.621935069561005
63	0.573175013065338	0.559735655784607	0.604015529155731
64	0.545325756072998	0.532949805259705	0.565337836742401
65	0.550339758396149	0.527878880500793	0.577690064907074
66	0.525178372859955	0.522606313228607	0.566324055194855
67	0.491271704435349	0.473882079124451	0.523692965507507
68	0.400686353445053	0.357040464878082	0.435059815645218
69	0.417403876781464	0.359954565763473	0.441138386726379
70	0.466974675655365	0.464204221963882	0.502228021621704
71	0.453182131052017	0.456815421581268	0.492880165576935
72	0.557299792766571	0.587157070636749	0.612023890018463
73	0.379621088504791	0.345956206321716	0.423990577459335
74	0.297966539859772	0.266690701246262	0.332466006278992
75	0.327010035514831	0.250455170869827	0.366985708475113
76	0.404518842697144	0.429550588130951	0.487651169300079
77	0.998026013374329	1.05862069129944	1.12001442909241
78	0.491465538740158	0.485282450914383	0.567115962505341
79	0.393751680850983	0.35076317191124	0.430301398038864
80	0.32384717464447	0.281373381614685	0.361758083105087
81	0.294297575950623	0.241144180297852	0.341402113437653
82	0.382649600505829	0.340532779693604	0.44652470946312
83	0.505569338798523	0.519358456134796	0.567836940288544
84	0.340750843286514	0.288430631160736	0.404174864292145
85	0.251616418361664	0.218725681304932	0.296947002410889
86	0.220998048782349	0.230258047580719	0.282428562641144
87	0.177946045994759	0.143333896994591	0.211052194237709
88	0.166131675243378	0.159168064594269	0.206084817647934
89	0.290647149085998	0.322145491838455	0.375532269477844
90	0.233532100915909	0.219085142016411	0.332046806812286
91	0.227593824267387	0.174876421689987	0.270269095897675
92	0.457706421613693	0.508521676063538	0.577191889286041
93	0.242713466286659	0.207033649086952	0.300718247890472
94	0.229458644986153	0.230065509676933	0.280516535043716
95	0.15256130695343	0.140800133347511	0.181306451559067
96	0.125929489731789	0.114081978797913	0.152098894119263
97	0.108221054077148	0.0936646461486816	0.120283469557762
98	0.144076004624367	0.167555674910545	0.183349698781967
99	0.0921565070748329	0.0849579647183418	0.10076992213726
100	0.0717933923006058	0.0673294216394424	0.0890032574534416
101	0.0578753836452961	0.0657083615660667	0.0827331766486168
102	0.0460076108574867	0.0523225404322147	0.0637925937771797
103	0.105699740350246	0.116418793797493	0.153798669576645
104	0.105435617268085	0.10742411762476	0.145650520920754
105	0.0527481697499752	0.0554344467818737	0.0698405355215073
106	0.051710981875658	0.0462224632501602	0.0676613971590996
107	0.0686525776982307	0.0699497163295746	0.0843840911984444
108	0.0824279487133026	0.0642786622047424	0.119149379432201
109	0.0806817337870598	0.069591149687767	0.107422605156899
110	0.088708184659481	0.0617624931037426	0.0907860025763512
111	0.0865602716803551	0.058330662548542	0.0938254147768021
112	0.0732728615403175	0.0536437816917896	0.09068563580513
113	0.0457214266061783	0.0377722978591919	0.0771307125687599
114	0.0529730580747128	0.041781485080719	0.0746665522456169
115	0.0984760001301765	0.0748370364308357	0.110484600067139
116	0.117063693702221	0.132998660206795	0.200087785720825
117	0.0502739585936069	0.0444190427660942	0.0728814750909805
118	0.0450281091034412	0.0348593853414059	0.0593750439584255
119	0.0461302548646927	0.0463412739336491	0.0918902605772018
120	0.0445687659084797	0.0385382622480392	0.0795746371150017
121	0.0421686731278896	0.0378820672631264	0.0818864926695824
122	0.052987702190876	0.0359396487474442	0.0625808984041214
123	0.230126827955246	0.0415344275534153	0.286161482334137
124	0.034764114767313	0.0262611340731382	0.0593651384115219
125	0.290987700223923	0.293154418468475	0.416697025299072
126	0.0856071636080742	0.0528628267347813	0.106068089604378
127	2.31988430023193	2.36875939369202	2.42236709594727
128	0.540503799915314	0.538559198379517	0.557481169700623
129	0.451020926237106	0.422275960445404	0.490313351154327
130	0.387601047754288	0.370820969343185	0.430661976337433
131	0.498625218868256	0.453039854764938	0.53351217508316
132	0.427313536405563	0.386187255382538	0.440001845359802
133	0.345881193876266	0.311588317155838	0.366745203733444
134	0.399980068206787	0.41536158323288	0.464538037776947
135	0.187706783413887	0.177928686141968	0.214338630437851
136	0.179178088903427	0.167141109704971	0.210606813430786
137	0.236281082034111	0.216318309307098	0.289952456951141
138	0.215152472257614	0.204644545912743	0.260902851819992
139	0.366699904203415	0.375677585601807	0.426127791404724
140	0.148607492446899	0.134674042463303	0.173336446285248
141	0.131561920046806	0.116415195167065	0.156454622745514
142	0.0999144986271858	0.0832572057843208	0.110859714448452
143	0.0771675631403923	0.0608036294579506	0.0851183906197548
144	0.0901083648204803	0.077656477689743	0.102726146578789
145	0.0723539143800735	0.0669101551175117	0.0921580493450165
146	0.121771715581417	0.0932969823479652	0.139140859246254
147	0.0786343663930893	0.0546540133655071	0.0730826035141945
148	0.0685572549700737	0.051465205848217	0.070254772901535
149	0.20554181933403	0.189341068267822	0.276617646217346
150	0.198165953159332	0.186714693903923	0.270251214504242
151	0.232208102941513	0.233839049935341	0.300976067781448
152	0.14533431828022	0.142445862293243	0.196057990193367
153	0.49444842338562	0.503712594509125	0.577119410037994
154	0.457947880029678	0.445683270692825	0.463697880506516
155	0.415825396776199	0.409683853387833	0.404407322406769
156	0.397805899381638	0.420382916927338	0.414042323827743
157	0.485874801874161	0.50188672542572	0.533888638019562
158	0.516917049884796	0.578458905220032	0.615994691848755
159	0.222268402576446	0.212008893489838	0.238095209002495
160	0.21665994822979	0.191817417740822	0.232395634055138
161	0.108383007347584	0.0948479101061821	0.112153671681881
162	0.161640152335167	0.137352660298348	0.187323048710823
163	1.41410374641418	1.45099425315857	1.30347049236298
164	1.10245442390442	1.02503991127014	1.02423167228699
165	0.668851852416992	0.658452868461609	0.660125970840454
166	0.610965669155121	0.602602422237396	0.608750462532043
167	0.596818208694458	0.581489622592926	0.591151893138886
168	0.596334397792816	0.595071792602539	0.619450509548187
169	0.534518659114838	0.532204985618591	0.558078467845917
170	0.504802644252777	0.497961103916168	0.530507028102875
171	0.594401776790619	0.603905022144318	0.644548773765564
172	0.502764821052551	0.502280831336975	0.533857345581055
173	0.535037577152252	0.527170777320862	0.562678933143616
174	0.515939354896545	0.514860451221466	0.551019668579102
175	0.475824773311615	0.469262301921845	0.496191531419754
176	0.485100001096725	0.48597177863121	0.516526520252228
177	0.463343560695648	0.469348579645157	0.495590627193451
178	0.533394694328308	0.523791372776032	0.544676423072815
179	0.463843375444412	0.465348362922668	0.491072803735733
180	0.462301075458527	0.469315588474274	0.498890101909637
181	0.474133044481277	0.472454458475113	0.501235544681549
182	0.481958001852036	0.493339657783508	0.520798206329346
183	0.465022027492523	0.465190231800079	0.492041409015656
184	0.464144349098206	0.461715131998062	0.494401454925537
185	0.43509104847908	0.44450768828392	0.467843383550644
186	0.420283555984497	0.432296484708786	0.448565155267715
187	0.426952391862869	0.465001434087753	0.502754628658295
188	0.521125733852387	0.505767285823822	0.530292630195618
189	0.392067492008209	0.411640912294388	0.434484034776688
190	0.3847336769104	0.410648345947266	0.445523619651794
191	0.376807332038879	0.394588112831116	0.442365616559982
192	0.39063224196434	0.385265201330185	0.424473017454147
193	0.367211908102036	0.372386246919632	0.405827820301056
194	0.38448777794838	0.399930506944656	0.45652186870575
195	0.368066877126694	0.37666055560112	0.389974296092987
196	0.351267814636231	0.369938880205154	0.405812740325928
197	0.346989452838898	0.366934597492218	0.389692395925522
198	0.490317523479462	0.521501779556274	0.58135199546814
199	0.373463094234467	0.375443786382675	0.40455973148346
200	0.694926261901856	0.770207822322845	0.824800848960876
201	0.421993464231491	0.446729212999344	0.531382501125336
202	0.377708613872528	0.386813253164291	0.446759790182114
203	0.380510210990906	0.373880863189697	0.418536603450775
204	0.379307329654694	0.421229839324951	0.466959565877914
205	0.361027091741562	0.381784319877625	0.436893612146378
206	0.368002206087112	0.372933387756348	0.428214907646179
207	0.340289294719696	0.339578211307526	0.382210910320282
208	0.421177119016647	0.4529929459095	0.518540143966675
209	0.323399633169174	0.336665481328964	0.360566139221191
210	0.392149269580841	0.428448259830475	0.472023785114288
211	0.317336767911911	0.326018750667572	0.352395594120026
212	0.501222550868988	0.520319581031799	0.602773606777191
213	0.362961620092392	0.371558457612991	0.368671119213104
214	0.312634825706482	0.332159519195557	0.332798779010773
215	0.318623512983322	0.353206962347031	0.366588562726974
216	0.294431209564209	0.314667791128159	0.325969487428665
217	0.304031252861023	0.334893256425857	0.354445457458496
218	0.28316655755043	0.299015253782272	0.30238002538681
219	0.256351798772812	0.26894423365593	0.282789379358292
220	0.281903654336929	0.266466736793518	0.35204204916954
221	0.236527636647224	0.223037451505661	0.286598742008209
222	0.268632352352142	0.287765175104141	0.309121489524841
223	0.307959109544754	0.298350065946579	0.308976501226425
224	0.417586177587509	0.449710875749588	0.521348893642426
225	0.261548340320587	0.284093111753464	0.324203670024872
226	0.279394268989563	0.268817216157913	0.291954725980759
227	0.211601451039314	0.218543514609337	0.229927122592926
228	0.35383415222168	0.339740693569183	0.361791610717773
229	0.205123096704483	0.193920478224754	0.214649617671967
230	0.188432291150093	0.169954761862755	0.209975004196167
231	0.173300042748451	0.156682938337326	0.195012301206589
232	0.185009196400642	0.157827317714691	0.202361717820167
233	0.185461133718491	0.150862917304039	0.198353379964829
234	0.397496163845062	0.459109753370285	0.503385245800018
235	0.178002059459686	0.183891549706459	0.211828619241714
236	0.139338910579681	0.139842331409454	0.158174976706505
237	0.187707901000977	0.186616614460945	0.217297747731209
238	0.179539486765862	0.15947550535202	0.206159830093384
239	0.160250097513199	0.152049094438553	0.196232214570046
240	0.178184404969215	0.152126222848892	0.216292709112167
241	0.186524197459221	0.169381961226463	0.212383642792702
242	0.15057547390461	0.141250446438789	0.177470371127129
243	0.110777579247951	0.103741936385632	0.129614546895027
244	0.129735887050629	0.109176121652126	0.136822074651718
245	0.107561133801937	0.0880934968590736	0.13702429831028
246	0.0841089859604836	0.0819044634699821	0.0963567271828651
247	0.111362136900425	0.119065918028355	0.125396370887756
248	0.110813871026039	0.103080831468105	0.136339321732521
249	0.183772623538971	0.168850168585777	0.213017523288727
250	0.113200813531876	0.108118794858456	0.143249079585075
251	0.120743907988071	0.1209487169981	0.152397647500038
252	0.192062884569168	0.226420611143112	0.214499786496162
253	0.15072412788868	0.156931534409523	0.196149736642837
254	0.107017271220684	0.113686136901379	0.131328105926514
255	0.410103261470795	0.433340281248093	0.529420077800751
256	0.480524480342865	0.43580949306488	0.477808982133865
257	0.136924490332604	0.107259981334209	0.153841286897659
258	0.154774278402329	0.128874957561493	0.183363661170006
259	0.214144468307495	0.236932680010796	0.267115443944931
260	0.106910698115826	0.11785414814949	0.132180482149124
261	0.0905490145087242	0.104510858654976	0.119896918535233
262	0.127171352505684	0.128173410892487	0.165931507945061
263	0.0923074334859848	0.106936059892178	0.132094368338585
264	0.0807657241821289	0.0988899320363998	0.115101546049118
265	0.0794126689434052	0.101976834237575	0.110414639115334
266	0.077719658613205	0.0825050249695778	0.105306699872017
267	0.0636052042245865	0.073696680366993	0.0838301181793213
268	0.118681587278843	0.135059282183647	0.160005912184715
269	0.0639282092452049	0.0896096080541611	0.0898310989141464
270	0.0583888329565525	0.101119287312031	0.0839687511324883
271	0.0810777842998505	0.117557689547539	0.109120108187199
272	0.0531559661030769	0.0843805968761444	0.0730325356125832
273	0.0652069598436356	0.0982424691319466	0.0929534435272217
274	0.0560724399983883	0.0970333963632584	0.0866805464029312
275	0.0476889982819557	0.077099971473217	0.0729715824127197
276	0.0453858003020287	0.0637637749314308	0.0599811561405659
277	0.0417894273996353	0.0682676732540131	0.0607870444655418
278	0.0501019582152367	0.0762348845601082	0.0646892860531807
279	0.0605940856039524	0.08827243745327	0.0896229818463326
280	0.171771138906479	0.287995487451553	0.229055121541023
281	0.0651774853467941	0.108290657401085	0.081024594604969
282	0.0860389173030853	0.127240017056465	0.128917828202248
283	0.0512638837099075	0.0859522372484207	0.0872305482625961
284	0.0443551987409592	0.0821276754140854	0.0845393612980843
285	0.034234207123518	0.0800117328763008	0.0577749386429787
286	0.074335478246212	0.131449416279793	0.10794535279274
287	0.0841807499527931	0.132529243826866	0.139579504728317
288	0.0332452990114689	0.058262512087822	0.054225966334343
289	0.0301085263490677	0.0585149601101875	0.0570118762552738
290	0.0739286318421364	0.129008039832115	0.0908593684434891
291	0.0354772508144379	0.070536382496357	0.0617930628359318
292	0.0716171339154243	0.115584418177605	0.10972037166357
293	0.0302628912031651	0.0653214529156685	0.0490917526185513
294	0.029428455978632	0.0882036760449409	0.0435845702886581
295	0.0234137084335089	0.0725086778402328	0.0441272035241127
296	0.0175026543438435	0.0576998740434647	0.033039502799511
297	0.0298234112560749	0.0669582784175873	0.0682866498827934
298	0.0213100649416447	0.0551434084773064	0.0578023083508015
299	0.0143095655366778	0.0537961274385452	0.0333565510809422
300	0.0129481982439756	0.0603246279060841	0.0360701717436314
301	0.0102717569097877	0.0531128384172916	0.0260306354612112
302	0.0088808108121157	0.0472753718495369	0.0297223106026649
303	0.0969082489609718	0.140994548797607	0.214577451348305
304	0.052555289119482	0.0980864986777306	0.0884794518351555
305	0.051806353032589	0.0956872850656509	0.107794180512428
306	0.040253508836031	0.0998661667108536	0.0539790876209736
307	0.0356660932302475	0.0709278285503387	0.0675543025135994
308	0.0213503874838352	0.0836242064833641	0.0472923517227173
309	0.0209508035331964	0.0780520066618919	0.0401248894631863
310	0.107324682176113	0.187025308609009	0.19713719189167
311	0.118418499827385	0.249230533838272	0.194954767823219
312	0.119775362312794	0.158479660749435	0.158056914806366
313	0.0555658675730228	0.185229435563087	0.0866323336958885
314	0.0238938964903355	0.0815821215510368	0.0468544624745846
315	0.070924311876297	0.119738668203354	0.146435588598251
316	0.0258781164884567	0.0710079967975616	0.0295980498194695
317	0.0160803720355034	0.068840503692627	0.0346257910132408
318	0.0138671426102519	0.0631582662463188	0.0505373403429985
319	0.0153370164334774	0.0524143315851688	0.0383303202688694
320	0.0132269421592355	0.0898705422878265	0.0410691648721695
321	0.0160725750029087	0.0937831699848175	0.0330276936292648
322	0.0118907568976283	0.075235940515995	0.0436050407588482
323	0.0146246124058962	0.0590543411672115	0.050997618585825
324	0.0145463794469833	0.0969586670398712	0.0356156937777996
325	0.0121139008551836	0.0917715355753899	0.0382358320057392
326	0.0092861410230398	0.0514455512166023	0.0472941063344479
327	0.0073606357909739	0.0802717134356499	0.0414010137319565
328	0.0044515356421471	0.0457244589924812	0.0383441969752312
329	0.0064023179002106	0.0803025439381599	0.0301418621093035
330	0.0037961658090353	0.0826209634542465	0.0287482868880033
331	0.0027609416283667	0.0744475647807121	0.0287331975996494
332	0.0040606656111777	0.0433267876505852	0.0405275262892246
333	0.001937284716405	0.0626114010810852	0.0257180090993643
334	0.0019471801351756	0.06627406924963	0.0239088553935289
335	0.0025437059812248	0.0369269400835037	0.0315184406936169
336	0.0018619840266183	0.0561105087399483	0.0247733034193516
337	0.0014222060563043	0.0512329936027527	0.0201686937361956
338	0.0021790566388518	0.0340851135551929	0.0260173417627811
339	0.0021171011030674	0.0471242852509022	0.0221019312739372
340	0.0012281177332625	0.0476773977279663	0.0199905801564455
341	0.0011508854804561	0.0411319695413113	0.0215525105595589
342	0.0009493217803538	0.0476213842630386	0.0196956228464842
343	0.001666318741627	0.0282740648835897	0.0264891050755978
344	0.0023950061295182	0.0708697885274887	0.0223953854292631
345	0.001414972008206	0.03246695920825	0.0249339453876019
346	0.0008060041582212	0.0424092523753643	0.0181545801460743
347	0.0010127578862011	0.0602176561951637	0.0186019539833069
348	0.0010192471090704	0.0328057892620564	0.0220713075250387
349	0.0007268445333466	0.0386093407869339	0.0190290231257677
350	0.0006177118630148	0.0482254438102245	0.0170445926487446
351	0.0005685540381819	0.0466015078127384	0.0169338006526232
352	0.0005283086793497	0.043520737439394	0.0165893845260143
353	0.0005038349772803	0.0409127734601498	0.0163154192268848
354	0.0004830841498915	0.042802594602108	0.0163187403231859
355	0.0005864622071385	0.0501389019191265	0.0169284138828516
356	0.0006905508344062	0.0306207574903965	0.0196692030876875
357	0.0006167610990815	0.0518181398510933	0.0178223066031933
358	0.0004734435060527	0.0373199507594109	0.0177173800766468
359	0.0008635923149996	0.0586688369512558	0.0180079117417336
360	0.0008920581894927	0.0254169143736362	0.0218450985848904
361	0.0006645032553934	0.0298990570008755	0.0215135216712952
362	0.547986268997192	0.651820123195648	0.933669030666351
363	0.417890965938568	0.341897875070572	0.404027312994003
364	0.512110531330109	0.453483670949936	0.563669085502625
365	0.409874230623245	0.443043351173401	0.503830909729004
366	0.363704264163971	0.31722554564476	0.393663793802261
367	0.341700911521912	0.274577409029007	0.399874091148376
368	0.266544759273529	0.227947875857353	0.285882979631424
369	0.228119060397148	0.196257218718529	0.271463334560394
370	0.341289579868317	0.289011687040329	0.384650081396103
371	0.260425835847855	0.206111177802086	0.274827897548675
372	0.275209933519363	0.241515293717384	0.280279815196991
373	0.225080579519272	0.190919429063797	0.245540425181389
374	0.181649222970009	0.158527836203575	0.223879113793373
375	0.13740798830986	0.12983600795269	0.170002311468124
376	0.0985995829105377	0.0925378575921059	0.136513337492943
377	0.573447942733765	0.566292762756348	0.716146290302277
378	0.272103756666184	0.203009814023972	0.294687151908875
379	0.234863549470901	0.208125203847885	0.278073668479919
380	0.186259523034096	0.155384704470634	0.206011787056923
381	0.160260140895844	0.123552732169628	0.173475041985512
382	0.271649837493896	0.235938921570778	0.344162940979004
383	0.103700168430805	0.082477293908596	0.111381582915783
384	0.106434889137745	0.0929898247122765	0.114508055150509
385	0.100499905645847	0.0772465541958809	0.135323792695999
386	0.207951039075851	0.181960314512253	0.279948323965073
387	0.0733698233962059	0.0648855492472649	0.0917284563183784
388	0.0654685199260712	0.0630490481853485	0.0806906521320343
389	0.0659134685993195	0.073371633887291	0.0799044668674469
390	0.065809354186058	0.0760233327746391	0.084883488714695
391	0.050864078104496	0.0590510964393616	0.072903536260128
392	0.0671971216797829	0.0624989606440067	0.0902228057384491
393	0.0355841927230358	0.0620479136705399	0.0516197122633457
394	0.0323823243379593	0.0535836331546307	0.0509070754051208
395	0.0821079015731812	0.0846476927399635	0.12722858786583
396	0.0210514701902866	0.035690538585186	0.0335299260914326
397	0.0226081851869822	0.0290383920073509	0.0408621281385422
398	0.0178541745990515	0.0263633038848639	0.0324705615639687
399	0.0109607083722949	0.0154120540246367	0.0214450526982546
400	0.0095087569206953	0.0168411694467068	0.0203851331025362
401	0.0204847380518913	0.0307313892990351	0.0464164204895496
402	0.0135548114776611	0.0219485815614462	0.0269349683076143
403	0.0149412071332335	0.0216053128242493	0.0268581453710794
404	0.0218069981783628	0.0335463881492615	0.0486565828323364
405	0.0189870167523623	0.043857466429472	0.0348903015255928
406	0.006290758959949	0.0155233135446906	0.0154970725998282
407	0.009063882753253	0.0197240430861712	0.0163932051509619
408	0.0090278936550021	0.0217942167073488	0.0190634448081255
409	0.007286652456969	0.0187190473079681	0.0190702863037586
410	0.0053102243691683	0.0121296411380172	0.017121147364378
411	0.00664002308622	0.0159913040697575	0.0213008839637041
412	0.0037438804283738	0.0087888352572918	0.0112951258197427
413	0.0040053352713585	0.0102063994854689	0.0117165138944983
414	0.0038464241661131	0.0108976811170578	0.0123113645240664
415	0.0029123807325959	0.0077400552108884	0.0110747264698148
416	0.00370581028983	0.0096707809716463	0.0129014970734715
417	0.0022726256866008	0.007179175503552	0.0103559652343392
418	0.0019927462562919	0.0075432872399688	0.0099170291796327
419	0.0020154849626124	0.0092548048123717	0.0107351876795292
420	0.0017016897909343	0.0071037062443793	0.0092182448133826
421	0.0015888505149633	0.0057330038398504	0.0084929270669818
422	0.0015076425625011	0.0068960366770625	0.0088741527870297
423	0.0013003409840167	0.006389245390892	0.0082621462643147
424	0.0013930350542068	0.0038898177444935	0.0080554466694593
425	0.0010933111188933	0.0056532612070441	0.0075799156911671
426	0.0022202932741493	0.0063493927009404	0.0114366542547941
427	0.00223662215285	0.0055065653286874	0.0112472008913755
428	0.0014732994604856	0.0043694847263396	0.0092375939711928
429	0.0022837738506496	0.0069083333946764	0.0119895581156015
430	0.0016345283947885	0.0069987461902201	0.01000368129462
431	0.0024775774218142	0.0185257457196712	0.0177014991641045
432	0.0012213090667501	0.0090476749464869	0.0100980587303638
433	0.0010696009267122	0.0083461506292224	0.0097688538953662
434	0.0009929292136803	0.0092680808156729	0.0112226717174053
435	0.0008386722765863	0.0072242743335664	0.0093128588050604
436	0.0007748859352432	0.0063360682688653	0.0085744988173246
437	0.0007247795001604	0.0064619574695826	0.0086629828438163
438	0.0007285526953638	0.0051848529838026	0.0083513585850596
439	0.0006755686481483	0.0066311080008745	0.0088147204369307
440	0.0006251153536141	0.0055903238244355	0.0079234577715397
441	0.0006272651953623	0.0053696623072028	0.0081869419664145
442	0.0006403807783499	0.0079781021922827	0.009987611323595
443	0.000579294282943	0.0063963397406042	0.0088510010391474
444	0.0005941943381913	0.0086945183575153	0.0102902483195066
445	0.000643216597382	0.0064448909834027	0.0092129176482558
446	0.000675467774272	0.0136704118922353	0.0136642782017589
447	0.0005430830642581	0.0066344742663205	0.0093002459034324
448	0.0004902551299892	0.007735030259937	0.0096780797466636
449	0.0004881297936663	0.0099612381309271	0.0111024864017963
450	0.000467926642159	0.0062091280706227	0.0090469550341368
451	0.0004489497223403	0.0066448468714952	0.0094613712280989
452	0.0004822691553272	0.0111345387995243	0.0124854082241654
453	0.0004965021507815	0.0077003845945001	0.0097171915695071
454	0.0004935887991451	0.0078999558463693	0.0099614653736353
455	0.0005237924051471	0.0139035051688552	0.0132888313382864
456	0.0004419001925271	0.0059447754174471	0.0083132777363062
457	0.0003598797193263	0.0074967877008021	0.0081491433084011
458	0.0003735800564755	0.0107250763103366	0.0098781688138843
459	0.0006943357293494	0.0180046223104	0.0152575736865401
460	0.0005127312615514	0.0095578571781516	0.0082746427506208
461	0.0004120701632928	0.0105222100391984	0.008677264675498
462	0.0004680163401645	0.0061056078411639	0.0074595864862204
463	0.0004402443883009	0.0151289403438568	0.0133037017658353
464	0.0003231138689443	0.0070413798093796	0.0075684459879994
465	0.000356487755198	0.0053609632886946	0.0074347234331071
466	0.0002841799287125	0.009784379042685	0.0088998042047024
467	0.0002746378886513	0.007744369097054	0.0081073818728328
468	0.0002834826300386	0.0067201922647655	0.007569279987365
469	0.0002798816713039	0.0110144158825278	0.0095785707235336
470	0.0002649596717674	0.0085119856521487	0.0084359841421247
471	0.000264787231572	0.0112883560359478	0.0099937664344907
472	0.0002878980012611	0.0061120325699449	0.0077798888087273
473	0.000252534460742	0.0118488566949964	0.0097974138334394
474	0.0002459910756443	0.0066446377895772	0.0075039179064333
475	0.0003088069788646	0.0159765146672726	0.0135791627690196
476	0.0002847046416719	0.0060609574429691	0.0078952237963676
477	0.0002438722440274	0.0136426221579313	0.0105487853288651
478	0.0002334054006496	0.0119501017034054	0.0100444564595819
479	0.0002530884521548	0.0074065322987735	0.0082039386034012
480	0.0002472160267644	0.0144680347293615	0.0115804234519601
481	0.000257488747593	0.0061457525007427	0.0077614616602659
482	0.0002640506136231	0.0162229053676128	0.0131777757778764
483	0.0002008677838603	0.0095376092940569	0.0082994969561696
484	0.0002039422834059	0.0084042446687818	0.0081354668363929
485	0.000192434337805	0.009704508818686	0.008686725050211
486	0.000198243316845	0.0121939573436975	0.0096804304048419
487	0.0002798084751703	0.0060031642206013	0.0080091925337911
488	0.0002043091226369	0.0135041531175375	0.0099133439362049
489	0.0002736256283242	0.0179834887385368	0.0154909146949649
490	0.0003404897579458	0.0059181400574744	0.0099295610561967
491	0.000227385724429	0.0093369772657752	0.0097310049459338
492	0.0002173020329792	0.0161884501576424	0.0129089085385203
493	0.0002013274206547	0.008705647662282	0.0088547309860587
494	0.0001876373862615	0.0144967483356595	0.0108824195340276
495	0.0001697290717857	0.009961498901248	0.0088109401986003
496	0.0001636746164877	0.0126892076805234	0.0099132275208831
497	0.0001566530991113	0.010253525339067	0.008700461126864
498	0.0001610325271031	0.0137611627578735	0.0101726623252034
499	0.000157706104801	0.0091553265228868	0.0081376088783145
500	0.0001510419097031	0.0131035037338734	0.0098300529643893
501	0.0001453416189179	0.0106387967243791	0.008421023376286
502	0.0001441280910512	0.011203340254724	0.008515028283
503	0.0001503858075012	0.0146246207877994	0.010569223202765
504	0.0001397279556841	0.0110449576750398	0.0083838980644941
505	0.0001559069933137	0.0159766711294651	0.0112871062010527
506	0.000142189062899	0.0100094266235828	0.0081315515562892
507	0.0001713869569357	0.0082174055278301	0.0082654599100351
508	0.0001567621657159	0.0172241013497114	0.0124909123405814
509	0.0001739169383654	0.0081007881090045	0.0084881288930774
510	0.0001633962674532	0.0190596226602793	0.0135685643181205
511	0.0001496055920143	0.0086270505562425	0.0085710054263473
512	0.0001230233901879	0.0129634970799088	0.0095857474952936
513	0.000120246244478	0.0123744318261743	0.0092672612518072
514	0.0001183215208584	0.011551721021533	0.0087651070207357
515	0.0002020989049925	0.022597836330533	0.0167152155190706
516	0.0001573985355208	0.0087562818080187	0.0085051264613867
517	0.0001782617036952	0.0221542064100504	0.0157846119254827
518	0.000177399662789	0.0073469332419336	0.0095446733757854
519	0.0001686245959718	0.0196666810661554	0.0155462231487036
520	0.0001421806809958	0.0094922780990601	0.0091832485049963
521	0.0001320575393038	0.0175625253468752	0.0119168562814593
522	0.0001126489878516	0.0131585402414203	0.0095531195402145
523	0.0001125114431488	0.0159830749034882	0.0107252830639482
524	0.0001063426971086	0.013668566942215	0.0096628069877625
525	0.0001064115858753	0.012030684389174	0.0089103486388922
526	0.0001026361351251	0.013190989382565	0.0093245897442102
527	0.0001047057303367	0.0157042071223259	0.0107876863330603
528	0.0000992274217424	0.0130703011527658	0.0092771695926785
529	0.0000970275141299	0.0138568757101893	0.009588286280632
530	0.0000963181446423	0.0137541415169835	0.0094831306487322
531	0.000097889569588	0.0148585615679622	0.0102201448753476
532	0.0000945836072788	0.0159412045031786	0.0107331462204456
533	0.0000927984510781	0.015916196629405	0.010680316016078
534	0.0000961308251135	0.0180612187832594	0.0118200313299894
535	0.0000991349079413	0.0116607127711177	0.0093434546142817
536	0.0000889046641532	0.0153172565624118	0.0103043941780925
537	0.0000988385436358	0.0187389887869358	0.012298702262342
538	0.0000883094762685	0.0134708322584629	0.0098264208063483
539	0.0000859161591507	0.0161217898130417	0.0109098786488175
540	0.0000827457188279	0.0151235396042466	0.0102866385132074
541	0.0000829157943372	0.0133727937936783	0.0095244981348515
542	0.0000814487939351	0.0149799268692732	0.0104115167632699
543	0.0000807555770734	0.0147174093872309	0.0101967947557569
544	0.0000826446703286	0.016856424510479	0.0111580956727266
545	0.000082323931565	0.0131954355165362	0.0097520900890231
546	0.000077382188465	0.0158055610954762	0.0106621496379375
547	0.000087386877567	0.0120092649012804	0.0092317564412951
548	0.0000815962339402	0.0178874097764492	0.0114897005259991
549	0.0001160096289823	0.0102953789755702	0.0101839425042272
550	0.0001228460896527	0.0266367457807064	0.0187760461121798
551	0.0001098025095416	0.0107722077518702	0.0097585432231426
552	0.0001044914679369	0.0251678545027971	0.0164218805730343
553	0.0000912704635994	0.0120448619127274	0.0102635324001312
554	0.0000728583618184	0.0177936498075724	0.0116351824253798
555	0.0000866739064804	0.0202510766685009	0.0125455260276794
556	0.000075285017374	0.0135176721960306	0.0093520190566778
557	0.0000718531591701	0.0181413348764181	0.0112899951636791
558	0.0000733309352654	0.0166943427175283	0.0108227366581559
559	0.0000700529999449	0.0195309184491634	0.0117927808314562
560	0.0000654892864986	0.0174423735588789	0.010674481280148
561	0.0000651165028103	0.0184661317616701	0.0111435558646917
562	0.000065431551775	0.0148411896079779	0.0097291870042682
563	0.0000632173469057	0.0186893697828054	0.011184093542397
564	0.0000612182411714	0.017862718552351	0.0107020158320665
565	0.0000751246407162	0.0122462147846818	0.0097967190667987
566	0.0000625939283054	0.0173815153539181	0.0110318809747696
567	0.0000604226515861	0.0167160034179688	0.0104934135451913
568	0.0000593600161665	0.0182107109576464	0.011039474979043
569	0.0000601301944698	0.0150730572640896	0.0097892796620727
570	0.0000580248743063	0.0182712208479643	0.0111285056918859
571	0.0000585389789194	0.0161238368600607	0.0104752341285348
572	0.000056743818277	0.0170673206448555	0.0107742482796311
573	0.0000548671014258	0.0175983514636755	0.0106091005727649
574	0.0000549680953554	0.016148729249835	0.0100860456004739
575	0.0000548108910152	0.0166101790964603	0.0105336299166083
576	0.0000569332332816	0.0152790294960141	0.0103658819571137
577	0.0000574919031351	0.0204722508788109	0.0125439101830125
578	0.000055286251154	0.0197762548923492	0.0118920095264912
579	0.0001026102763717	0.0108668031170964	0.011031967587769
580	0.0000672891037539	0.0254218969494104	0.015437233261764
581	0.0000571880627831	0.0175888855010271	0.011442924849689
582	0.0000531845107616	0.0191475972533226	0.0115820942446589
583	0.0000518054548593	0.0179836619645357	0.0111794704571366
584	0.0000536406296305	0.0161710064858198	0.0109818866476417
585	0.00005046294973	0.0169776547700167	0.0108726834878325
586	0.0000489472877234	0.0162249635905027	0.0102676702663302
587	0.0000479894224554	0.0152683537453413	0.0097366571426392
588	0.00004657552563	0.0164405219256878	0.0101512307301164
589	0.0000461641648144	0.0179487653076649	0.0106933256611228
590	0.0000455037188658	0.0178551580756903	0.0107400827109814
591	0.0000485342716274	0.0154948690906167	0.010666711255908
592	0.0000451521154901	0.0165570862591267	0.0104922857135534
593	0.0000436597401858	0.015619327314198	0.0098339347168803
594	0.0000451908708783	0.0207805652171373	0.0119284652173519
595	0.0000472909268865	0.0163716413080692	0.0105642946437001
596	0.0000429767460446	0.0195887442678213	0.0113199632614851
597	0.0000421483855462	0.0190535373985767	0.010974888689816
598	0.000042011608457	0.0185337904840708	0.0109588522464037
599	0.0000408231280744	0.0192240048199892	0.011018986813724
600	0.0000406375474995	0.0180391240864992	0.0107081383466721
601	0.0000402432197006	0.0189881958067417	0.0109970131888986
602	0.0000399754462705	0.0195364225655794	0.0111685739830136
603	0.0000391409193981	0.0190810859203339	0.010969783179462
604	0.0000393120826629	0.019254993647337	0.0110504683107138
605	0.0000402889745601	0.0178296007215977	0.0106857847422361
606	0.0000387402578781	0.0198929272592068	0.0113410316407681
607	0.0000385523453588	0.0205753725022078	0.0115430010482669
608	0.0000374933661078	0.0200189258903265	0.0112668266519904
609	0.0000370338602806	0.0192577615380287	0.0108828721567988
610	0.0000367409338651	0.0190174449235201	0.0106516415253282
611	0.0000362439532182	0.01980403624475	0.0110516492277384
612	0.000036158682633	0.0188663341104984	0.0106906434521079
613	0.0000366548010788	0.0214810613542795	0.0119216125458479
614	0.0000352312417817	0.0199977084994316	0.0112391272559762
615	0.0000348302237398	0.0186782777309418	0.0107632586732507
616	0.0000346994893334	0.0165772549808025	0.0100311739370227
617	0.0000341916056641	0.0169885419309139	0.0101943286135793
618	0.0000338195713994	0.0148788681253791	0.0093437414616346
619	0.0000339735670423	0.0194966848939657	0.0110611077398062
620	0.0000347492496076	0.0210594702512026	0.0117189874872565
621	0.0000353373652615	0.0211163554340601	0.0121988458558917
622	0.0000342613457178	0.0188867654651403	0.0110000651329756
623	0.0000339970574714	0.0174235310405493	0.0103659676387906
624	0.000032844942325	0.0191783290356398	0.0108589353039861
625	0.0000323319254676	0.0176506657153368	0.0105235511437058
626	0.0000317828016705	0.0183672662824392	0.0106599992141128
627	0.0000308963499265	0.0158336702734232	0.0095189418643713
628	0.0000305456778733	0.0174169931560755	0.0100263869389892
629	0.000030247379982	0.0169904250651598	0.0098489355295897
630	0.000030453900763	0.0176378600299358	0.0102001735940576
631	0.000029605544114	0.0178306512534618	0.0100996224209666
632	0.0000324516076944	0.0134780369699001	0.0089209675788879
633	0.0000294578658213	0.0187428332865238	0.0104608945548534
634	0.0000295647350868	0.0165116265416145	0.0100335497409105
635	0.0000284406251012	0.0159897115081549	0.0094218160957098
636	0.0000294593701256	0.018462123349309	0.0104270661249757
637	0.0000284055950033	0.0140320369973779	0.0088091911748052
638	0.0000282172168227	0.0169562175869942	0.0100428042933345
639	0.0000273369769275	0.0158878471702337	0.0094058802351356
640	0.0000269206611847	0.0175270717591047	0.009874721057713
641	0.0000266436818492	0.016625078395009	0.0095595708116889
642	0.0000261680688709	0.015949135646224	0.0092820767313242
643	0.0000261010809481	0.0179155468940735	0.0099715199321508
644	0.0000273496898444	0.016517186537385	0.0095722824335098
645	0.0000279849245999	0.0123517252504826	0.0083792330697179
646	0.0000293159864668	0.0184933245182037	0.0106131136417389
647	0.0000283575882349	0.0232550296932459	0.012310802936554
648	0.0000348112480424	0.0214511845260859	0.0126593690365553
649	0.0000384480554203	0.0317195728421211	0.0181638989597559
650	0.0000317400372296	0.0201755724847317	0.0122466450557113
651	0.0000289268373308	0.0240328647196293	0.0133301028981805
652	0.0000273508612736	0.0170572903007269	0.0103291133418679
653	0.0000258948039118	0.017779141664505	0.0104019967839122
654	0.0000329772155965	0.0233397539705038	0.0134838903322816
655	0.0000282951714325	0.01396544277668	0.009153657592833
656	0.0000299988332699	0.0190923977643251	0.0112586105242372
657	0.0000300016072288	0.0251985788345337	0.0136079676449299
658	0.0000346157248714	0.0106019768863916	0.0093549313023686
659	0.0000282080127363	0.0214832480996847	0.0122696971520782
660	0.0000254414735537	0.0155261801555753	0.0101459417492151
661	0.000023616144972	0.0167833268642426	0.0105459382757545
662	0.0000227739983529	0.0170610025525093	0.0103419832885265
663	0.000021866238967	0.0163825992494822	0.0098172882571816
664	0.000021370145987	0.0173095427453518	0.0099157048389316
665	0.0000209116024052	0.014522273093462	0.0089333793148398
666	0.0000207069570024	0.0170645825564861	0.0096192546188831
667	0.0000202326427825	0.0148752359673381	0.0088684400543571
668	0.0000200386693905	0.0152914831414819	0.0091013750061393
669	0.0000196920482267	0.0143945598974824	0.0087024290114641
670	0.0000194280091819	0.0162158384919167	0.0092218955978751
671	0.0000191112467292	0.015555982477963	0.0090911248698831
672	0.000018980634195	0.0162205621600151	0.0092606209218502
673	0.0000188551784959	0.0154208680614829	0.0090351682156324
674	0.0000185383014468	0.0157069116830826	0.0090196132659912
675	0.0000183838728844	0.0149234803393483	0.008779670111835
676	0.0000181847626664	0.0151396496221423	0.0088627990335226
677	0.000018335889763	0.0173952989280224	0.0095879295840859
678	0.0000187299556274	0.0155499372631311	0.0091656483709812
679	0.0000185360186151	0.0164049733430147	0.009485132060945
680	0.0000176640660356	0.0165807493031025	0.0092050665989518
681	0.0000181857449206	0.0134994722902775	0.0084734652191401
682	0.0000193823343579	0.0210580732673407	0.0112215941771865
683	0.0000305146495521	0.0111943790689111	0.0094345277175307
684	0.0000279879823211	0.0287742670625448	0.0160121358931065
685	0.0000262984358415	0.0127498842775822	0.0098278028890491
686	0.0000264350510406	0.0254679694771767	0.0147258574143052
687	0.0000213255734707	0.0118277631700039	0.0094050113111734
688	0.0000181716804946	0.0183594990521669	0.010494377464056
689	0.0000174288052222	0.0144131751731038	0.0090897241607308
690	0.0000165615838341	0.0166262034326792	0.0095514245331287
691	0.0000162201467901	0.016129108145833	0.0093881031498313
692	0.0000160494073498	0.0174291040748358	0.0097678853198886
693	0.0000157958638738	0.0150479823350906	0.0089118601754308
694	0.0000155182078743	0.0168225150555372	0.0093864966183901
695	0.0000155785837705	0.0149817503988743	0.0088731907308102
696	0.0000152483244165	0.0162598267197609	0.0091871442273259
697	0.0000171199280885	0.0192831177264452	0.0104653229936957
698	0.0000164954126376	0.0224869810044765	0.011582612991333
699	0.0000155468678713	0.0223357323557138	0.0112539315596223
700	0.0000150629475684	0.0209803469479084	0.0107053779065609
701	0.0000149664738274	0.0177999790757895	0.0097427498549223
702	0.0000144387904584	0.0186295323073864	0.0097858281806111
703	0.0000144504538184	0.0168988686054945	0.0091756908223033
704	0.0000141786304084	0.0174952726811171	0.0092260353267193
705	0.000014206169908	0.0189271904528141	0.009756994433701
706	0.0000141160999192	0.017386794090271	0.0095373122021556
707	0.0000148861863636	0.0155466347932816	0.0090263821184635
708	0.000016196143406	0.0136600863188505	0.0088452864438295
709	0.0000143583720273	0.0162111409008503	0.0094270156696439
710	0.0000142582975968	0.0177345629781485	0.0098776463419199
711	0.0000137628676384	0.0176292844116688	0.0095771253108978
712	0.0000134817883009	0.0176306273788214	0.0095748761668801
713	0.0000138921677717	0.0143516445532441	0.0089070787653327
714	0.0000145353997141	0.0139531781896949	0.0090266279876232
715	0.0000136377793751	0.0188580024987459	0.0102888382971287
716	0.0000137963852467	0.0178139936178923	0.0103141870349646
717	0.0000134182209877	0.0196417029947042	0.0106570571660995
718	0.0000127286430143	0.0176453366875648	0.0097647719085217
719	0.000012606216842	0.0180594809353352	0.0097447875887156
720	0.0000124160615087	0.0178122166544199	0.0096644125878811
721	0.0000125051537907	0.0154650704935193	0.0090242903679609
722	0.0000122854135043	0.0169834103435278	0.0094398614019156
723	0.0000118132848002	0.0163166299462318	0.009099786169827
724	0.0000120266222439	0.0147780543193221	0.0086639979854226
725	0.0000118157258839	0.0166054535657167	0.009127433411777
726	0.0000116327364594	0.0184885356575251	0.0096862260252237
727	0.0000115577013275	0.0184015892446041	0.0096926335245371
728	0.0000111926283353	0.0167615413665771	0.0090666227042675
729	0.0000115668053695	0.0155715188011527	0.0087318466976285
730	0.0000118087718874	0.0213112123310566	0.0110466917976737
731	0.0000118196412586	0.0185937043279409	0.0103314463049173
732	0.0000118070738608	0.0219000056385994	0.0113619221374393
733	0.0000110603323265	0.0161704327911139	0.0091683520004153
734	0.0000109558795884	0.0155509328469634	0.0088580287992954
735	0.0000109283819256	0.0194875597953796	0.0100257201120257
736	0.0000105025974335	0.0155102843418717	0.0087362108752131
737	0.0000102763015093	0.0174138508737087	0.0091338008642197
738	0.0000100864590422	0.0159961581230164	0.0086806118488312
739	0.0000100982333606	0.018113998696208	0.0093659656122327
740	0.0000100932729765	0.0154410265386105	0.0086691062897444
741	0.0000098785203591	0.0154075529426336	0.0085885236039758
742	0.0000099120898085	0.0159943755716085	0.0088333617895842
743	0.0000098482914836	0.0174461510032415	0.0092959785833955
744	0.0000096264120657	0.0170640982687473	0.0089677041396499
745	0.0000095408586276	0.0165331307798624	0.0088113909587264
746	0.0000098650234577	0.0186612829566002	0.009706374257803
747	0.0000095205396065	0.0160195957869291	0.0087550636380911
748	0.0000093774669949	0.0175303854048252	0.0091345822438598
749	0.0000092358113761	0.017897168174386	0.0091967536136508
750	0.0000102851981865	0.0132112856954336	0.0083825504407287
751	0.0000095023851827	0.0178805589675903	0.0094857569783926
752	0.0000092479895102	0.0175811517983675	0.0093992929905653
753	0.0000091437996161	0.015836913138628	0.0088659645989537
754	0.0000092119726105	0.0155678726732731	0.0086295995861292
755	0.0000089537570602	0.0169528033584356	0.0089237503707409
756	0.0000087914377218	0.017315536737442	0.0089842407032847
757	0.0000087373491624	0.0154443727806211	0.0084492973983288
758	0.0000087950384113	0.0180577617138624	0.0092647941783071
759	0.0000088997912826	0.0196527764201164	0.0097935395315289
760	0.0000086166837718	0.018339840695262	0.0092999478802085
761	0.0000084787643573	0.0162819121032953	0.0086526814848185
762	0.000008396760677	0.0167337376624346	0.0087652700021863
763	0.0000087715579866	0.019853200763464	0.0098837846890092
764	0.0000088315828179	0.0148050934076309	0.0084930444136262
765	0.0000083691074906	0.0172826610505581	0.0090663135051727
766	0.0000081544840214	0.0183577798306942	0.0092089688405395
767	0.0000084012117441	0.0144591303542256	0.0082685574889183
768	0.0000086175468823	0.0209240037947893	0.010179596953094
769	0.0000084610555859	0.0146616576239467	0.008347112685442
770	0.000007985895536	0.0191796347498894	0.0094408094882965
771	0.0000077837294157	0.0166237540543079	0.0085855545476079
772	0.0000075877237578	0.016526723280549	0.0085319252684712
773	0.0000077943468568	0.0151190618053079	0.0082786250859499
774	0.000007611541605	0.0190872736275196	0.0093628475442529
775	0.0000074258300629	0.017347564920783	0.0087858727201819
776	0.0000074058648352	0.0162240769714117	0.0084427511319518
777	0.000007282936167	0.0165619906038046	0.0085567319765687
778	0.000007172475307	0.0175106581300497	0.0087924040853977
779	0.0000072050220297	0.0180455315858126	0.0089521827176213
780	0.0000074644735832	0.0146998427808285	0.0081710191443563
781	0.0000079909168562	0.0211100615561008	0.0106273740530014
782	0.0000182160438271	0.0090525485575199	0.010114099830389
783	0.000065652304329	0.0497219897806644	0.0346156619489193
784	0.0000127499988594	0.0240502562373877	0.0153402155265212
785	0.0000133351231852	0.0201625321060419	0.0145695274695754
786	0.0000318702077493	0.0089422706514597	0.0132975615561008
787	0.0000125905007735	0.0181139297783375	0.0119654070585966
788	0.0000110420178316	0.0196662470698357	0.0122143635526299
789	0.000011586985238	0.0176419857889414	0.0118234110996127
790	0.0000084932507889	0.0256529618054628	0.013581364415586
791	0.0000076379592429	0.0216371528804302	0.0119637800380588
792	0.0000073328305916	0.0199840869754553	0.0113854939118028
793	0.0000070691285146	0.0190682932734489	0.0109936771914363
794	0.0000069263405749	0.0175794679671526	0.0104580288752913
795	0.0000067463856794	0.0190933477133512	0.0107136620208621
796	0.0000066021902967	0.0190468449145555	0.0105833057314157
797	0.0000064265482251	0.0190671365708113	0.0104496842250228
798	0.0000062839703787	0.0180194359272718	0.0100962519645691
799	0.0000061512678258	0.0188229437917471	0.0101382927969098
800	0.0000062493763835	0.0163880065083504	0.00950847286731
801	0.0000059983772189	0.0182715076953173	0.0099215367808938
802	0.0000063955194491	0.0165344160050154	0.0100043965503573
803	0.0000060203506109	0.0196027103811502	0.0106389820575714
804	0.0000057842376009	0.0173678640276194	0.0097001288086176
805	0.0000055976365729	0.0174478366971016	0.0095166089013219
806	0.0000054938577705	0.0176598113030195	0.0094733042642474
807	0.0000056437365856	0.0177682861685753	0.0097290091216564
808	0.0000060980887611	0.0258802212774754	0.0127000696957111
809	0.0000054717911553	0.0197101887315512	0.0103561412543058
810	0.0000053474809647	0.019277710467577	0.0101166469976306
811	0.0000053190547078	0.0193567276000977	0.0102257430553436
812	0.0000052143259381	0.0201157443225384	0.0102849472314119
813	0.0000051306387832	0.0176944602280855	0.0094671314582229
814	0.0000050110011216	0.0188047084957361	0.0097548263147473
815	0.0000049543809837	0.0188090819865465	0.0097776958718896
816	0.0000050411999837	0.0206913370639086	0.0103810066357255
817	0.0000048322021939	0.0183853823691607	0.0095605542883277
818	0.0000048032034101	0.018291549757123	0.0095249274745584
819	0.0000047446160352	0.0184783563017845	0.0095487320795655
820	0.0000047701200856	0.0187070891261101	0.0097805289551616
821	0.0000047999847084	0.0203449074178934	0.0100712208077312
822	0.0000047024391279	0.019004600122571	0.0097302813082933
823	0.0000046744926294	0.0200617387890816	0.009988940320909
824	0.0000045528968258	0.0181618314236403	0.0093362694606185
825	0.0000044961752792	0.01919717900455	0.0095792766660452
826	0.0000044847679419	0.0197160970419645	0.0097550572827458
827	0.0000046432996896	0.0177813600748777	0.0097537655383348
828	0.0000046139816732	0.0175004377961159	0.0096833743155003
829	0.0000044508215069	0.0198275074362755	0.0100246137008071
830	0.0000044218304538	0.0215087458491325	0.0105162542313337
831	0.0000044177941163	0.0194880459457636	0.0098587302491069
832	0.0000042827800826	0.0200926940888166	0.0098606180399656
833	0.0000042459942051	0.0189588200300932	0.0096312798559666
834	0.0000043055001697	0.0236652791500092	0.0112324608489871
835	0.0000048630972742	0.0195648968219757	0.010250611230731
836	0.0000044172711569	0.0248674526810646	0.0118395192548633
837	0.0000042524820856	0.0204560775309801	0.0105261681601405
838	0.0000042152760216	0.0218248628079891	0.0107465237379074
839	0.0000040607756091	0.0200136099010706	0.009907434694469
840	0.0000039432670746	0.0205925218760967	0.00981605052948
841	0.0000039432570702	0.01976702734828	0.0097559001296759
842	0.0000039297942749	0.0186645109206438	0.0094885686412454
843	0.0000038197476897	0.019933670759201	0.0096722757443786
844	0.0000037641138988	0.0195545814931393	0.0094919009134173
845	0.0000037602608245	0.0179115924984217	0.0089838253334165
846	0.0000037774771044	0.0176656078547239	0.0090202484279871
847	0.0000037273703128	0.0202746652066708	0.0098692653700709
848	0.0000037078648347	0.0215645432472229	0.0101670958101749
849	0.0000036364378957	0.0186528749763966	0.0092822415754199
850	0.00000365290839	0.0218516401946545	0.0101689165458083
851	0.0000036293688481	0.0196089129894972	0.0097952140495181
852	0.000003821449809	0.016989653930068	0.0093457205221057
853	0.0000035810558074	0.0216911360621452	0.0104030109941959
854	0.0000034957179196	0.0178372263908386	0.0090365959331393
855	0.0000034605313886	0.0216952003538609	0.0101161981001496
856	0.000003428013315	0.0187876001000404	0.009254434145987
857	0.0000033025548873	0.0192285198718309	0.0091631878167391
858	0.0000033381313642	0.0186228156089783	0.0091556953266263
859	0.0000033197432003	0.0176407229155302	0.0088909352198243
860	0.0000032757570807	0.0201913379132748	0.009635204449296
861	0.0000032719322007	0.0194398555904627	0.0095257274806499
862	0.0000033073667964	0.0185408797115088	0.0094073442742229
863	0.0000032141624615	0.0195930227637291	0.009635922499001
864	0.0000031159854643	0.0195417385548353	0.0093460250645876
865	0.0000030688217976	0.0203832965344191	0.0094774877652526
866	0.0000030219555356	0.0190478600561619	0.009010648354888
867	0.0000030691123811	0.0179118756204844	0.0088535882532597
868	0.0000030077344491	0.0202813632786274	0.0094590457156301
869	0.0000030596665965	0.0177893470972776	0.0088508920744061
870	0.0000029477944281	0.019103242084384	0.009038669988513
871	0.0000029539048683	0.0191381406039	0.0090810293331742
872	0.0000029198317861	0.0208264961838722	0.0095499809831381
873	0.000002862528163	0.0188824627548456	0.0089350687339902
874	0.0000028244578516	0.0197031013667583	0.0091725410893559
875	0.0000039393003135	0.0145968291908503	0.0092321308329701
876	0.0000037366987726	0.0285290163010359	0.0143466908484697
877	0.0000037251854792	0.0191187523305416	0.0107752019539475
878	0.0000034796039472	0.0291872285306454	0.0142051838338375
879	0.0000029699647257	0.0222679506987333	0.0109712360426784
880	0.0000028524309528	0.0205519068986177	0.010135299526155
881	0.0000027635367132	0.0204328503459692	0.0098074413836002
882	0.0000027125408906	0.0193378105759621	0.0093131279572845
883	0.0000026729721867	0.0190433319658041	0.0091075943782926
884	0.0000027876849344	0.0246882345527411	0.0112207978963852
885	0.0000028535491765	0.0239108428359032	0.0110938865691423
886	0.0000027301209684	0.0264330208301544	0.0117306550964713
887	0.0000026937971143	0.0204373355954885	0.0096036661416292
888	0.0000026180316581	0.0239056777209044	0.0106528531759977
889	0.0000025663384804	0.0213150009512901	0.0096538309007883
890	0.0000024954874789	0.0198991671204567	0.0091342208907008
891	0.0000024559299163	0.0199983958154917	0.0091852396726608
892	0.0000024281098376	0.019066771492362	0.0088743399828672
893	0.0000025186297989	0.0175747200846672	0.0085996203124523
894	0.0000023736477033	0.0201525166630745	0.0092012723907828
895	0.0000024517728434	0.0191672667860985	0.0092064943164587
896	0.0000023960210456	0.0220410116016865	0.0098942751064897
897	0.0000023277975743	0.0205242428928614	0.0093739638105035
898	0.000002342046173	0.0231171678751707	0.0103248860687017
899	0.0000023012944439	0.0206845961511135	0.009409355930984
900	0.000002255287427	0.0213204324245453	0.009577926248312
901	0.0000022696972337	0.0218791458755732	0.0097023406997323
902	0.0000022258095669	0.0193185992538929	0.0088931359350681
903	0.0000021985053991	0.020544895902276	0.0092254253104329
904	0.0000022185220132	0.0192350707948208	0.009010105393827
905	0.0000021912208013	0.0212322939187288	0.0095550175756216
906	0.0000021529747301	0.021445769816637	0.009563161060214
907	0.0000021718274184	0.019040809944272	0.0088741425424814
908	0.0000021236680823	0.0200660601258278	0.0091128405183554
909	0.0000020922107069	0.020067585632205	0.0090532619506121
910	0.0000020885734102	0.0205656886100769	0.009261910803616
911	0.0000020961758764	0.0188436396420002	0.0088653983548284
912	0.0000020640725324	0.0204854402691126	0.0092713749036193
913	0.0000020238351226	0.020308880135417	0.0091941235587001
914	0.0000020074498934	0.0209880582988262	0.0093680107966065
915	0.0000019933786461	0.020629895851016	0.0092494981363416
916	0.0000019880747004	0.0199942383915186	0.009060493670404
917	0.0000019703604721	0.0204484760761261	0.0091672986745834
918	0.0000019980207071	0.0223476570099592	0.0099201444536448
919	0.000001993191745	0.0184996612370014	0.0087678013369441
920	0.0000019617507405	0.0203533973544836	0.0093139251694083
921	0.0000019559679458	0.0218116715550423	0.0097613371908665
922	0.0000020128866254	0.0183680150657892	0.0087816268205643
923	0.0000019440412871	0.0203969869762659	0.0092709315940738
924	0.0000019064559638	0.0204605683684349	0.009310937486589
925	0.0000018983329255	0.0194610338658094	0.0090219536796212
926	0.0000018730154352	0.0212767850607634	0.0094864014536142
927	0.0000018511562985	0.020653922110796	0.009232078678906
928	0.0000018759792511	0.0192363895475864	0.0089294100180268
929	0.0000018533207822	0.0218830816447735	0.0097422059625387
930	0.0000018006678602	0.0209719110280275	0.0094069931656122
931	0.000001791881914	0.019228545948863	0.0088732754811645
932	0.0000017758283093	0.020404739305377	0.0093093235045671
933	0.0000017569573174	0.0209563262760639	0.0094003947451711
934	0.0000017663992367	0.0221553854644299	0.009895927272737
935	0.0000018591204025	0.0226991679519415	0.0102134458720684
936	0.0000020054733341	0.0236055571585894	0.010865917429328
937	0.0000019246779175	0.0242871660739183	0.0117453876882792
938	0.0000019302965484	0.0236990284174681	0.011899865232408
939	0.0000018980075538	0.0229798294603825	0.0115311741828918
940	0.0000018405698938	0.0234272349625826	0.011612432077527
941	0.0000019292715479	0.0189598798751831	0.0100595438852906
942	0.0000017850965151	0.0214067064225674	0.0103929340839386
943	0.0000017281471401	0.0205021146684885	0.0097076687961817
944	0.0000016844378479	0.0200450215488672	0.0094281639903784
945	0.0000017446876655	0.0189073160290718	0.0094068022444844
946	0.0000016567975081	0.0220674071460962	0.0102263484150171
947	0.0000016082886987	0.0225378517061472	0.0100873280316591
948	0.0000015688837038	0.0216094627976418	0.0096333986148238
949	0.0000015574554482	0.0210604704916477	0.0094149196520448
950	0.0000015417343775	0.0224359948188066	0.0099099166691303
951	0.0000015453728111	0.0211416017264128	0.0097083589062095
952	0.0000015039820482	0.0209228973835707	0.0094123911112547
953	0.0000015139191873	0.0220300666987896	0.0098455213010311
954	0.0000014958741303	0.0223899073898792	0.0099555421620607
955	0.0000014690483567	0.0200907159596682	0.0090666022151709
956	0.0000019004405658	0.0178823359310627	0.0097329262644053
957	0.0000016476957398	0.0265562329441309	0.0127138830721378
958	0.0000016008413013	0.0257267486304045	0.0122636193409562
959	0.0000015567894707	0.0223714336752892	0.010753340087831
960	0.0000015089527778	0.0245147068053484	0.0113348644226789
961	0.0000014660697616	0.0230566207319498	0.0105623425915837
962	0.0000014208739003	0.0225167479366064	0.0101815322414041
963	0.0000014650618141	0.0195636935532093	0.0093216113746166
964	0.0000013965379821	0.0227601155638695	0.0101895490661263
965	0.0000013935485867	0.0207513365894556	0.0095784990116954
966	0.0000013647455717	0.021822253242135	0.0098801022395492
967	0.0000013572914668	0.0211588647216558	0.0095571521669626
968	0.0000013291506775	0.0217053908854723	0.0097258621826768
969	0.0000013205411733	0.0213609021157026	0.009619290009141
970	0.0000013160764638	0.0228921286761761	0.0100254397839308
971	0.000001358618988	0.0208118259906769	0.0099249389022589
972	0.0000013621011021	0.0228393562138081	0.0107472129166126
973	0.0000013164036545	0.0219668671488762	0.0101089235395193
974	0.0000012801490357	0.0229333452880383	0.0100677646696568
975	0.0000013154040062	0.0202729869633913	0.0094818146899343
976	0.0000013026683519	0.0244201999157667	0.0107874246314168
977	0.0000012448816733	0.0213738959282637	0.0095172887668014
978	0.0000012198823924	0.021466663107276	0.0094178384169936
979	0.0000012155786635	0.0223861634731293	0.0097092548385262
980	0.0000012208701037	0.02118388004601	0.0094234393909574
981	0.0000011967059663	0.0228183809667826	0.00995082128793
982	0.0000011768347576	0.0213490389287472	0.009429250843823
983	0.000001178490038	0.0222603883594275	0.0099056093022227
984	0.0000012043135484	0.0220071654766798	0.010037993080914
985	0.0000011765059753	0.0232359524816275	0.0104161156341434
986	0.000001157798124	0.0230771787464619	0.0101391095668077
987	0.0000011430606719	0.0219314992427826	0.0097017353400588
988	0.000001130477699	0.0217569470405579	0.0096101453527808
989	0.0000011419065231	0.0238652899861336	0.0102866794914007
990	0.0000011147463965	0.0202303044497967	0.0090454313904047
991	0.0000011076272131	0.0212350003421307	0.0093182073906064
992	0.0000011120965837	0.0217981804162264	0.0095553305000067
993	0.0000010960410464	0.0224362015724182	0.0098403785377741
994	0.0000011956943808	0.0192439444363117	0.0090572107583284
995	0.0000011179006378	0.0247582569718361	0.0106923663988709
996	0.0000010852780861	0.0218975786119699	0.0098406979814172
997	0.0000010708765785	0.0227809362113476	0.0101470146328211
998	0.0000010688929706	0.0240006372332573	0.0103965513408184


==> loopy/tabs/cexp_shared.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing_mean
0	0.683333361148834	0.0305050040284883	0.473077583508994	2.85E-02	5.66142916679382
1	0.683333361148834	0.0305050040284883	0.461797774018165	1.09E-02	13.849262714386
2	0.704166698455811	0.0262202189310228	0.706382750006247	5.15E-02	15.5714046955109
3	0.98666672706604	0.00716857538021617	9.25E-01	5.94E-02	17.1717534065247
4	0.959166705608368	0.0247767916968157	1.14115927521837	0.0166064304759753	19.7341115474701
5	0.973333382606506	0.0169967412193867	1.34230629418482	6.32E-02	21.0444333553314
6	0.942500054836273	0.0424427653894481	1.58945336281871	1.04E-01	24.6989240646362

==> loopy/tabs/cospectral10.dat <==
0.000000000000000000e+00 1.118984073400000057e-01 7.747113704680999025e-01 3.685918315088410502e+00
0.000000000000000000e+00 1.127198338509000086e-01 1.272397570441190284e+00 3.966095393630388433e+00
0.000000000000000000e+00 1.843832433220000261e-02 2.107319553064303186e+00 3.918503452503691697e+00
0.000000000000000000e+00 2.543628215789999966e-02 1.348787633661711283e+00 4.004668477370870505e+00
0.000000000000000000e+00 6.537884473799999985e-02 2.251991966262660849e+00 3.560405391607110115e+00
0.000000000000000000e+00 2.275034785270000151e-02 3.419206196442630130e+00 4.109237526289668097e+00
0.000000000000000000e+00 3.262236714359999928e-02 2.476406120330257643e+00 3.959779552771437228e+00
0.000000000000000000e+00 1.063160598277999996e-01 1.488228465539211953e+00 3.854915737928461983e+00
0.000000000000000000e+00 6.763637065890000521e-02 2.586708142464613225e+00 3.937842788762581314e+00
0.000000000000000000e+00 6.352365016939999498e-02 1.813417640487205329e+00 4.818377805828680138e+00
0.000000000000000000e+00 1.616775989530000110e-02 1.348302585045443314e+00 3.540248448042133678e+00
0.000000000000000000e+00 1.317039132118000000e-01 2.414463280651577115e+00 3.979447701918823910e+00
0.000000000000000000e+00 9.512156248090000710e-02 6.222408264875000095e-01 4.496392629882165259e+00
0.000000000000000000e+00 6.296485662460001020e-02 2.184219133596477569e+00 4.503892195439760826e+00
0.000000000000000000e+00 2.436526119708999905e-01 1.736441735098861017e+00 4.140964234065125815e+00
0.000000000000000000e+00 1.279711723327999762e-01 1.825287771438103945e+00 4.826871859540382559e+00
0.000000000000000000e+00 5.193613469600999455e-01 1.257984368703021660e+00 4.391193072379280693e+00
0.000000000000000000e+00 2.309679985050000148e-02 1.574545341144926169e+00 4.285027004642619985e+00
0.000000000000000000e+00 3.402344882487999822e-01 2.169051387489254523e+00 4.271405181197751588e+00
0.000000000000000000e+00 6.203167140480000258e-02 2.803465253205824403e+00 4.189949216110376184e+00
0.000000000000000000e+00 8.598342537879999359e-02 2.064416752449827808e+00 4.374036106276285807e+00
0.000000000000000000e+00 4.287064075469999846e-02 1.509209569221384495e+00 4.078208950329202054e+00
0.000000000000000000e+00 7.696077227590000791e-02 2.549681582323032547e+00 4.480635570572687243e+00
0.000000000000000000e+00 8.120387792590000320e-02 2.205727157778041736e+00 4.501926128518343617e+00
0.000000000000000000e+00 6.875768303870000153e-02 2.642276386845564318e+00 4.222304449450585473e+00
0.000000000000000000e+00 2.028793096539999868e-02 1.793081248075165668e+00 4.716762933723900986e+00
0.000000000000000000e+00 5.254894495009999889e-02 2.137438159262319726e+00 4.537557024787040483e+00
0.000000000000000000e+00 9.867548942569999426e-02 2.332912987591241105e+00 4.271850165812978162e+00
0.000000000000000000e+00 3.068521618840000173e-02 2.874445662482591146e+00 4.299434905540035601e+00
0.000000000000000000e+00 2.056397497653999762e-01 1.590234450676087707e+00 4.167835021522411587e+00
0.000000000000000000e+00 8.696317672730000115e-02 2.725899872709189875e+00 3.428424311459437934e+00
0.000000000000000000e+00 2.978742122650000074e-02 1.232031756046759519e+00 4.364966711357381790e+00
0.000000000000000000e+00 9.748339653019999496e-02 1.980338955412725088e+00 4.408705674118650109e+00
0.000000000000000000e+00 4.260614514350000159e-02 9.822659194469001154e-01 4.369462085971001386e+00
0.000000000000000000e+00 9.547173976900000247e-02 1.938640238240731506e+00 4.661903398128023568e+00
0.000000000000000000e+00 3.450736403469999852e-02 3.359281876567588920e+00 4.060990669989763546e+00
0.000000000000000000e+00 1.799799501896000020e-01 2.400595607898685202e+00 4.223250254116258873e+00
0.000000000000000000e+00 7.139891386029999232e-02 2.687259909694544202e+00 3.423933777804269774e+00
0.000000000000000000e+00 3.702938556669999742e-02 3.061653802797020152e+00 4.823760145142740541e+00
0.000000000000000000e+00 1.931339502334999958e-01 1.828637716403113123e+00 4.070728390402518215e+00
0.000000000000000000e+00 1.108534634113000072e-01 1.338987265345745303e+00 4.152378446725093042e+00
0.000000000000000000e+00 3.120228648185999765e-01 1.209320548939699869e+00 3.844692374416808445e+00
0.000000000000000000e+00 6.432086229319999848e-02 1.593207103244744349e+00 4.700457037097896418e+00
0.000000000000000000e+00 8.606351912019999384e-02 1.766080628514527628e+00 3.853224169120135212e+00
0.000000000000000000e+00 1.753643155098000006e-01 1.047578786616204738e+00 4.589508984616106346e+00
0.000000000000000000e+00 2.464279532430000211e-02 1.949394494990502436e+00 3.849913456376180765e+00
0.000000000000000000e+00 1.110732555389000037e-01 2.226466561321654769e+00 4.217109610917002094e+00
0.000000000000000000e+00 7.970258593559999272e-02 2.543656299234798190e+00 4.504556696863004639e+00
0.000000000000000000e+00 3.352761268619999790e-02 2.915957350625084654e+00 4.189360044333808375e+00
0.000000000000000000e+00 2.481937408447000004e-01 1.885526571257327033e+00 4.098726906971489115e+00
0.000000000000000000e+00 2.050995826720999893e-01 3.165854528828556891e+00 4.128899896205107112e+00
0.000000000000000000e+00 3.940984606740000062e-02 2.379487658268448769e+00 4.116976026119666621e+00
0.000000000000000000e+00 4.661083221440000257e-02 3.017599511884314190e+00 4.416307451879497137e+00
0.000000000000000000e+00 3.673136234280000023e-02 2.090963191378057751e+00 4.805318867057872367e+00
0.000000000000000000e+00 5.526840686799999736e-02 1.420204497804445021e+00 4.853620317651802907e+00
0.000000000000000000e+00 1.235678792000000081e-02 1.754116496227992927e+00 3.998519165436121625e+00
0.000000000000000000e+00 4.572793841359999722e-02 2.347619715809132757e+00 4.749303251224347378e+00
0.000000000000000000e+00 5.328655242919999591e-02 2.100259846010536613e+00 4.437200310888306021e+00
0.000000000000000000e+00 2.477988600731000080e-01 2.205166955554952679e+00 3.791818549524282211e+00
0.000000000000000000e+00 3.528594970699999722e-02 2.306983568987231337e+00 5.027412210682398630e+00
0.000000000000000000e+00 5.599856376649999662e-02 2.784111623235442590e+00 3.967728003234630929e+00
0.000000000000000000e+00 6.458116695280000097e-02 2.380655329833753164e+00 5.206223067292095941e+00
0.000000000000000000e+00 1.695267856120999950e-01 2.478728543629928893e+00 4.806753919115614337e+00
0.000000000000000000e+00 7.233023643489999710e-02 1.203412298032932259e+00 4.235612865535161475e+00
0.000000000000000000e+00 4.744529724120000180e-02 8.592419326304999716e-01 4.082288418291271093e+00
0.000000000000000000e+00 4.753470420799999971e-03 2.117094981589285219e+00 4.960012057552122045e+00
0.000000000000000000e+00 1.629590988158999831e-01 1.675166734608004138e+00 4.671370162303978724e+00
0.000000000000000000e+00 4.317611455920000035e-02 1.278870469314512759e+00 4.425555901421054372e+00
0.000000000000000000e+00 1.234710216521999887e-01 1.093462756938993863e+00 3.973981434555872827e+00
0.000000000000000000e+00 7.130950689319999480e-02 2.435493411858147716e+00 4.790557001264091674e+00
0.000000000000000000e+00 5.386769771600000492e-03 2.399287380580357620e+00 4.872952544295943156e+00
0.000000000000000000e+00 2.109631896019999869e-02 2.276017183779253550e+00 4.700782140973841727e+00
0.000000000000000000e+00 9.393878281119999452e-02 3.059131690870221298e+00 4.414086453516043562e+00
0.000000000000000000e+00 4.188343882560000009e-02 2.344330698462527174e+00 3.521935012915489160e+00
0.000000000000000000e+00 6.002187728879999906e-02 2.405804162856850503e+00 4.524550203311063612e+00
0.000000000000000000e+00 7.342547178270000807e-02 1.750074142649567843e+00 4.536356898841192198e+00
0.000000000000000000e+00 1.213848590850999942e-01 3.883615136147000046e-01 4.348065831122294611e+00
0.000000000000000000e+00 1.728534698489999841e-02 1.672922627293294662e+00 4.256704050385932803e+00
0.000000000000000000e+00 3.637373447419999656e-02 1.356262260544343068e+00 5.035745889188497415e+00
0.000000000000000000e+00 2.880021929739999889e-02 1.592824164203555215e+00 4.862293410910122127e+00
0.000000000000000000e+00 5.874037742609999890e-02 1.514541557632107294e+00 4.805089385889905529e+00
0.000000000000000000e+00 1.101493835449000036e-01 2.891782864367542061e+00 4.538097532376893284e+00
0.000000000000000000e+00 5.962699651719999272e-02 1.784162367497579726e+00 3.707989889317084398e+00
0.000000000000000000e+00 9.868294000629999896e-02 2.373174038036311551e+00 3.997440141418764359e+00
0.000000000000000000e+00 3.762170672419999640e-02 2.641521947990366659e+00 4.661861107207821320e+00
0.000000000000000000e+00 1.147817820310999964e-01 1.825069048420549178e+00 4.295345101714607594e+00
0.000000000000000000e+00 1.935660839080000084e-02 1.748196677485453376e+00 3.694505157784905514e+00
0.000000000000000000e+00 3.748387098309999971e-02 2.859330129948007837e+00 4.293550608507466393e+00
0.000000000000000000e+00 8.487701416019999279e-02 2.081824623502175786e+00 3.883247234047793039e+00
0.000000000000000000e+00 4.222989082340000005e-02 2.668056854480148843e+00 4.277298570868232730e+00
0.000000000000000000e+00 1.701861619948999982e-01 2.244097658393531258e+00 3.670271952383875380e+00
0.000000000000000000e+00 9.826198220250000059e-02 2.763684065829589365e+00 4.146847779278186152e+00
0.000000000000000000e+00 5.213171243669999927e-02 3.568273111581977908e+00 4.684601577661716476e+00
0.000000000000000000e+00 8.738040924069999382e-02 2.082912552770408432e+00 4.169093138406116061e+00
0.000000000000000000e+00 4.714913666250000052e-02 4.013627767562999993e-01 4.824494175033379406e+00
0.000000000000000000e+00 1.026764512061999896e-01 2.622331642548777708e+00 4.378845838964521064e+00
0.000000000000000000e+00 1.797080039979999724e-02 2.417748976763033575e+00 4.184867721130514973e+00
0.000000000000000000e+00 4.429370164870000126e-02 2.234119090624903325e+00 4.173380580368856840e+00
0.000000000000000000e+00 6.128102540970000595e-02 2.699734847248639991e+00 4.395924427286714398e+00
0.000000000000000000e+00 5.546957254400000127e-03 1.529505047662570671e+00 4.288342639634405984e+00


==> loopy/tabs/csl.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing
0	0.100000008940697	0	1.63202500343323	0.244038893228874	0.0116386660730487
1	0.200000017881393	0	3.44323492050171	0.290552116664629	0.00164514893948586
2	0.300000011920929	0	4.73403263092041	0.365798489993852	0.00477411099612851
3	0.5	0	5.67507433891296	0.382981605075633	0.0185338905996065
4	0.600000023841858	0	9.43862080574036	0.727200205433581	0.00541608149418978
5	0.900000035762787	0	13.0815608501434	1.11928905088151	0.016482764875478
6	1	0	35.5173373222351	3.40103121279081	0.023176596721943


==> loopy/tabs/csl_shared.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing_mean
0	0.100000008940697	0	0.24676287590036	0.00772803946279789	1.62723398208618
1	0.200000002980232	0	0.308709224465688	0.00127409383427778	3.43292689323425
2	0.300000011920929	0	0.346852414645729	0.010992261997379	4.53432655334473
3	0.5	0	0.00416007861216123	0.391074553796534	5.3761830329895
4	0.600000023841858	0	0.675377369912405	0.00972240748871633	9.45968246459961
5	0.900000035762787	0	1.0907731219353	0.00473134168084885	13.0688290596008
6	1	0	3.24223676228523	0.00903893217338761	34.6308178901672



==> loopy/tabs/exp.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing
0	0.510833340883255	0.0238047587576574	0.437007642456225	0.0151575771443773	12.1199560165405
1	0.5125	0.025	0.463284027258264	0.00927681411489866	10.1385245323181
2	0.483333349227905	0.0217306676744291	0.674678943770341	0.0130385427338568	11.1204204559326
3	0.988333404064178	0.00485912194501353	0.928974098099982	0.0132744055853892	12.8576700687408
4	0.984166729450226	0.00716861279629001	1.12396793459766	0.0303000603685028	15.1222195625305
5	0.980833375453949	0.0110554063231974	1.42833718143227	0.117920931476348	17.263144493103
6	0.995833349227905	0.00833330154418945	1.75440523605364	0.132095493885583	19.570300579071


==> loopy/tabs/exp_iso.dat <==
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0


==> loopy/tabs/exp_loss_r_2.dat <==
0	0.717261850833893	0.709715008735657	0.717412292957306
1	0.704402387142181	0.710233509540558	0.707071959972382
2	0.704700350761414	0.706911861896515	0.705532968044281
3	0.779298901557922	0.773876965045929	0.782693684101105
4	0.697921574115753	0.695649445056915	0.698073327541351
5	0.708454012870789	0.714153528213501	0.711592853069305
6	0.707595646381378	0.714074313640595	0.711588680744171
7	0.696757614612579	0.694910168647766	0.697555661201477
8	0.698646187782288	0.70025634765625	0.700909376144409
9	0.694979846477509	0.696664810180664	0.696783840656281
10	0.713825464248657	0.709219694137573	0.714854001998901
11	0.693409621715546	0.693418323993683	0.694636285305023
12	0.706746101379395	0.703059017658234	0.707131564617157
13	0.694705903530121	0.696401357650757	0.696171045303345
14	0.721435725688934	0.728846669197083	0.727205872535706
15	0.701817035675049	0.699129641056061	0.701873242855072
16	0.695804119110107	0.697987675666809	0.697345197200775
17	0.697464168071747	0.69926905632019	0.699163138866425
18	0.717203378677368	0.721472859382629	0.721698105335236
19	0.696151494979858	0.696740031242371	0.697503924369812
20	0.701184570789337	0.702589452266693	0.703340411186218
21	0.694242775440216	0.694064736366272	0.694730639457703
22	0.700328707695007	0.698275685310364	0.699916839599609
23	0.697268843650818	0.69797819852829	0.698340475559235
24	0.728361785411835	0.732818305492401	0.734370052814484
25	0.734321355819702	0.739792108535767	0.740931451320648
26	0.756095290184021	0.749909043312073	0.757221519947052
27	0.746666789054871	0.738658010959625	0.746711790561676
28	0.698574066162109	0.700891196727753	0.700708508491516
29	0.709757387638092	0.713717222213745	0.71337890625
30	0.702475607395172	0.704978823661804	0.705120742321014
31	0.706628918647766	0.703543722629547	0.70603221654892
32	0.701438009738922	0.699157357215881	0.700754821300507
33	0.695800960063934	0.694705963134766	0.695359170436859
34	0.796326875686646	0.793162047863007	0.800129652023315
35	0.699102997779846	0.698059499263763	0.698518216609955
36	0.696304202079773	0.695295572280884	0.695749580860138
37	0.696480631828308	0.695403099060059	0.696127712726593
38	0.693496406078339	0.693013370037079	0.693933427333832
39	0.693434655666351	0.693238615989685	0.694442093372345
40	0.696085035800934	0.696656405925751	0.697771668434143
41	0.704800605773926	0.70269900560379	0.70465874671936
42	0.695073008537293	0.694234251976013	0.695246338844299
43	0.694740533828735	0.693983972072601	0.694917917251587
44	0.695209622383118	0.694343209266663	0.69528079032898
45	0.730080604553223	0.726572394371033	0.730268239974976
46	0.705727696418762	0.703776001930237	0.70527195930481
47	0.709024369716644	0.707216620445251	0.708971679210663
48	0.696312606334686	0.696146845817566	0.697588741779327
49	0.704483509063721	0.703008353710175	0.70426207780838
50	0.703221321105957	0.703899264335632	0.705837607383728
51	0.697980463504791	0.698197960853577	0.699642598628998
52	0.693658590316772	0.693044126033783	0.69399231672287
53	0.695427060127258	0.694501638412476	0.69554078578949
54	0.693787574768066	0.693767607212067	0.694736301898956
55	0.693669438362122	0.693781852722168	0.69470888376236
56	0.697898626327515	0.698781430721283	0.69996702671051
57	0.694107890129089	0.694174230098724	0.695165812969208
58	0.696415066719055	0.695409417152405	0.696454226970673
59	0.702547907829285	0.703301131725311	0.705113470554352
60	0.694707036018372	0.693976819515228	0.694835126399994
61	0.694551289081574	0.694442510604858	0.695572555065155
62	0.69358628988266	0.693074464797974	0.693869709968567
63	0.694042265415192	0.69344687461853	0.694212079048157
64	0.698237717151642	0.698380351066589	0.70005589723587
65	0.696785092353821	0.695789515972137	0.696699857711792
66	0.700704634189606	0.701542615890503	0.703135192394257
67	0.697180867195129	0.69747269153595	0.698912262916565
68	0.693306028842926	0.693112254142761	0.693942189216614
69	0.694010615348816	0.694347441196442	0.695103704929352
70	0.694329857826233	0.694337666034699	0.695484399795532
71	0.701737284660339	0.701893210411072	0.704084455966949
72	0.702890336513519	0.703106760978699	0.705435454845428
73	0.698516666889191	0.697404861450195	0.698429644107819
74	0.707273721694946	0.705487847328186	0.707136988639832
75	0.701672792434692	0.700350999832153	0.701526522636414
76	0.69366067647934	0.69345498085022	0.694458723068237
77	0.693922877311707	0.693274736404419	0.694069862365723
78	0.701156973838806	0.699823677539825	0.700884521007538
79	0.6933314204216	0.692998647689819	0.693617880344391
80	0.693282783031464	0.693272650241852	0.693877816200256
81	0.693901300430298	0.693458497524262	0.694068968296051
82	0.69461578130722	0.695422410964966	0.695981919765472
83	0.694345891475678	0.69479900598526	0.695474028587341
84	0.694729804992676	0.69408243894577	0.694866538047791
85	0.69570380449295	0.694898068904877	0.695720493793488
86	0.69513875246048	0.695846796035767	0.696721374988556
87	0.706005930900574	0.707850873470306	0.709555447101593
88	0.699230432510376	0.700019717216492	0.701499700546265
89	0.710870862007141	0.712190449237824	0.714859366416931
90	0.697141587734222	0.696076989173889	0.697294294834137
91	0.710453987121582	0.708105742931366	0.710537791252136
92	0.695788025856018	0.696592390537262	0.697617650032043
93	0.719299137592316	0.721351563930512	0.724534034729004
94	0.706015527248383	0.704334199428558	0.705909550189972
95	0.746880531311035	0.743516087532043	0.748067736625671
96	0.698365986347199	0.697354257106781	0.698070466518402
97	0.696084499359131	0.696272790431976	0.697526574134827
98	0.731729447841644	0.733784675598145	0.738092362880707
99	0.697440624237061	0.697756707668304	0.699130654335022
100	0.716611981391907	0.714518547058106	0.716451346874237
101	0.69343763589859	0.693172991275787	0.693962872028351
102	0.69672018289566	0.695868790149689	0.696547567844391
103	0.694141447544098	0.693554103374481	0.694205343723297
104	0.694132268428803	0.693549931049347	0.694214940071106
105	0.700086534023285	0.700627624988556	0.702268362045288
106	0.693290054798126	0.692988812923431	0.69373482465744
107	0.695431530475616	0.694676160812378	0.695375859737396
108	0.700351774692535	0.699171364307404	0.700111925601959
109	0.700693249702454	0.701081931591034	0.70287412405014
110	0.693289995193481	0.692967116832733	0.693677067756653
111	0.715000808238983	0.715822219848633	0.719212412834168
112	0.735979735851288	0.733140647411346	0.736565232276917
113	0.693313360214233	0.693032324314117	0.693716764450073
114	0.713551759719849	0.714036881923676	0.717500150203705
115	0.693303048610687	0.692971765995026	0.693659842014313
116	0.693434715270996	0.693210244178772	0.693938255310059
117	0.693623661994934	0.693484306335449	0.69424432516098
118	0.705626547336578	0.704114019870758	0.705258965492249
119	0.713298439979553	0.713980913162231	0.71722024679184
120	0.693623244762421	0.693158090114594	0.693714201450348
121	0.695165395736694	0.695274293422699	0.696301579475403
122	0.69411438703537	0.693530201911926	0.694076895713806
123	0.694140136241913	0.694116473197937	0.694958388805389
124	0.694857954978943	0.694887459278107	0.695863842964172
125	0.697733223438263	0.697976648807526	0.69935542345047
126	0.693885087966919	0.6933553814888	0.693882942199707
127	0.697286307811737	0.696334898471832	0.696975469589233
128	0.699174225330353	0.698059141635895	0.698833048343658
129	0.693605720996857	0.693493545055389	0.694232761859894
130	0.69341242313385	0.693255126476288	0.693950414657593
131	0.695321381092072	0.695514857769012	0.696491539478302
132	0.69332492351532	0.693171083927155	0.693767845630646
133	0.693626344203949	0.693558394908905	0.694244146347046
134	0.694551765918732	0.693909466266632	0.694439172744751
135	0.694237470626831	0.694312334060669	0.695092976093292
136	0.69339382648468	0.693298280239105	0.693906843662262
137	0.6932652592659	0.693068146705627	0.693627178668976
138	0.693363726139069	0.693260490894318	0.693865418434143
139	0.704785943031311	0.705615222454071	0.707618892192841
140	0.696961402893066	0.695997059345245	0.696692883968353
141	0.696007132530212	0.696499466896057	0.697409212589264
142	0.70437103509903	0.705682873725891	0.707287907600403
143	0.716956317424774	0.714574575424194	0.716803014278412
144	0.69761049747467	0.698008835315704	0.699234008789063
145	0.694418013095856	0.694534063339233	0.695345282554626
146	0.714488565921783	0.712404072284699	0.71435934305191
147	0.696224451065064	0.696502387523651	0.697597801685333
148	0.696694552898407	0.697020411491394	0.698153853416443
149	0.701611936092377	0.700322687625885	0.701303064823151
150	0.705917060375214	0.706557810306549	0.708808600902557
151	0.694777607917786	0.694120645523071	0.694667994976044
152	0.694866716861725	0.694929897785187	0.695868313312531
153	0.697330832481384	0.697603106498718	0.698859512805939
154	0.693525552749634	0.693116784095764	0.693638503551483
155	0.705560863018036	0.706190168857574	0.708377540111542
156	0.693393766880035	0.693252503871918	0.69387274980545
157	0.697169184684753	0.696241438388824	0.69685971736908
158	0.69332367181778	0.692978322505951	0.693487882614136
159	0.710337579250336	0.711132347583771	0.713763535022736
160	0.695122599601746	0.694415748119354	0.694902181625366
161	0.697716474533081	0.698020696640015	0.699241459369659
162	0.702926695346832	0.70155656337738	0.702512145042419
163	0.694037854671478	0.694046199321747	0.694728553295136
164	0.694051325321198	0.693515658378601	0.693950772285461
165	0.697101771831512	0.697362899780273	0.698491752147675
166	0.694356858730316	0.693765878677368	0.694210171699524
167	0.700624287128449	0.70125424861908	0.702678024768829
168	0.732841670513153	0.729804456233978	0.733218908309937
169	0.709154665470123	0.70990526676178	0.712409794330597
170	0.693769693374634	0.693747282028198	0.694410502910614
171	0.696338832378387	0.695480704307556	0.696081817150116
172	0.705808699131012	0.706557333469391	0.708606600761414
173	0.698351562023163	0.697291195392609	0.698028743267059
174	0.693465888500214	0.693088412284851	0.693548202514648
175	0.694080650806427	0.693544626235962	0.694012343883514
176	0.7026486992836	0.703112602233887	0.704939901828766
177	0.698321223258972	0.697310328483582	0.697982132434845
178	0.694557070732117	0.694621026515961	0.695415914058685
179	0.698998987674713	0.699506342411041	0.700793027877808
180	0.693408250808716	0.693030953407288	0.693513929843903
181	0.696093916893005	0.69528740644455	0.69584721326828
182	0.697571933269501	0.697805643081665	0.699033319950104
183	0.698523938655853	0.697522819042206	0.698180377483368
184	0.701273620128632	0.700071573257446	0.700862944126129
185	0.707087814807892	0.707708716392517	0.709973514080048
186	0.693527519702911	0.693129360675812	0.693544209003449
187	0.6938716173172	0.693892180919647	0.694511950016022
188	0.696093082427979	0.695307075977325	0.695805013179779
189	0.693341970443726	0.693228542804718	0.693728446960449
190	0.698958396911621	0.699462354183197	0.700717151165009
191	0.699306547641754	0.69822371006012	0.698919653892517
192	0.697281301021576	0.697603046894074	0.698704302310944
193	0.694741129875183	0.694857835769653	0.69562041759491
194	0.710182130336762	0.708426892757416	0.709919333457947
195	0.693252503871918	0.69301563501358	0.693489789962769
196	0.693304061889648	0.693087458610535	0.693612158298492
197	0.695830881595612	0.695073127746582	0.69554990530014
198	0.698186635971069	0.698476731777191	0.699733793735504
199	0.693251848220825	0.693006157875061	0.693475127220154
200	0.693781793117523	0.693685472011566	0.69433867931366
201	0.695555090904236	0.694836497306824	0.695308923721314
202	0.694333791732788	0.694354116916657	0.695081532001495
203	0.6937335729599	0.693281948566437	0.69370037317276
204	0.693457126617432	0.693339765071869	0.693893969058991
205	0.696868658065796	0.696017265319824	0.696564972400665
206	0.696704745292664	0.69697242975235	0.697999775409699
207	0.69333952665329	0.693019807338715	0.693450689315796
208	0.703497409820557	0.704029977321625	0.705882012844086
209	0.697339653968811	0.696450889110565	0.697028994560242
210	0.694206476211548	0.694273173809052	0.694961309432983
211	0.693280875682831	0.693132758140564	0.693644881248474
212	0.699886560440064	0.698789298534393	0.699555933475494
213	0.705779194831848	0.706501662731171	0.708542823791504
214	0.693311333656311	0.69301700592041	0.6934614777565
215	0.698679149150848	0.697683453559876	0.698355078697205
216	0.693350851535797	0.693256795406342	0.693776309490204
217	0.696502447128296	0.695698916912079	0.696241497993469
218	0.695981562137604	0.696288287639618	0.697177112102509
219	0.694304585456848	0.693775296211243	0.694214403629303
220	0.693273603916168	0.693173170089722	0.693646013736725
221	0.695221364498138	0.694552421569824	0.695050835609436
222	0.693762183189392	0.693375289440155	0.693781971931458
223	0.693235456943512	0.693216264247894	0.693622708320618
224	0.693247437477112	0.693168461322784	0.69361823797226
225	0.693904995918274	0.693468987941742	0.693884491920471
226	0.704634785652161	0.703072011470795	0.704286456108093
227	0.69831383228302	0.698989033699036	0.700015366077423
228	0.693439483642578	0.693118870258331	0.69354110956192
229	0.693834125995636	0.693950772285461	0.694526016712189
230	0.717413604259491	0.715107977390289	0.717310667037964
231	0.699060559272766	0.69989150762558	0.700873494148254
232	0.693277597427368	0.69302898645401	0.693461656570435
233	0.696735739707947	0.695877373218536	0.696507751941681
234	0.694160342216492	0.693651735782623	0.694087088108063
235	0.693390071392059	0.693344652652741	0.693831145763397
236	0.693312644958496	0.693051218986511	0.693438351154327
237	0.697815775871277	0.696859538555145	0.697480916976929
238	0.696537971496582	0.6968834400177	0.697814047336578
239	0.693234741687775	0.693085014820099	0.693524181842804
240	0.706419825553894	0.704890310764313	0.706111252307892
241	0.732129395008087	0.733315110206604	0.737949132919312
242	0.698793053627014	0.697779536247253	0.698462843894959
243	0.693222999572754	0.693066895008087	0.693499624729157
244	0.70084547996521	0.699636518955231	0.700494706630707
245	0.697483897209168	0.697974622249603	0.698973715305328
246	0.698643267154694	0.697617709636688	0.69831120967865
247	0.693965971469879	0.694107711315155	0.694661855697632
248	0.69474333524704	0.694926679134369	0.69563215970993
249	0.694438397884369	0.693894326686859	0.694308996200562
250	0.697208344936371	0.696350455284119	0.696898758411408
251	0.701825320720673	0.702440917491913	0.703971326351166
252	0.693226218223572	0.693055748939514	0.693476915359497
253	0.69322669506073	0.693059802055359	0.693476915359497
254	0.695408523082733	0.695650339126587	0.696434199810028
255	0.693260848522186	0.693018019199371	0.69341379404068
256	0.713090062141418	0.711241722106934	0.712938010692596
257	0.697307229042053	0.696458041667938	0.696990191936493
258	0.704572081565857	0.705189049243927	0.70705246925354
259	0.694843471050262	0.694983422756195	0.695733726024628
260	0.697462141513824	0.696609437465668	0.697160065174103
261	0.696101009845734	0.69635397195816	0.697264432907105
262	0.694036483764648	0.694101572036743	0.694721043109894
263	0.694149255752564	0.693668007850647	0.694061636924744
264	0.693332970142365	0.693046808242798	0.693443179130554
265	0.697307527065277	0.697653770446777	0.698692739009857
266	0.698849081993103	0.69788008928299	0.698517203330994
267	0.697868406772614	0.698295474052429	0.69937664270401
268	0.69732654094696	0.696483910083771	0.697016179561615
269	0.694551348686218	0.694010078907013	0.694396674633026
270	0.699001908302307	0.69943630695343	0.70068234205246
271	0.693585991859436	0.693585991859436	0.694102466106415
272	0.694904565811157	0.69431746006012	0.694718539714813
273	0.695124626159668	0.695340216159821	0.696075677871704
274	0.693461000919342	0.693443953990936	0.693915665149689
275	0.702852845191956	0.701589703559876	0.702517867088318
276	0.71553897857666	0.716344237327576	0.7193803191185
277	0.708764374256134	0.707199394702911	0.708527147769928
278	0.697560250759125	0.697879791259766	0.698952317237854
279	0.700595200061798	0.699513792991638	0.70024186372757
280	0.70155531167984	0.702048242092133	0.703575789928436
281	0.701210677623749	0.700100123882294	0.700875461101532
282	0.694948434829712	0.695095360279083	0.695825040340424
283	0.693221807479858	0.693017899990082	0.693415462970734
284	0.696690618991852	0.695922911167145	0.696409821510315
285	0.697020530700684	0.697320699691772	0.698326647281647
286	0.700584948062897	0.699513554573059	0.70025646686554
287	0.694287180900574	0.694375693798065	0.695007026195526
288	0.698771893978119	0.697838544845581	0.698453009128571
289	0.695139169692993	0.694537460803986	0.694938004016876
290	0.693219661712647	0.69302099943161	0.693426549434662
291	0.695564687252045	0.695752918720245	0.696574091911316
292	0.70157527923584	0.700455665588379	0.701248943805695
293	0.693527460098267	0.693483471870422	0.693990588188171
294	0.693283557891846	0.693028807640076	0.693401157855988
295	0.6944340467453	0.694536149501801	0.695190668106079
296	0.694742739200592	0.6941978931427	0.69457471370697
297	0.693214952945709	0.693031251430512	0.693424344062805
298	0.693301260471344	0.693200826644897	0.693641006946564
299	0.693230509757996	0.693092405796051	0.693503558635712
300	0.69439560174942	0.693891823291779	0.694258451461792
301	0.697279930114746	0.697640240192413	0.698638677597046
302	0.696027398109436	0.695329964160919	0.695774435997009
303	0.693430483341217	0.693388402462006	0.693852245807648
304	0.694475769996643	0.694616973400116	0.695249855518341
305	0.697354376316071	0.696537137031555	0.697057008743286
306	0.696519255638123	0.696806609630585	0.697716355323792
307	0.7091463804245	0.709805309772491	0.712139248847961
308	0.702228009700775	0.701067268848419	0.701909720897675
309	0.695986211299896	0.696219027042389	0.697065114974976
310	0.693848311901093	0.693442046642303	0.693778336048126
311	0.698481619358063	0.698840200901032	0.699992179870606
312	0.697853565216064	0.697004199028015	0.697542011737824
313	0.698142826557159	0.698495447635651	0.699598431587219
314	0.693827509880066	0.693424820899963	0.693760871887207
315	0.693326711654663	0.693059742450714	0.693401992321014
316	0.698145270347595	0.697273671627045	0.697833061218262
317	0.694038927555084	0.694112777709961	0.694663643836975
318	0.695591270923615	0.69495165348053	0.695358514785767
319	0.706081330776215	0.706750869750977	0.708705484867096
320	0.698004007339478	0.697137713432312	0.697701990604401
321	0.697922587394714	0.698320508003235	0.699359118938446
322	0.696700215339661	0.695948362350464	0.696428179740906
323	0.695514798164368	0.695782065391541	0.696513235569
324	0.693431913852692	0.693421363830566	0.693853318691254
325	0.699574530124664	0.698590457439423	0.699252903461456
326	0.693250417709351	0.693154096603394	0.693532764911652
327	0.700654149055481	0.701171278953552	0.702511072158814
328	0.694103002548218	0.693662285804749	0.69399219751358
329	0.693615078926086	0.693626344203949	0.694098114967346
330	0.693543374538422	0.693212628364563	0.693538784980774
331	0.694441795349121	0.694562077522278	0.695175766944885
332	0.694085538387299	0.694167137145996	0.694720923900604
333	0.693905234336853	0.693959414958954	0.694482266902924
334	0.699609160423279	0.698632180690765	0.699285864830017
335	0.704832971096039	0.705412089824677	0.707253873348236
336	0.695541441440582	0.69581413269043	0.696552038192749
337	0.695652663707733	0.695009887218475	0.695399820804596
338	0.693204998970032	0.693067789077759	0.693403601646423
339	0.693600356578827	0.693257689476013	0.693557560443878
340	0.697415769100189	0.697752237319946	0.698721468448639
341	0.697880029678345	0.69703608751297	0.697548031806946
342	0.697279691696167	0.697618305683136	0.698569893836975
343	0.693652153015137	0.693683564662933	0.694136917591095
344	0.696140706539154	0.696463465690613	0.69724315404892
345	0.695531606674194	0.694903135299683	0.695294916629791
346	0.699477791786194	0.699978709220886	0.701152443885803
347	0.693843305110931	0.693456888198853	0.693766713142395
348	0.693941652774811	0.694057881832123	0.694538414478302
349	0.698705196380615	0.697784185409546	0.698370337486267
350	0.697143793106079	0.69756692647934	0.698439419269562
351	0.694252848625183	0.694428861141205	0.694942235946655
352	0.694760322570801	0.694226920604706	0.694572746753693
353	0.695237278938293	0.695485293865204	0.696141481399536
354	0.693210065364838	0.693041801452637	0.69335275888443
355	0.693236947059631	0.693053960800171	0.693355739116669
356	0.693668484687805	0.693785846233368	0.694200456142426
357	0.69927990436554	0.699971377849579	0.700989186763763
358	0.705122411251068	0.70376855134964	0.704840242862701
359	0.69532436132431	0.695546925067902	0.696237444877625
360	0.696075201034546	0.695407152175903	0.695795476436615
361	0.695142865180969	0.695361018180847	0.696010291576386
362	0.693824946880341	0.693895399570465	0.694357872009277
363	0.706949412822723	0.705526769161224	0.706712126731873
364	0.702766716480255	0.703328728675842	0.704881548881531
365	0.701593279838562	0.702186405658722	0.703529477119446
366	0.717652440071106	0.715645968914032	0.71782261133194
367	0.693227708339691	0.693123459815979	0.693475902080536
368	0.693227767944336	0.693084299564362	0.693277478218079
369	0.693741977214813	0.693767607212067	0.694258093833923
370	0.693230628967285	0.69308465719223	0.693660855293274
371	0.697067022323608	0.697392523288727	0.698268234729767
372	0.697011709213257	0.696305572986603	0.696727573871613
373	0.693628966808319	0.693292438983917	0.693570554256439
374	0.693192481994629	0.693076908588409	0.693369746208191
375	0.693807542324066	0.693444013595581	0.693716168403626
376	0.693345725536346	0.69333678483963	0.693685293197632
377	0.693524897098541	0.693567514419556	0.693950355052948
378	0.694238126277924	0.693793118000031	0.694058775901794
379	0.693281710147858	0.693223774433136	0.693548858165741
380	0.700293958187103	0.699291229248047	0.699951350688934
381	0.707281351089478	0.707970678806305	0.709950745105743
382	0.701454877853394	0.700374960899353	0.701120913028717
383	0.695019543170929	0.695234179496765	0.695835113525391
384	0.693463027477264	0.693177819252014	0.69343775510788
385	0.694313406944275	0.6944580078125	0.694963693618774
386	0.695063948631287	0.694515645503998	0.69483345746994
387	0.708477556705475	0.709192872047424	0.711290895938873
388	0.697210252285004	0.696461260318756	0.696886301040649
389	0.693726360797882	0.693795382976532	0.694194674491882
390	0.69377064704895	0.69384640455246	0.694258093833923
391	0.697557091712952	0.697948396205902	0.698842942714691
392	0.704400539398193	0.703142046928406	0.704111874103546
393	0.698668599128723	0.699107050895691	0.700133264064789
394	0.697159647941589	0.696406304836273	0.696847558021545
395	0.698979794979095	0.69944167137146	0.700495481491089
396	0.694478154182434	0.694010078907013	0.694291234016418
397	0.694006145000458	0.694120168685913	0.694560050964356
398	0.694098472595215	0.69369238615036	0.693951308727264
399	0.70226913690567	0.702848494052887	0.70424884557724
400	0.702066421508789	0.700959861278534	0.701741755008698
401	0.695752143859863	0.696039855480194	0.696696579456329
402	0.69415682554245	0.694297015666962	0.69474470615387
403	0.693514168262482	0.693231225013733	0.693462133407593
404	0.693911135196686	0.694021284580231	0.694432199001312
405	0.694985389709473	0.695218086242676	0.695770025253296
406	0.702778875827789	0.701636016368866	0.702462255954742
407	0.701273620128632	0.701828300952911	0.703097879886627
408	0.701322853565216	0.700279355049133	0.700986623764038
409	0.694116652011871	0.694257199764252	0.69468480348587
410	0.693440496921539	0.693474590778351	0.693788230419159
411	0.694795072078705	0.694288790225983	0.694571733474731
412	0.697598040103912	0.698011219501495	0.698860824108124
413	0.693716824054718	0.693386018276215	0.69361799955368
414	0.69332617521286	0.693100333213806	0.693337500095367
415	0.695913195610046	0.69622927904129	0.696884155273438
416	0.696877539157867	0.696176946163178	0.69655454158783
417	0.693219780921936	0.693054378032684	0.693284094333649
418	0.693277299404144	0.693080842494965	0.693301975727081
419	0.694826185703278	0.69505387544632	0.695570766925812
420	0.696042537689209	0.695417165756226	0.695747971534729
421	0.69731068611145	0.697698771953583	0.698516130447388
422	0.695076823234558	0.694549322128296	0.6948322057724
423	0.693305134773254	0.6930992603302	0.693313419818878
424	0.699083268642426	0.699561178684235	0.700567245483398
425	0.705050706863403	0.703792035579681	0.704771101474762
426	0.702368021011353	0.703028440475464	0.704341173171997
427	0.699015617370606	0.698092401027679	0.698662042617798
428	0.693497121334076	0.693529546260834	0.693842053413391
429	0.694529831409454	0.69407856464386	0.694308578968048
430	0.694074034690857	0.694199025630951	0.694600939750671
431	0.693902492523193	0.694015145301819	0.694385409355164
432	0.693359076976776	0.693129301071167	0.693328559398651
433	0.693346500396729	0.693353414535522	0.69362336397171
434	0.694315314292908	0.693888783454895	0.694118916988373
435	0.69322794675827	0.693187594413757	0.693427622318268
436	0.694107711315155	0.693715214729309	0.693934082984924
437	0.693430304527283	0.6934694647789	0.693751215934753
438	0.693296730518341	0.693293631076813	0.693549394607544
439	0.693951427936554	0.693586587905884	0.693800270557404
440	0.693446576595306	0.693194568157196	0.693390548229218
441	0.695511817932129	0.695810079574585	0.696369171142578
442	0.693678557872772	0.693369150161743	0.693567454814911
443	0.693195283412933	0.693129122257233	0.69335287809372
444	0.693354189395905	0.693366289138794	0.69363272190094
445	0.694122612476349	0.694285750389099	0.694664061069489
446	0.693961024284363	0.693599760532379	0.693804919719696
447	0.694509565830231	0.694719195365906	0.695144295692444
448	0.69408130645752	0.693701326847076	0.69391131401062
449	0.693305671215057	0.693109452724457	0.693294525146484
450	0.693284511566162	0.693096518516541	0.693283021450043
451	0.694316864013672	0.694516599178314	0.694906175136566
452	0.696055233478546	0.695431351661682	0.695759177207947
453	0.693178772926331	0.693112015724182	0.693310678005219
454	0.693310022354126	0.69311797618866	0.693294644355774
455	0.694947302341461	0.695222914218903	0.695678055286408
456	0.693209528923035	0.69307154417038	0.693252742290497
457	0.693393588066101	0.693438589572907	0.69368702173233
458	0.69691401720047	0.696210920810699	0.696594774723053
459	0.695745825767517	0.696085929870606	0.696633636951447
460	0.694568753242493	0.694119095802307	0.694348990917206
461	0.693341672420502	0.69337809085846	0.693613469600678
462	0.694261014461517	0.693858563899994	0.694069802761078
463	0.693254590034485	0.693092405796051	0.693264603614807
464	0.697054743766785	0.696343779563904	0.696731925010681
465	0.697876334190369	0.698293089866638	0.699114859104157
466	0.697732269763947	0.696938812732697	0.697407424449921
467	0.695336639881134	0.695671916007996	0.696139633655548
468	0.693667709827423	0.693373084068298	0.693556070327759
469	0.695369720458984	0.695686399936676	0.696180939674377
470	0.693602442741394	0.693324685096741	0.693503618240356
471	0.694824993610382	0.695094764232636	0.695520579814911
472	0.693420886993408	0.693191766738892	0.693363130092621
473	0.693804502487183	0.693482637405396	0.693666577339172
474	0.69352251291275	0.693613708019257	0.693865597248077
475	0.69359165430069	0.693700194358826	0.693958103656769
476	0.693392634391785	0.693177163600922	0.693338930606842
477	0.697448670864105	0.697913587093353	0.698617398738861
478	0.693567335605621	0.693300783634186	0.693467259407043
479	0.694845914840698	0.694367110729218	0.694602072238922
480	0.695459723472595	0.695800065994263	0.696277558803558
481	0.693893551826477	0.693558931350708	0.693740010261536
482	0.693812966346741	0.693954825401306	0.694241106510162
483	0.693893790245056	0.693558692932129	0.693733632564545
484	0.693446397781372	0.693506598472595	0.693743884563446
485	0.693173348903656	0.693085372447968	0.693253397941589
486	0.693498373031616	0.693585216999054	0.69382119178772
487	0.694237887859345	0.693849921226501	0.694041073322296
488	0.693168997764587	0.693098366260529	0.693256616592407
489	0.693191289901733	0.693171083927155	0.693339169025421
490	0.693179130554199	0.693147659301758	0.693309843540192
491	0.694010019302368	0.693664789199829	0.693834245204926
492	0.693170428276062	0.693091571331024	0.693239212036133
493	0.693496644496918	0.69358617067337	0.693811476230621
494	0.69408518075943	0.693727135658264	0.693899095058441
495	0.693789720535278	0.693947732448578	0.694207310676575
496	0.693367838859558	0.693171143531799	0.693308413028717
497	0.693167269229889	0.693107485771179	0.693256497383118
498	0.693167984485626	0.693098247051239	0.693246483802795
499	0.693166613578796	0.693102717399597	0.693247377872467
500	0.693520426750183	0.693637669086456	0.693848669528961
501	0.693216264247894	0.693087637424469	0.693223237991333
502	0.693166732788086	0.693106591701508	0.69325065612793
503	0.693794250488281	0.693494141101837	0.69364196062088
504	0.693224728107452	0.69323992729187	0.693399369716644
505	0.694666802883148	0.694227516651154	0.694428741931915
506	0.694874227046967	0.695177674293518	0.695554137229919
507	0.693827927112579	0.693519055843353	0.693666577339172
508	0.693231463432312	0.693242490291595	0.693406224250793
509	0.693462193012238	0.693239629268646	0.693370878696442
510	0.69439971446991	0.694640457630158	0.694969296455383
511	0.695785582065582	0.695213556289673	0.695488035678864
512	0.694585084915161	0.694849967956543	0.69519716501236
513	0.694454729557037	0.694045901298523	0.694229304790497
514	0.693311393260956	0.693367123603821	0.693539500236511
515	0.693175137042999	0.693090260028839	0.6932173371315
516	0.693301796913147	0.693357825279236	0.693522334098816
517	0.693332612514496	0.693405032157898	0.693570911884308
518	0.69335925579071	0.693445384502411	0.693611025810242
519	0.695331275463104	0.694816887378693	0.695044279098511
520	0.69350528717041	0.693555772304535	0.693783581256866
521	0.693253219127655	0.693252861499786	0.693418741226196
522	0.693182766437531	0.69308078289032	0.693207323551178
523	0.693167865276337	0.693095266819	0.693223536014557
524	0.693218529224396	0.693224370479584	0.693373084068298
525	0.693231165409088	0.693242371082306	0.69339394569397
526	0.693325340747833	0.693155586719513	0.693268835544586
527	0.695407271385193	0.69576770067215	0.696180462837219
528	0.693331599235535	0.693157613277435	0.693269729614258
529	0.693162977695465	0.693117678165436	0.693237721920013
530	0.693163812160492	0.693125367164612	0.693246006965637
531	0.693571031093597	0.693711400032043	0.69390207529068
532	0.693409025669098	0.693213522434235	0.693324983119965
533	0.693239271640778	0.693277359008789	0.693417489528656
534	0.693176925182343	0.69309538602829	0.693207085132599
535	0.694135189056397	0.693781435489655	0.693929672241211
536	0.693414032459259	0.693505823612213	0.693678259849548
537	0.693184554576874	0.693181753158569	0.69331020116806
538	0.693290114402771	0.693138062953949	0.693246841430664
539	0.69437301158905	0.694626092910767	0.694924652576447
540	0.693463325500488	0.693245947360992	0.693362534046173
541	0.693187952041626	0.693088352680206	0.693204700946808
542	0.693407952785492	0.693211436271668	0.693324148654938
543	0.694077849388123	0.693735897541046	0.693884551525116
544	0.693256199359894	0.69329708814621	0.693443119525909
545	0.693764269351959	0.69392716884613	0.694148004055023
546	0.69316303730011	0.69310736656189	0.693219065666199
547	0.693497657775879	0.69362610578537	0.693800985813141
548	0.693191945552826	0.693203926086426	0.693326652050018
549	0.69340991973877	0.693516671657562	0.693673491477966
550	0.693166792392731	0.69310200214386	0.693206012248993
551	0.693316161632538	0.693389713764191	0.693531811237335
552	0.69329971075058	0.693147957324982	0.693245649337769
553	0.694463729858398	0.694737315177918	0.695025146007538
554	0.693207442760468	0.69323605298996	0.693356871604919
555	0.693166136741638	0.693160474300385	0.693269968032837
556	0.693596243858337	0.693735301494598	0.693922281265259
557	0.693162620067596	0.693132162094116	0.693241536617279
558	0.693330943584442	0.693168103694916	0.693265497684479
559	0.693455815315247	0.693588793277741	0.693741500377655
560	0.696383357048035	0.695762634277344	0.696065068244934
561	0.693184316158295	0.693180084228516	0.693296253681183
562	0.693161487579346	0.693130850791931	0.69323742389679
563	0.695311665534973	0.694807767868042	0.695025622844696
564	0.694398939609528	0.694718480110168	0.694969356060028
565	0.693537890911102	0.693310081958771	0.693413615226746
566	0.693379938602448	0.693188309669495	0.693286776542664
567	0.693177342414856	0.69319874048233	0.693308532238007
568	0.69316828250885	0.693163931369782	0.693276464939117
569	0.693162024021149	0.693134546279907	0.693244755268097
570	0.693330526351929	0.693401277065277	0.693549335002899
571	0.693348228931427	0.693432450294495	0.693578004837036
572	0.693532288074493	0.693311631679535	0.693411409854889
573	0.693234860897064	0.69328784942627	0.693406641483307
574	0.693158447742462	0.693140387535095	0.693238794803619
575	0.693257749080658	0.693322896957397	0.693438589572907
576	0.694015860557556	0.693700790405273	0.693818390369415
577	0.694143950939178	0.694397509098053	0.694627642631531
578	0.693355083465576	0.693192780017853	0.693276822566986
579	0.693356215953827	0.693196833133698	0.69327849149704
580	0.69326788187027	0.693147301673889	0.693222105503082
581	0.69446462392807	0.694752871990204	0.695017158985138
582	0.69315642118454	0.693124890327454	0.693207085132599
583	0.693264544010162	0.693142890930176	0.693220198154449
584	0.693507850170136	0.693667352199554	0.693806886672974
585	0.693181753158569	0.693114221096039	0.693189322948456
586	0.693163156509399	0.693181991577148	0.693266332149506
587	0.693187773227692	0.693110108375549	0.693184852600098
588	0.693296790122986	0.693379938602448	0.693493068218231
589	0.693307042121887	0.693388998508453	0.693508744239807
590	0.693733215332031	0.693468511104584	0.6935675740242
591	0.693459570407867	0.693585991859436	0.693731665611267
592	0.69342052936554	0.693229496479034	0.693317949771881
593	0.694609522819519	0.694886982440949	0.695183396339417
594	0.694432854652405	0.694050967693329	0.694197773933411
595	0.693799257278442	0.693998694419861	0.694183349609375
596	0.693446576595306	0.693251729011536	0.693337321281433
597	0.693177282810211	0.693178474903107	0.693277895450592
598	0.693201243877411	0.693228840827942	0.693331718444824
599	0.693757772445679	0.693952143192291	0.694130182266235
600	0.693179607391357	0.693113267421722	0.69318687915802
601	0.693234443664551	0.693133592605591	0.69320410490036
602	0.693881392478943	0.694121301174164	0.694296300411224
603	0.693208038806915	0.693119943141937	0.693185567855835
604	0.693659543991089	0.693420648574829	0.69350266456604
605	0.693337023258209	0.693441689014435	0.693545758724213
606	0.693153500556946	0.69314980506897	0.69321620464325
607	0.693237960338593	0.693314373493195	0.693396747112274
608	0.693232715129852	0.693138182163239	0.693192362785339
609	0.693152070045471	0.693135201931	0.693191409111023
610	0.693360924720764	0.693215072154999	0.69327050447464
611	0.693232536315918	0.693312644958496	0.6933873295784
612	0.693151891231537	0.693137049674988	0.693191409111023
613	0.693686604499817	0.693861603736877	0.694010972976685
614	0.693152606487274	0.693149149417877	0.693203032016754
615	0.693623840808868	0.693408250808716	0.693471193313599
616	0.693785607814789	0.694019734859467	0.694149613380432
617	0.694035172462463	0.693731069564819	0.693817555904388
618	0.693158030509949	0.693157613277435	0.693209409713745
619	0.693309128284454	0.693174958229065	0.693217992782593
620	0.693165183067322	0.693124353885651	0.693163752555847
621	0.693327724933624	0.69319760799408	0.693237841129303
622	0.693162620067596	0.693122804164887	0.693161427974701
623	0.693226039409637	0.693138062953949	0.693170487880707
624	0.69314968585968	0.693140685558319	0.693173944950104
625	0.694322347640991	0.694650411605835	0.694820821285248
626	0.693551778793335	0.693757712841034	0.693843007087708
627	0.693310141563416	0.693439483642578	0.6934974193573
628	0.693146824836731	0.693165123462677	0.693195104598999
629	0.693263530731201	0.69316565990448	0.693195343017578
630	0.696115672588348	0.696613073348999	0.696963906288147
631	0.69421774148941	0.693884670734406	0.693971276283264
632	0.69317752122879	0.69319498538971	0.693249821662903
633	0.693272590637207	0.693343043327332	0.693416595458984
634	0.693202316761017	0.6932652592659	0.693314731121063
635	0.693223357200623	0.693141877651215	0.69317239522934
636	0.693225741386414	0.693263947963715	0.693331360816956
637	0.693224489688873	0.693113505840302	0.693151235580444
638	0.693255424499512	0.693166613578796	0.693191349506378
639	0.693143963813782	0.693161427974701	0.693186581134796
640	0.693304777145386	0.693438529968262	0.69349330663681
641	0.693306803703308	0.693419277667999	0.693479955196381
642	0.693314492702484	0.693429112434387	0.69348931312561
643	0.693304121494293	0.693479001522064	0.693510174751282
644	0.693651139736176	0.693462789058685	0.693507373332977
645	0.693143844604492	0.693162560462952	0.693175435066223
646	0.693950891494751	0.693681478500366	0.693750977516174
647	0.693224191665649	0.693145513534546	0.69316828250885
648	0.693156838417053	0.693175673484802	0.693209409713745
649	0.693530023097992	0.693684339523315	0.693782925605774
650	0.693397700786591	0.693249523639679	0.693277299404144
651	0.693471729755402	0.69363671541214	0.693712472915649
652	0.693175375461578	0.6932173371315	0.693251729011536
653	0.693191170692444	0.693136870861053	0.693154215812683
654	0.693457543849945	0.693641245365143	0.693701505661011
655	0.693249702453613	0.693170547485352	0.693192720413208
656	0.693170011043549	0.693133652210236	0.693158447742462
657	0.69347095489502	0.693633794784546	0.693707048892975
658	0.693190932273865	0.693134605884552	0.693149328231812
659	0.69315105676651	0.693161904811859	0.693179309368134
660	0.69384765625	0.694081723690033	0.694203436374664
661	0.693346798419952	0.693213403224945	0.693235158920288
662	0.693149089813232	0.693166553974152	0.693184673786163
663	0.693280637264252	0.693397581577301	0.693433701992035
664	0.69344288110733	0.693281471729279	0.693303465843201
665	0.693732917308807	0.693942964076996	0.69404673576355
666	0.693218886852264	0.693307161331177	0.693332016468048
667	0.694004476070404	0.694295465946198	0.694402635097504
668	0.69315379858017	0.693141162395477	0.693145990371704
669	0.693443775177002	0.693613648414612	0.693665087223053
670	0.69323605298996	0.693163335323334	0.693162620067596
671	0.693155825138092	0.693137466907501	0.693138241767883
672	0.693156242370606	0.693213522434235	0.69321596622467
673	0.693156957626343	0.693213760852814	0.693213105201721
674	0.693149507045746	0.693144083023071	0.693140268325806
675	0.693279623985291	0.693392932415009	0.693419337272644
676	0.693336129188538	0.693231642246246	0.693231523036957
677	0.693616032600403	0.693425238132477	0.693449199199677
678	0.694692492485046	0.695015609264374	0.695192933082581
679	0.693790078163147	0.693539381027222	0.693574965000153
680	0.693170189857483	0.693239390850067	0.69324266910553
681	0.69317752122879	0.693273365497589	0.693274199962616
682	0.694243729114533	0.69393265247345	0.694002568721771
683	0.693951368331909	0.69422459602356	0.694322466850281
684	0.694004237651825	0.693724453449249	0.693763554096222
685	0.693154156208038	0.693129479885101	0.693130075931549
686	0.693160831928253	0.693204343318939	0.693203210830689
687	0.69400680065155	0.69429337978363	0.694383323192596
688	0.693355023860931	0.693236172199249	0.693230271339417
689	0.693149924278259	0.693207442760468	0.693194210529327
690	0.693366885185242	0.693246245384216	0.69323855638504
691	0.69336998462677	0.693540930747986	0.693554043769836
692	0.693577349185944	0.693779945373535	0.693827688694
693	0.693882703781128	0.693631112575531	0.69366055727005
694	0.693160653114319	0.693143010139465	0.693128228187561
695	0.693232655525208	0.69336324930191	0.693356275558472
696	0.693187892436981	0.693151891231537	0.693132758140564
697	0.693319141864777	0.693425178527832	0.693451464176178
698	0.693624913692474	0.693430125713348	0.693436026573181
699	0.69318813085556	0.693282425403595	0.693271338939667
700	0.693332135677338	0.693507194519043	0.693506300449371
701	0.693185210227966	0.69315505027771	0.693191528320313
702	0.693612575531006	0.693397402763367	0.693409085273743
703	0.693710029125214	0.693966805934906	0.694014728069305
704	0.694147646427155	0.693850100040436	0.693897664546967
705	0.693150043487549	0.693177223205566	0.693159341812134
706	0.6952183842659	0.695697665214539	0.695866823196411
707	0.69363921880722	0.693496286869049	0.6934894323349
708	0.693821549415588	0.694109797477722	0.694150984287262
709	0.69330894947052	0.693211317062378	0.693191111087799
710	0.694021284580231	0.694291055202484	0.694377779960632
711	0.693281412124634	0.693179488182068	0.693160355091095
712	0.693223118782043	0.693313181400299	0.693309247493744
713	0.693160176277161	0.693136394023895	0.693113744258881
714	0.693230330944061	0.693157017230988	0.693133294582367
715	0.693159937858582	0.693197250366211	0.693180859088898
716	0.69351601600647	0.693342387676239	0.693334937095642
717	0.693206191062927	0.693153619766235	0.693124234676361
718	0.693227529525757	0.693166196346283	0.69313657283783
719	0.693455815315247	0.693650305271149	0.693657338619232
720	0.693606615066528	0.693425595760345	0.693421185016632
721	0.693281769752502	0.693423807621002	0.693410158157349
722	0.693146824836731	0.693153917789459	0.693118631839752
723	0.693215608596802	0.693331360816956	0.693306386470795
724	0.693146824836731	0.693153381347656	0.693117141723633
725	0.693171083927155	0.693241119384766	0.693216323852539
726	0.693831086158752	0.693603456020355	0.69361287355423
727	0.693249821662903	0.693180978298187	0.693147778511047
728	0.693138659000397	0.693177580833435	0.693135678768158
729	0.693240344524384	0.693389117717743	0.693356156349182
730	0.696203172206879	0.69565749168396	0.695868134498596
731	0.693177461624146	0.693270444869995	0.693236172199249
732	0.693336844444275	0.693511307239533	0.693490207195282
733	0.693570375442505	0.69340580701828	0.693387687206268
734	0.693520128726959	0.693366944789887	0.693344652652741
735	0.694190323352814	0.694522440433502	0.694589614868164
736	0.69459080696106	0.694238364696503	0.694300651550293
737	0.69315242767334	0.693194150924683	0.69315779209137
738	0.693359732627869	0.693252742290497	0.693216383457184
739	0.693298518657684	0.693226516246796	0.693180918693543
740	0.693320155143738	0.693238317966461	0.693191826343536
741	0.693852186203003	0.694145798683167	0.694163501262665
742	0.694004118442535	0.69374692440033	0.693754553794861
743	0.694863557815552	0.695267379283905	0.695394814014435
744	0.693160951137543	0.693288147449493	0.693228304386139
745	0.694042503833771	0.693790197372437	0.693808555603027
746	0.693156540393829	0.693260073661804	0.693202018737793
747	0.693210661411285	0.693349778652191	0.69329971075058
748	0.69317489862442	0.693304359912872	0.693244159221649
749	0.693189442157745	0.693329095840454	0.693270683288574
750	0.693252921104431	0.693414151668549	0.693366765975952
751	0.693997919559479	0.693739652633667	0.693745791912079
752	0.693183481693268	0.693159639835358	0.693106770515442
753	0.694139063358307	0.693864822387695	0.693886518478394
754	0.694173753261566	0.694509625434876	0.694560110569
755	0.693139493465424	0.693183243274689	0.693112432956696
756	0.693133652210236	0.693193376064301	0.693121135234833
757	0.693134248256683	0.69319623708725	0.693123877048492
758	0.693332731723785	0.693520665168762	0.693472623825073
759	0.693345189094543	0.693253397941589	0.693198978900909
760	0.693181753158569	0.693282902240753	0.693226039409637
761	0.693140983581543	0.693217813968658	0.693147242069244
762	0.693823516368866	0.69412487745285	0.694121479988098
763	0.694240629673004	0.693944692611694	0.693957924842835
764	0.695789456367493	0.696249842643738	0.696460127830505
765	0.693456411361694	0.693342566490173	0.693291246891022
766	0.694721639156342	0.695183098316193	0.695249676704407
767	0.693330824375153	0.693253695964813	0.693192064762116
768	0.693394243717194	0.69360077381134	0.693553924560547
769	0.693255424499512	0.693407952785492	0.693349480628967
770	0.693273305892944	0.693214058876038	0.693147122859955
771	0.693144917488098	0.693166851997376	0.693095862865448
772	0.694059133529663	0.694378435611725	0.694404304027557
773	0.693658828735352	0.693471968173981	0.693438470363617
774	0.693155646324158	0.69322144985199	0.693161427974701
775	0.693168103694916	0.693160355091095	0.693091511726379
776	0.693439066410065	0.693639159202576	0.693608045578003
777	0.693303108215332	0.693477272987366	0.693425416946411
778	0.696056365966797	0.695542275905609	0.695712745189667
779	0.695970892906189	0.696416974067688	0.696662843227387
780	0.694224298000336	0.693941652774811	0.69395899772644
781	0.693244278430939	0.693504393100739	0.693395435810089
782	0.693215072154999	0.693227112293243	0.693137168884277
783	0.693262755870819	0.693420350551605	0.693359375
784	0.693451046943665	0.693320393562317	0.693269550800324
785	0.693503558635712	0.693743467330933	0.693702816963196
786	0.693351089954376	0.693265914916992	0.693196892738342
787	0.693134427070618	0.693203806877136	0.693122565746307
788	0.693212926387787	0.693365097045898	0.693291902542114
789	0.693153619766235	0.693170368671417	0.693090081214905
790	0.693206906318665	0.693184852600098	0.693107068538666
791	0.693187475204468	0.693169057369232	0.69309401512146
792	0.693522036075592	0.693768203258514	0.693726003170013
793	0.693134844303131	0.693188488483429	0.693106353282928
794	0.693580687046051	0.693804383277893	0.693784594535828
795	0.693526148796082	0.693380355834961	0.693329274654388
796	0.6931431889534	0.693173348903656	0.69309139251709
797	0.694427609443665	0.69411700963974	0.694141149520874
798	0.695732712745667	0.696276247501373	0.696420550346375
799	0.694606423377991	0.694279134273529	0.694336473941803
800	0.693258583545685	0.693458378314972	0.693386316299439
801	0.69319611787796	0.693287551403046	0.69322657585144
802	0.693179190158844	0.693249344825745	0.693193137645721
803	0.693309724330902	0.693226039409637	0.693157851696014
804	0.693138122558594	0.693204462528229	0.693118035793304
805	0.693132996559143	0.693204283714294	0.693109393119812
806	0.693151772022247	0.693184435367584	0.693090558052063
807	0.693131446838379	0.693216264247894	0.6931192278862
808	0.693136155605316	0.693233728408814	0.69313645362854
809	0.693282544612885	0.693479835987091	0.69339394569397
810	0.694481253623962	0.694167971611023	0.694192588329315
811	0.693135380744934	0.693237066268921	0.693136036396027
812	0.693514108657837	0.693394243717194	0.693328857421875
813	0.69313246011734	0.693198084831238	0.693097531795502
814	0.693155586719513	0.693288028240204	0.693184077739716
815	0.69353461265564	0.693391978740692	0.693331718444824
816	0.693480789661408	0.693714022636414	0.69365406036377
817	0.693266451358795	0.693217098712921	0.693128764629364
818	0.693754434585571	0.693578958511353	0.693531692028046
819	0.693170964717865	0.693194627761841	0.693087458610535
820	0.693409323692322	0.693313539028168	0.693233847618103
821	0.693245589733124	0.693421959877014	0.693324983119965
822	0.693362653255463	0.693590819835663	0.693499207496643
823	0.693881034851074	0.693682312965393	0.693640410900116
824	0.693133056163788	0.693235516548157	0.693119287490845
825	0.693131446838379	0.693217873573303	0.693103075027466
826	0.693372905254364	0.693291127681732	0.693201839923859
827	0.693670928478241	0.693505644798279	0.693446516990662
828	0.693466722965241	0.693706691265106	0.693633258342743
829	0.693240463733673	0.693209767341614	0.693113088607788
830	0.694164037704468	0.694579899311066	0.694542467594147
831	0.693318486213684	0.693278133869171	0.69318288564682
832	0.693259656429291	0.693224906921387	0.693127512931824
833	0.693221807479858	0.693398296833038	0.693295180797577
834	0.693583369255066	0.693848550319672	0.693789184093475
835	0.694931328296661	0.694557309150696	0.694615244865418
836	0.693532288074493	0.693791329860687	0.693725287914276
837	0.693128764629364	0.693213164806366	0.693097174167633
838	0.693242251873016	0.693219125270844	0.69311910867691
839	0.693561136722565	0.693750619888306	0.693721771240234
840	0.693424999713898	0.693574190139771	0.693537056446075
841	0.693160772323608	0.693238139152527	0.693153619766235
842	0.693229794502258	0.693187177181244	0.69309675693512
843	0.693142116069794	0.693184673786163	0.693077325820923
844	0.693141102790833	0.693188607692719	0.693078458309174
845	0.693188786506653	0.693328559398651	0.693225979804993
846	0.693574845790863	0.693439543247223	0.693369686603546
847	0.693918526172638	0.693707406520844	0.693669259548187
848	0.695791244506836	0.69633936882019	0.696459054946899
849	0.693464636802673	0.693356156349182	0.69327437877655
850	0.69316428899765	0.693314731121063	0.693195641040802
851	0.69473272562027	0.695231378078461	0.695222854614258
852	0.69498074054718	0.6946080327034	0.694658577442169
853	0.693145573139191	0.693175911903381	0.693061530590057
854	0.693178713321686	0.693199992179871	0.693074643611908
855	0.693196415901184	0.693217992782593	0.693090498447418
856	0.6933314204216	0.69359678030014	0.693463444709778
857	0.693322062492371	0.693567633628845	0.693443417549133
858	0.693125247955322	0.693227648735046	0.693088114261627
859	0.69354784488678	0.693434298038483	0.693346977233887
860	0.693145334720612	0.693293154239655	0.693156182765961
861	0.693234205245972	0.693447232246399	0.693312406539917
862	0.694779813289642	0.694440305233002	0.694475412368774
863	0.693458795547485	0.693737745285034	0.69362610578537
864	0.693132102489471	0.693207442760468	0.693075895309448
865	0.693410277366638	0.693342566490173	0.693240523338318
866	0.693304002285004	0.693574547767639	0.693429708480835
867	0.693122088909149	0.693266332149506	0.693115890026093
868	0.693228781223297	0.693234026432037	0.693106353282928
869	0.694452524185181	0.694155871868134	0.694147050380707
870	0.694984078407288	0.695320069789887	0.695424318313599
871	0.693199098110199	0.693194448947907	0.693070352077484
872	0.693143725395203	0.69320148229599	0.693062901496887
873	0.693127632141113	0.693219602108002	0.693075001239777
874	0.693143904209137	0.693291962146759	0.693144857883453
875	0.693138659000397	0.693205654621124	0.693061947822571
876	0.693432688713074	0.693362176418304	0.6932492852211
877	0.693862318992615	0.694248914718628	0.694140255451202
878	0.693467736244202	0.693796455860138	0.693646669387817
879	0.693131864070892	0.693218946456909	0.69306868314743
880	0.69313246011734	0.693206429481506	0.69306218624115
881	0.693164169788361	0.69320285320282	0.69306206703186
882	0.693165242671967	0.693188905715942	0.693052887916565
883	0.693831324577332	0.693644821643829	0.693571984767914
884	0.69312846660614	0.69321882724762	0.693067848682404
885	0.693134963512421	0.693252265453339	0.693104207515717
886	0.694797039031982	0.694461822509766	0.694476425647736
887	0.693177700042725	0.693303227424622	0.693170309066772
888	0.693488895893097	0.693739771842957	0.693625867366791
889	0.693163216114044	0.693204879760742	0.693056166172028
890	0.693149745464325	0.693222463130951	0.693063139915466
891	0.693870365619659	0.694274544715881	0.694153070449829
892	0.693389654159546	0.693317711353302	0.693199276924133
893	0.693547487258911	0.693436861038208	0.693331897258759
894	0.69356244802475	0.693885385990143	0.693749308586121
895	0.694202959537506	0.69397234916687	0.693937361240387
896	0.693489253520966	0.693842887878418	0.693676114082336
897	0.693366348743439	0.693328619003296	0.693194150924683
898	0.693179547786713	0.693426251411438	0.693237543106079
899	0.693125724792481	0.693232595920563	0.693065762519836
900	0.693345785140991	0.693587124347687	0.693446099758148
901	0.693135917186737	0.693215906620026	0.693055868148804
902	0.693495035171509	0.693410992622376	0.693292438983917
903	0.693138599395752	0.693310916423798	0.69313770532608
904	0.693358361721039	0.69363921880722	0.693477690219879
905	0.693615436553955	0.693504512310028	0.693398296833038
906	0.693436443805695	0.693728029727936	0.693578362464905
907	0.693525195121765	0.693422675132751	0.693310439586639
908	0.693913400173187	0.694294631481171	0.694188296794891
909	0.693506956100464	0.69342702627182	0.693310558795929
910	0.693149745464325	0.69321608543396	0.693058252334595
911	0.693728506565094	0.69356632232666	0.693476378917694
912	0.693344235420227	0.693275690078735	0.69315105676651
913	0.693228781223297	0.693213641643524	0.69307541847229
914	0.693203330039978	0.693221926689148	0.693068206310272
915	0.693203926086426	0.693216621875763	0.693066537380219
916	0.693614959716797	0.693929016590118	0.693800091743469
917	0.694445490837097	0.694168031215668	0.694153964519501
918	0.693743109703064	0.694139122962952	0.693990707397461
919	0.693318367004395	0.693268477916718	0.693136096000671
920	0.693242967128754	0.693406879901886	0.693270325660706
921	0.693189084529877	0.693346083164215	0.693196296691895
922	0.693221390247345	0.693236649036408	0.693086504936218
923	0.693399667739868	0.693701505661011	0.693536221981049
924	0.693845152854919	0.694291532039642	0.694131135940552
925	0.693833947181702	0.693642377853394	0.693560302257538
926	0.693324029445648	0.693417966365814	0.693348228931427
927	0.693247616291046	0.693201899528503	0.693075239658356
928	0.693203330039978	0.69323343038559	0.693079233169556
929	0.693284869194031	0.693571388721466	0.693390846252441
930	0.693337142467499	0.693655014038086	0.693469107151032
931	0.693264544010162	0.693283081054688	0.693132042884827
932	0.693194925785065	0.693241119384766	0.69308340549469
933	0.693197786808014	0.693444788455963	0.693262457847595
934	0.693198144435883	0.693451046943665	0.69326514005661
935	0.693355560302734	0.693330526351929	0.693194091320038
936	0.693196892738342	0.693243205547333	0.693085372447968
937	0.693183362483978	0.693231701850891	0.693073272705078
938	0.693435430526733	0.693379998207092	0.693255245685577
939	0.69314980506897	0.693389594554901	0.693194091320038
940	0.693618297576904	0.694042026996613	0.693861246109009
941	0.693602859973908	0.693504214286804	0.69339644908905
942	0.69319349527359	0.693235993385315	0.693077027797699
943	0.693207919597626	0.693439304828644	0.69325977563858
944	0.69332367181778	0.693596482276917	0.693424582481384
945	0.69320273399353	0.693440020084381	0.693252444267273
946	0.694822490215302	0.69449770450592	0.694522440433502
947	0.693881809711456	0.693727612495422	0.693646013736725
948	0.694042444229126	0.694557309150696	0.69438636302948
949	0.693694829940796	0.693553566932678	0.693449139595032
950	0.693272173404694	0.693248450756073	0.69310200214386
951	0.69316840171814	0.69317615032196	0.693028509616852
952	0.693490147590637	0.693705201148987	0.693592071533203
953	0.693315446376801	0.6936976313591	0.693475723266602
954	0.695151746273041	0.694738447666168	0.694852888584137
955	0.693931400775909	0.694169998168945	0.694128155708313
956	0.693657279014587	0.694111764431	0.694048881530762
957	0.696995317935944	0.697134137153626	0.697564125061035
958	0.694305062294006	0.694477140903473	0.694522023200989
959	0.693864643573761	0.693620264530182	0.69342976808548
960	0.693479776382446	0.69368189573288	0.693694651126862
961	0.693138599395752	0.69320023059845	0.693021953105927
962	0.693645596504211	0.693952679634094	0.693802714347839
963	0.69319760799408	0.693385004997253	0.693195462226868
964	0.693180620670319	0.693217217922211	0.693034052848816
965	0.693176209926605	0.693222284317017	0.693034887313843
966	0.693187773227692	0.693222999572754	0.693040490150452
967	0.693195581436157	0.69322657585144	0.693044364452362
968	0.693203210830689	0.693234801292419	0.693049430847168
969	0.693334221839905	0.693308472633362	0.693139016628265
970	0.693787038326263	0.694159507751465	0.694002091884613
971	0.694317221641541	0.69406795501709	0.694006979465485
972	0.693575143814087	0.693475008010864	0.69333803653717
973	0.693129777908325	0.693220913410187	0.693035542964935
974	0.695559799671173	0.696120798587799	0.696119546890259
975	0.695542633533478	0.695123970508575	0.695195734500885
976	0.693133473396301	0.693241357803345	0.693028569221497
977	0.693378210067749	0.693348228931427	0.693187594413757
978	0.693123877048492	0.693296730518341	0.693088471889496
979	0.694810569286346	0.695399641990662	0.695274233818054
980	0.693513810634613	0.693436443805695	0.693295657634735
981	0.693183481693268	0.693146467208862	0.692975282669067
982	0.693313181400299	0.693403840065002	0.693276345729828
983	0.693136096000671	0.693350613117218	0.693022131919861
984	0.693118155002594	0.693308651447296	0.693056523799896
985	0.693180680274963	0.693435966968536	0.693187177181244
986	0.693138539791107	0.693244814872742	0.693045973777771
987	0.693574249744415	0.693477332592011	0.693349063396454
988	0.69354122877121	0.693872392177582	0.693701982498169
989	0.693164110183716	0.693218111991882	0.693043529987335
990	0.693378388881683	0.693338811397553	0.693187057971954
991	0.693325340747833	0.69360363483429	0.693412661552429
992	0.693120419979095	0.693257927894592	0.693060040473938
993	0.693208754062653	0.693244218826294	0.693067193031311
994	0.693256318569183	0.693276703357697	0.693101286888123
995	0.693125724792481	0.693299353122711	0.693093359470367
996	0.693159580230713	0.693373262882233	0.693164646625519
997	0.693886458873749	0.694306910037994	0.694142878055573
998	0.694162249565125	0.693935751914978	0.693870484828949

==> loopy/tabs/exp_loss_r_3.dat <==
0	0.303932577371597	0.287758409976959	0.295754283666611
1	0.15190401673317	0.131629630923271	0.156920835375786
2	0.148425444960594	0.134468957781792	0.171747282147407
3	0.0697177201509476	0.0496534630656242	0.0722542032599449
4	0.0909697115421295	0.0578245110809803	0.0769530758261681
5	0.0441077426075935	0.0290942396968603	0.0438549146056175
6	0.056217510253191	0.0569633916020393	0.0868979170918465
7	0.038737814873457	0.0265604294836521	0.0300743263214827
8	0.0140383094549179	0.0087698260322213	0.0257217474281788
9	0.0101805366575718	0.0058197225444019	0.0145195284858346
10	0.0058521805331111	0.0033508988562971	0.0212389212101698
11	0.0089887883514166	0.006098993588239	0.0287786070257425
12	0.0073525682091713	0.0038860610220581	0.0250611510127783
13	0.007201022002846	0.0020934008061886	0.0164889860898256
14	0.0054892604239285	0.0070364624261856	0.0095103047788143
15	0.0061805229634047	0.0047376374714077	0.0061738113872707
16	0.0015508504584432	0.0004407935775816	0.0136456163600087
17	0.002922244137153	0.0011722997296602	0.0168812610208988
18	0.002046897308901	0.0010916203027591	0.0079273479059339
19	0.0013558696955442	0.0007174898055382	0.0083967801183462
20	0.0009052782552317	0.0003940918832086	0.0092290164902806
21	0.000743230280932	0.0001992269535549	0.0136085515841842
22	0.0005748723051511	0.0002290510747116	0.0085705285891891
23	0.0005398511420935	0.000138753792271	0.011824925430119
24	0.000722375290934	0.0004463862278499	0.0034313595388085
25	1.03035187721252	1.31195640563965	0.968975841999054
26	0.121662572026253	0.0983185023069382	0.107483878731728
27	0.229965776205063	0.159592196345329	0.194015681743622
28	0.119404584169388	0.107921853661537	0.152750313282013
29	0.040839396417141	0.0264292471110821	0.0421844609081745
30	0.0400213226675987	0.026152104139328	0.0344364829361439
31	0.025828318670392	0.0244085863232613	0.0474972985684872
32	0.0123135922476649	0.0075702178291976	0.0215385667979717
33	0.0160252340137959	0.0064922543242574	0.020765645429492
34	0.0082695921882987	0.0042390595190227	0.0167352017015219
35	0.0084703555330634	0.006932629738003	0.0107724936679006
36	0.0026841734070331	0.0028963929507881	0.0103806164115667
37	0.0048455982469022	0.0049336035735905	0.005515618249774
38	0.0026154262013733	0.0020974564831704	0.0049264905974269
39	0.0026042421814054	0.0009667625417933	0.0226001031696796
40	0.0012827710015699	0.0007336898124777	0.006251716054976
41	0.0007415904547088	0.0002924834261648	0.0133269792422652
42	0.0008300976478495	0.0006044457550161	0.0050913235172629
43	0.0005436230567284	0.0002107453910867	0.0129950763657689
44	0.000462830736069	0.0002006774448091	0.0115803889930248
45	0.0004220511764288	0.0002449577441439	0.0089083109050989
46	0.0003829044289887	0.0001831728586694	0.0115369278937578
47	0.0003490632225294	0.0001978436339414	0.0107271336019039
48	0.0003470696974546	0.0002653104020283	0.0069228331558406
49	0.0003514199925121	0.0001204622458317	0.0137999020516872
50	0.0002793584717438	0.0001372428232571	0.0108871618285775
51	0.0002692987618502	0.0002077672688756	0.0076032024808228
52	0.0002441912365612	0.0001555705821374	0.0089098643511534
53	0.000226363830734	0.0001292571978411	0.0096617480739951
54	0.0002199770824518	0.0001135567072197	0.0106869591400027
55	0.0002063530846499	0.0001605231373105	0.0078910999000072
56	0.0001923998643178	0.0001371209800709	0.0083420155569911
57	0.0001855255686678	0.000097824340628	0.0102386372163892
58	0.0001716787810437	0.0001113926555263	0.0088264988735318
59	0.0001632367784623	0.0000912465329748	0.0084009282290936
60	0.0001569652667968	0.0000893986943993	0.0084101436659694
61	0.0001488890557084	0.0001017612739815	0.0084299510344863
62	0.0001427704992238	0.0000653578536003	0.0085481014102697
63	0.000135544600198	0.000070355097705	0.0079778274521232
64	0.0001300870499108	0.000064993117121	0.0086323069408536
65	0.0001242893922608	0.0000710349559085	0.0083748018369079
66	0.0001194770957227	0.0000687181745889	0.0082841292023659
67	0.0001148342344095	0.0000687549254508	0.0081599112600088
68	0.0001112976751756	0.0000706545251887	0.0076698842458427
69	0.0001069780555554	0.0000640793441562	0.0080858143046498
70	0.0001048550620908	0.0000552199708181	0.0087617039680481
71	0.0001015743764583	0.0000735392386559	0.0069856280460954
72	0.0000971638728515	0.0000548041753063	0.0082444995641708
73	0.0000947771186475	0.0000524277966178	0.0086452513933182
74	0.0000916309872991	0.0000704768244759	0.0069035505875945
75	0.0000877597558429	0.0000552672318008	0.0071487398818135
76	0.0000857512641232	0.0000449988983746	0.00825778208673
77	0.0000830923163448	0.0000602818654443	0.0066791879944503
78	0.0000795914966147	0.0000470574559586	0.00744972191751
79	0.0000773594874772	0.0000521028086951	0.0074621299281716
80	0.0000749378959881	0.0000523362323293	0.0075210360810161
81	0.0000727294245735	0.0000510559984832	0.0071733244694769
82	0.0000705116326571	0.0000483105795865	0.0072381473146379
83	0.0000686145285727	0.0000478684196423	0.0068646427243948
84	0.000066991429776	0.0000435914516856	0.0076945079490542
85	0.0000649481153232	0.0000452582789876	0.0073283477686346
86	0.0000690512242727	0.0000667583808536	0.0048309438861907
87	0.0000613248412265	0.0000388771986763	0.0076493714004755
88	0.0000592219730606	0.0000404528254876	0.0074140820652246
89	0.0000573289617023	0.0000423300480179	0.0068373829126358
90	0.000055867323681	0.0000388716034649	0.0070474813692272
91	0.0000556342602067	0.0000534202408744	0.0054967096075416
92	0.0000526011644979	0.0000277860672213	0.0065898881293833
93	0.0000518193628523	0.0000229249835684	0.0071511706337333
94	0.000050004102377	0.0000289262170554	0.0063215713016689
95	0.0000488645709993	0.0000309000861307	0.0069404640235007
96	0.0000474771477457	0.0000375216368411	0.0062879170291126
97	0.0000464142613055	0.0000386831452488	0.006428552325815
98	0.0000454003966297	0.00003522811312	0.0067156977020204
99	0.0000445006044174	0.000036095680116	0.0058063180185854
100	0.0000467814315925	0.0000255352060776	0.0083318399265409
101	0.0000426398109994	0.0000333328353008	0.0068819504231215
102	0.0000411172222812	0.0000394758681068	0.006032289005816
103	0.0000401252000302	0.0000354941657861	0.006236900575459
104	0.0000393432346755	0.0000498410845466	0.0055337236262858
105	0.0000384272170777	0.0000372307258658	0.0066691697575152
106	0.0000379301418434	0.0000316477307933	0.0068993205204606
107	0.0000370039560948	0.0000408825217164	0.0052025066688657
108	0.0000356947784894	0.0000301335621771	0.0059164552949369
109	0.0000349110596289	0.0000285598562186	0.0057535097002983
110	0.0000341793092957	0.0000250045868597	0.0058992533013225
111	0.0000356605814886	0.0000216945154534	0.0074589159339666
112	0.0000331861374434	0.0000329289032379	0.0058941477909684
113	0.0000324620305037	0.0000360990597983	0.0050791255198419
114	0.0000314605385938	0.0000246960007644	0.0062739201821387
115	0.0000305402209051	0.0000293997381959	0.0056121805682778
116	0.0000299173971143	0.0000274351205007	0.0057053579948843
117	0.0000292953045573	0.0000265312301053	0.0055212997831404
118	0.0000287457933155	0.0000267918803729	0.005288521759212
119	0.0000282111886918	0.000020425675757	0.0056739063002169
120	0.0000285844034806	0.0000172345626197	0.0067099179141223
121	0.0000272521465376	0.0000221957707254	0.0059091481380165
122	0.0000265828402917	0.0000280610347545	0.0053798765875399
123	0.0000260326905845	0.0000245648898272	0.005452991463244
124	0.000025522789656	0.0000253248381341	0.0051932013593614
125	0.0000250106131716	0.0000232680486079	0.0053822235204279
126	0.000024564396881	0.0000240647732426	0.0051318532787263
127	0.0000241149118665	0.0000232588499784	0.0051403264515102
128	0.000023658205464	0.0000211765272979	0.0051531093195081
129	0.0000252231857303	0.0000134540323415	0.0070788953453302
130	0.0000236236228375	0.000018040620489	0.0061611668206751
131	0.000022551168513	0.0000278910501947	0.0046416688710451
132	0.0000220189831452	0.0000221486625378	0.00500842416659
133	0.000021614414436	0.0000220851470658	0.0049165086820722
134	0.000025592304155	0.0000382993166568	0.0026767649687827
135	0.000020808307454	0.000012919141227	0.005276195704937
136	0.0000205127616937	0.0000133079201987	0.0054431492462754
137	0.0000200813501579	0.0000135032951221	0.0052541983313859
138	0.0000195683078346	0.0000174834895006	0.0044725327752531
139	0.0000217904562305	0.0000275569746009	0.0027187541127205
140	0.0000187941586773	0.0000147640921568	0.0041413912549615
141	0.0000185684439202	0.0000106298220999	0.0052692946046591
142	0.0000180111164809	0.0000118470597954	0.0046455110423267
143	0.0000176935773197	0.0000135686577778	0.0042637591250241
144	0.0000174741599039	0.0000117897698146	0.0049740565009415
145	0.0000171133578988	0.0000130447497213	0.0048336256295443
146	0.0000167920206877	0.0000143089773701	0.0043332278728485
147	0.0000164874600159	0.0000142322442116	0.004407515283674
148	0.0000163049226103	0.0000114530866995	0.0047867796383798
149	0.0000160133113241	0.0000140430511237	0.0041174553334713
150	0.0000157755494001	0.0000139518233482	0.0039990809746087
151	0.0000154497211042	0.0000110408000182	0.0045017404481769
152	0.0000152900465764	0.0000104051105154	0.0047199735417962
153	0.0000149787028931	0.0000117604959087	0.0041960529051721
154	0.000014722175365	0.0000126969844132	0.0041587320156395
155	0.0000145008943946	0.0000117101626529	0.00412567704916
156	0.0000142562394103	0.0000117163663163	0.0041896519251168
157	0.0000140680958793	0.0000114174154078	0.0044394540600479
158	0.0000138287014124	0.0000124053058244	0.0041332663968205
159	0.0000136085582199	0.0000120614959087	0.0041817515157163
160	0.000013403392586	0.000011924714272	0.0040252082981169
161	0.0000132326076709	0.0000105447388705	0.004302145447582
162	0.0000130495845951	0.0000115550101327	0.0040799356065691
163	0.0000128671044877	0.0000122497312987	0.0038865059614182
164	0.0000141102354974	0.0000158684706548	0.002478105481714
165	0.0000124863427118	0.0000090752491815	0.0036098731216043
166	0.0000122317642308	0.0000073569349297	0.0041832821443677
167	0.0000120503163998	0.0000081959015006	0.0042335661128163
168	0.0000117984691315	0.0000093128046501	0.0038462241645902
169	0.0000116379151223	0.0000095827181212	0.0036595661658794
170	0.0000114443364509	0.0000087222042566	0.0039950315840542
171	0.0000112546758828	0.0000101289442682	0.0037958945613354
172	0.0000110902446977	0.0000108642470877	0.0037685439456254
173	0.000011017842553	0.0000093278795248	0.0042771641165018
174	0.000010791839486	0.0000106162096927	0.0036916343960911
175	0.0000106231182144	0.0000099947919807	0.0036444158758968
176	0.0000106992583824	0.0000080313930084	0.0045432941988111
177	0.0000103413613033	0.0000109792754301	0.0037532357964665
178	0.0000102022595456	0.0000102900485217	0.0036883624270558
179	0.0000100377119452	0.0000100227325674	0.0035958965308964
180	0.0000101007244666	0.0000077162148955	0.0043867235071957
181	0.0000097885003925	0.0000106894976852	0.0036101790610701
182	0.0000096407466117	0.0000105495819298	0.0035783937200904
183	0.0000095044188129	0.0000110776827569	0.0034045793581754
184	0.0000094028127933	0.0000092856735137	0.0038599646650255
185	0.0000094032429843	0.0000081103462435	0.0043312539346516
186	0.0000091554238679	0.0000106491379483	0.0038837231695652
187	0.0000090022604127	0.000012433084521	0.0033606279175729
188	0.0000088362430688	0.0000088852793851	0.0036912141367793
189	0.0000087125672508	0.0000086536638264	0.00358588504605
190	0.0000085902584033	0.0000080960580817	0.0036062384024262
191	0.0000084761468315	0.0000093196495072	0.0035351179540157
192	0.0000083768927652	0.0000098979880931	0.0033116342965513
193	0.0000082592187027	0.0000088107026386	0.0035026192199439
194	0.0000081920015873	0.000007098145943	0.0037208558060229
195	0.0000080478484961	0.0000079728079072	0.0035533378832042
196	0.000007956108675	0.00000884050678	0.0032414891757071
197	0.0000078328994277	0.0000084976300059	0.0033311683218926
198	0.0000077419381341	0.0000083948216343	0.0034596482291818
199	0.0000076467986219	0.000008871398677	0.0034284326247871
200	0.0000075424231909	0.0000095324148788	0.0033764445688576
201	0.0000074392287388	0.0000088039514594	0.0032813167199492
202	0.0000073401333793	0.0000084250214059	0.0032316499855369
203	0.0000073408345997	0.0000070343494372	0.0036130482330918
204	0.0000072156744864	0.0000084603334471	0.0030150969978422
205	0.0000070969877015	0.0000081923972175	0.0030377670191228
206	0.0000070073811003	0.0000069385664574	0.0033785665873438
207	0.0000069126058406	0.0000076525902841	0.0030667695682496
208	0.0000068257227213	0.0000065138287937	0.003303365316242
209	0.0000067426776695	0.0000069226439336	0.0032515367493033
210	0.0000066605202846	0.0000080462741607	0.0031087202951312
211	0.000006576207852	0.0000076840706242	0.0032235777471215
212	0.0000064957357608	0.0000080229374362	0.0030142329633236
213	0.0000064206387833	0.0000075143457252	0.0032174652442336
214	0.0000063468542066	0.0000073997475738	0.003173962701112
215	0.0000062717090259	0.0000069616680776	0.0031811033841223
216	0.0000061933606048	0.0000071247986853	0.00326301692985
217	0.000006082949767	0.0000078525808931	0.0030253049917519
218	0.000006029863016	0.0000070175792644	0.0032609414774925
219	0.0000059528410929	0.0000076610258475	0.0030824756249785
220	0.0000058743062255	0.0000080167092165	0.0029262865427881
221	0.0000058027185332	0.0000068955209827	0.0030922924634069
222	0.0000057284414652	0.0000068111853579	0.0030289785936475
223	0.0000056667058743	0.000008933447134	0.0030361046083272
224	0.0000056080875765	0.0000088699007392	0.0030904088634998
225	0.0000055396494645	0.0000085377369032	0.0029218040872365
226	0.0000054812821872	0.0000082903188741	0.0027910328935832
227	0.0000054255424402	0.0000065461035774	0.0030629939865321
228	0.0000053974554248	0.0000098310083558	0.0025964723899961
229	0.0000052960499488	0.0000087374655777	0.0028430020902306
230	0.0000059393855736	0.0000120293125292	0.0016933203442022
231	0.0000051554898164	0.0000050653843573	0.0029066123533994
232	0.0000051626293498	0.0000046518662202	0.003250400768593
233	0.0000050279531933	0.0000064498335632	0.0027371619362384
234	0.0000049617028708	0.0000063723578023	0.0028546978719532
235	0.0000048963347581	0.0000063132997639	0.0028226864524186
236	0.0000048387332754	0.0000063281577241	0.0028232745826244
237	0.0000048582601266	0.0000054408487813	0.0032608630135655
238	0.0000047309804359	0.0000059629587668	0.0028320311103016
239	0.0000046817540351	0.0000058636292124	0.0030109356157482
240	0.0000046161608225	0.0000064983023549	0.0026918950024992
241	0.0000045605870582	0.0000064556593316	0.0025727862957865
242	0.0000045480182962	0.0000043777959036	0.0030199959874153
243	0.0000044644966692	0.0000049073851187	0.0028279011603445
244	0.0000044082994464	0.0000052925493037	0.0025770752690732
245	0.0000044093012548	0.0000044998464546	0.0030611271504313
246	0.0000043356767492	0.0000086562795332	0.0024612552952021
247	0.0000042747496991	0.0000085396750364	0.0025035010185093
248	0.0000042664964894	0.0000064900764301	0.0029791269917041
249	0.0000041948237595	0.0000070543087531	0.0024288545828313
250	0.0000041267603592	0.0000061533364715	0.0025250897742808
251	0.0000040811983126	0.0000058258060562	0.0026680300943553
252	0.0000040330569391	0.0000056114704421	0.002578099956736
253	0.000003987873697	0.0000056084836615	0.0025663047563285
254	0.0000039398878471	0.0000055067698668	0.0024906562175602
255	0.0000038890761971	0.0000057320221458	0.0024719901848584
256	0.0000038506700548	0.0000055598279687	0.0024877029936761
257	0.0000038193497858	0.0000049211325859	0.0026269690133631
258	0.0000037826575863	0.0000054987981457	0.0024126844946295
259	0.0000037366091874	0.0000046347804528	0.0025272455532104
260	0.0000037158813484	0.0000043662375901	0.002687762491405
261	0.0000036798790006	0.000004703309969	0.0023475135676563
262	0.0000036282342535	0.0000047896473916	0.002335095545277
263	0.0000035878076687	0.0000046243226279	0.002499659312889
264	0.0000035534155813	0.0000048963197514	0.0023294358979911
265	0.0000035472019135	0.0000038073008	0.0027463703881949
266	0.0000034817355754	0.0000043766758608	0.0023638147395104
267	0.0000034497388697	0.0000041711368794	0.0025765332393348
268	0.0000034042682273	0.000004398496003	0.0023341428022832
269	0.0000033651940612	0.0000042163237595	0.0023720015306026
270	0.0000033289366002	0.0000042063788896	0.0024045191239566
271	0.000003298337333	0.000004343384262	0.0022856965661049
272	0.0000032571169868	0.0000039011310946	0.0022898481693119
273	0.0000032478042158	0.0000033600194911	0.0025194701738656
274	0.0000031941938232	0.0000039442766138	0.0023928359150887
275	0.0000031632710034	0.0000040336481106	0.0022311157081276
276	0.0000031291381219	0.0000038161965676	0.0024070648942143
277	0.0000030960343338	0.000003671250397	0.0023872843012214
278	0.0000030622688882	0.0000037154227357	0.0023627714253962
279	0.0000030416142636	0.0000040748268475	0.0021570271346718
280	0.0000030298037927	0.0000034865613543	0.0024958166759461
281	0.0000029815137168	0.000003956168257	0.0022219137754291
282	0.0000029460727546	0.0000049893988034	0.00231559202075
283	0.0000030353439797	0.0000042404230953	0.0030012920033187
284	0.000002905987003	0.0000048737256293	0.002490886952728
285	0.0000032352731978	0.0000084902176241	0.0013611017493531
286	0.0000028430138173	0.0000040549771256	0.0018902748124674
287	0.0000027886358112	0.0000026222146516	0.0023906598798931
288	0.0000027449593745	0.0000030819544463	0.0022218709345907
289	0.0000027075529943	0.0000034483100535	0.0021863207221031
290	0.0000026799016268	0.000003306323606	0.0022327771876007
291	0.0000026509494546	0.0000037312483983	0.0021169101819396
292	0.0000026265952329	0.0000031961074001	0.0022504874505103
293	0.0000025991355415	0.0000032939155972	0.0021129245869815
294	0.0000025790855034	0.0000032660900615	0.0022590979933739
295	0.0000025527774596	0.000003341553338	0.0021669121924788
296	0.0000025286053642	0.000003290910854	0.0021838643588126
297	0.0000026208997497	0.0000055616546888	0.0015380471013486
298	0.0000024822970772	0.0000040543800424	0.0018548888619989
299	0.0000024468406536	0.0000030263172448	0.0020810854621232
300	0.0000024207049591	0.0000030913690807	0.0019252473721281
301	0.0000023935456284	0.0000027547564514	0.0019984447862953
302	0.0000025338379146	0.0000038256998778	0.0013582243118435
303	0.0000025350043416	0.0000038495495573	0.0012600347399712
304	0.0000026858228921	0.0000014115464637	0.003747240640223
305	0.0000024907430998	0.0000016419728581	0.0032232275698334
306	0.0000022700453428	0.0000028977112834	0.0021196636371315
307	0.0000022473857371	0.0000032581424421	0.0019339047139511
308	0.0000023923089429	0.0000046099039537	0.0012751820031554
309	0.0000022063575216	0.0000027304506602	0.0016249829204753
310	0.0000021462233235	0.0000025769743388	0.0020025291014463
311	0.0000021192420263	0.0000027249211598	0.0019676862284541
312	0.0000020990553367	0.0000029691825603	0.0018684787210077
313	0.000002078357511	0.0000027929343105	0.0019147272687405
314	0.0000020594866328	0.0000028877534533	0.0019105122191831
315	0.0000020386357846	0.0000028048536933	0.0018212299328297
316	0.0000020200861854	0.0000026097268346	0.0019055977463722
317	0.0000020116303858	0.0000023962249998	0.0020519865211099
318	0.0000019843305381	0.0000027929179396	0.0018906791228801
319	0.0000019669589619	0.000002890731821	0.0017618933925405
320	0.0000019482365587	0.0000025029703465	0.001928137964569
321	0.0000019278766104	0.0000025471563276	0.0019082216313109
322	0.000001917301006	0.0000029021498449	0.0016949406126514
323	0.0000018932922785	0.0000026846923902	0.0017330857226625
324	0.0000018749069568	0.0000022274109597	0.0018439849372953
325	0.0000018649645881	0.0000021315718186	0.0019620258826762
326	0.0000018419611933	0.0000021946341349	0.0018670425051823
327	0.0000018274066633	0.0000024304888484	0.0017035978380591
328	0.0000018067107703	0.0000023788459202	0.0017246910138056
329	0.0000018075205617	0.0000022358315164	0.0019604996778071
330	0.0000017765786424	0.000002219460157	0.001751774805598
331	0.0000017624985276	0.0000021658242986	0.0018554732669145
332	0.0000017452922521	0.0000023247168883	0.0017181987641379
333	0.000001858903488	0.0000032288805869	0.0011458286317065
334	0.0000017191488269	0.0000019160911506	0.001527936430648
335	0.0000016921503629	0.0000016752411511	0.0017199430149049
336	0.0000016699679009	0.0000018579738708	0.0017001616070047
337	0.0000016565666101	0.0000021360406208	0.0015886136097834
338	0.0000016376832264	0.000001987563337	0.0017405112739652
339	0.0000016246037831	0.0000017680883957	0.001750385388732
340	0.0000016242598804	0.0000017730430955	0.0019340376602486
341	0.0000015959599295	0.0000020391928501	0.001805033069104
342	0.0000015883389324	0.0000019056185465	0.0018945888150483
343	0.0000016671930325	0.0000030739488466	0.0011310684494674
344	0.0000016168613683	0.000002755212563	0.0011587988119572
345	0.0000015342332063	0.0000018460601723	0.001421116408892
346	0.0000015110433651	0.0000014403439081	0.0016231064219028
347	0.0000015045794726	0.0000013007932012	0.0017587916227058
348	0.0000014800878034	0.0000015461158682	0.0015887878835201
349	0.0000014651880065	0.0000016737336637	0.0015836025122553
350	0.000001502626219	0.000002627093636	0.0011835879413411
351	0.0000015852513116	0.0000023933025659	0.0009291346650571
352	0.0000014203319552	0.0000013112302213	0.0014049765886739
353	0.0000014045986063	0.0000011870703247	0.001506632193923
354	0.0000013925094891	0.0000011974957488	0.00157984578982
355	0.0000013774528043	0.0000013787638409	0.0014211868401617
356	0.0000013625510746	0.000001371311896	0.0014579631388187
357	0.0000013491386426	0.0000013966340475	0.0015081122983247
358	0.0000013499583247	0.0000012531094171	0.0016721964348108
359	0.0000013345772913	0.0000016901191202	0.0013730599312112
360	0.0000013161926518	0.0000015108438447	0.0015303608961403
361	0.0000013014607703	0.0000015237561684	0.0014807640109211
362	0.0000013049286736	0.0000012650248209	0.0016690630000085
363	0.0000012882227338	0.0000015654758272	0.0013505390379578
364	0.0000012782755903	0.000001288860517	0.0016327628400177
365	0.0000013524761471	0.0000020963329916	0.0009769458556548
366	0.0000012837627992	0.0000015635033606	0.0011173314414918
367	0.0000012357373862	0.0000010673742281	0.0014316102024168
368	0.0000012489686014	0.0000009625769053	0.0017365029780194
369	0.0000012130548157	0.0000012138738157	0.0014662692556158
370	0.0000012017966355	0.0000011845725112	0.001478805905208
371	0.0000011920342331	0.0000013355444253	0.0013523640809581
372	0.0000011782900629	0.0000012982951603	0.0014235551934689
373	0.000001168023914	0.0000013275914625	0.0014627940254286
374	0.0000011574290966	0.0000012833942264	0.001445411122404
375	0.0000011493209513	0.0000018877183265	0.0013523831730708
376	0.0000011385571952	0.0000017198809701	0.0014239394804463
377	0.000001128954068	0.000001588787768	0.0014492626069114
378	0.000001119021249	0.0000015863047338	0.0014314285945147
379	0.0000011089249483	0.0000015267197568	0.0013565928675234
380	0.0000010994843933	0.0000013548982452	0.0014592505758628
381	0.0000010898829714	0.000001255579491	0.0014309417456388
382	0.000001080779839	0.0000013603623756	0.0013639138778672
383	0.0000010729954738	0.0000012754402405	0.0014549595071003
384	0.0000010637280639	0.0000013161647985	0.0013577082427219
385	0.0000010541256188	0.0000013151703797	0.0013591455062851
386	0.0000010513065263	0.0000011537697446	0.0014963661087677
387	0.0000010440309097	0.0000014596822666	0.0012413380900398
388	0.0000010314474821	0.0000013256010334	0.0012597304303199
389	0.000001020847094	0.0000011284428183	0.0014038066146895
390	0.0000010107506796	0.0000012242902585	0.0013253303477541
391	0.0000010008157005	0.0000011388714256	0.0013678329996765
392	0.0000009941974213	0.0000015579954606	0.0012524521443993
393	0.0000009877371667	0.0000015172698795	0.0013683044817299
394	0.0000010075931414	0.0000011939840761	0.0017162082949653
395	0.0000009804464298	0.0000013563713992	0.0015658099437132
396	0.0000009643949852	0.0000015743748918	0.0013208274031058
397	0.0000009524754887	0.0000015460703935	0.0012919530272484
398	0.0000009450210996	0.0000012744354763	0.0014297277666628
399	0.0000009352548318	0.0000012332194501	0.0013747295597568
400	0.0000009266468055	0.0000013290624565	0.0013397802831605
401	0.0000009213508179	0.0000012808953898	0.0012810054467991
402	0.0000009129090017	0.0000013360188404	0.0012153276475146
403	0.0000009067786664	0.000001049472985	0.0013802462490276
404	0.0000008973434547	0.0000010440110145	0.0013229686301202
405	0.0000010309684058	0.0000025565511805	0.0007071124855429
406	0.0000008882444718	0.0000012709696193	0.0010650581680238
407	0.0000008706895187	0.0000009988173133	0.0012785989092663
408	0.0000008629090757	0.0000010211654171	0.0012488932115957
409	0.0000008538039538	0.0000010097430732	0.0012266064295545
410	0.000000847346314	0.000001020170771	0.0012623212533072
411	0.0000008403920333	0.0000010564222066	0.0012951805256307
412	0.0000008369193552	0.0000011487962865	0.0011363591765985
413	0.0000008422210271	0.0000015272039491	0.0009728018776514
414	0.0000008235108453	0.0000012699696299	0.0010477013420314
415	0.0000008148987831	0.0000010266269328	0.0011724181240425
416	0.000000811914731	0.0000007733408438	0.0013366534840316
417	0.0000007958603305	0.0000009675289903	0.0011406012345105
418	0.000000790725835	0.0000008622405971	0.0012277758214623
419	0.0000007819530765	0.0000009769634062	0.0011391427833587
420	0.000000777481489	0.0000009074337299	0.0012106538051739
421	0.0000007716874393	0.0000009317686249	0.001190260052681
422	0.0000007644038647	0.0000009521311881	0.0011327177053317
423	0.000000758443889	0.0000009531240153	0.0011301271151751
424	0.0000007797929698	0.0000007614169704	0.0015157568268478
425	0.00000075479727	0.0000008627322359	0.001338763977401
426	0.0000007410576472	0.0000009868900861	0.0012378783430904
427	0.0000007357626259	0.0000010400314068	0.0011060835095122
428	0.0000007283125001	0.0000010320850379	0.001096440362744
429	0.0000007254951697	0.000000875645128	0.0012424651067704
430	0.0000007158945436	0.0000008393922712	0.0011418755166233
431	0.0000007094382113	0.0000008771366424	0.001111738034524
432	0.0000007044706081	0.0000009312680049	0.0011621117591858
433	0.0000006983455023	0.0000008463446193	0.0011277992743999
434	0.0000006935442229	0.0000008011503496	0.0011324007064104
435	0.000000687749548	0.0000008011500086	0.0011241661850363
436	0.0000006837755677	0.0000007738337331	0.0011559813283384
437	0.0000006807977684	0.0000008999816146	0.0010321363806725
438	0.0000006713593734	0.0000008095917678	0.0011073105270043
439	0.0000006652340971	0.0000008056189245	0.0010811022948474
440	0.0000006639080539	0.0000007321142448	0.0011694220593199
441	0.0000006576165674	0.0000007415500818	0.0011767946416512
442	0.0000006561302826	0.0000008816062973	0.0009701367816888
443	0.0000006466900118	0.0000007658854315	0.00116173888091
444	0.0000006437093134	0.0000006769852803	0.0011952804634348
445	0.0000006410643891	0.0000009421946743	0.0009487508214079
446	0.0000006296377819	0.0000007132408086	0.0011227740906179
447	0.0000006312918117	0.0000006317886232	0.0012212331639603
448	0.0000006210287324	0.0000007023141393	0.0011162239825353
449	0.000000624509255	0.0000008781299812	0.0008805558318272
450	0.0000006107653689	0.0000006983416938	0.0010191571200266
451	0.0000006061285944	0.0000006471853453	0.0010903809452429
452	0.0000006009979074	0.0000007385704635	0.0009771871846169
453	0.0000005975213639	0.000000731617547	0.0009613176807761
454	0.0000005917250974	0.0000006451984405	0.0010665882145986
455	0.0000005860965757	0.0000007087699032	0.0010295327519998
456	0.0000005804678835	0.0000007167164426	0.000998628907837
457	0.0000005758313932	0.0000006561242571	0.0010471250861883
458	0.00000057334762	0.0000006352642572	0.001072037150152
459	0.0000005672227985	0.0000006680443789	0.000997630180791
460	0.0000005624213486	0.0000006819500413	0.0010108266724274
461	0.0000005577857678	0.0000006496676406	0.0010089710121974
462	0.0000005549708249	0.000000646190415	0.0010313930688426
463	0.000000553648249	0.0000007177101224	0.0008905048016459
464	0.0000005452035907	0.0000008239891258	0.0009648170671426
465	0.0000005423881362	0.0000007941893614	0.0010367684299126
466	0.0000005365936886	0.0000007455184914	0.0010183753911406
467	0.0000005326202199	0.0000007117469067	0.0010050792479888
468	0.0000005291446428	0.0000007927009733	0.0009148722165264
469	0.0000005225213044	0.0000006789683766	0.0009803859284148
470	0.0000005523267532	0.0000008686945989	0.000665852916427
471	0.0000005538172445	0.0000007107632314	0.0006094246637076
472	0.0000005096082987	0.0000004524915482	0.000881006300915
473	0.0000005086139936	0.0000004177233848	0.0009682644740678
474	0.0000005003365118	0.0000004604376898	0.0009138236637227
475	0.0000004970258942	0.0000005404016861	0.0008610597578809
476	0.0000004933827427	0.0000005508303502	0.0009394835215062
477	0.0000004889126899	0.0000005314606142	0.0009167909156531
478	0.0000004859322758	0.0000005314601594	0.0009457662818022
479	0.000000481627751	0.0000005031503747	0.0009318193187937
480	0.0000005279901529	0.0000008468443866	0.0005438633379526
481	0.0000004774908007	0.0000005155694112	0.0007331315428019
482	0.0000004808027825	0.0000005011669373	0.0006556718144566
483	0.0000004645760896	0.0000004221934944	0.0007916187751107
484	0.0000004587804483	0.0000004226893111	0.0008834116742946
485	0.0000004559655054	0.0000004341124509	0.0009291934547946
486	0.0000004511647376	0.0000004614297211	0.0008720206096768
487	0.0000004488476293	0.0000005245070724	0.0007995092892088
488	0.0000004433831009	0.0000004559660169	0.000879040802829
489	0.000000440072057	0.0000004400726539	0.0008600351866335
490	0.0000004365957409	0.0000004654032466	0.0008099941187538
491	0.0000004334493724	0.0000004470256556	0.000879536382854
492	0.000000430138158	0.0000004708657286	0.0008741808705963
493	0.0000004279864925	0.0000004609329096	0.0008007881115191
494	0.0000004236813993	0.0000004316286493	0.0008506880840287
495	0.0000004192112044	0.0000004221918175	0.0008414708427154
496	0.0000004165617895	0.0000004142445391	0.0008884529815987
497	0.0000004139131704	0.0000004226882027	0.0008497709059156
498	0.0000004099395028	0.0000004192112328	0.0008581417496316
499	0.0000004066285726	0.000000462421923	0.0008242727490142
500	0.0000004044761397	0.0000004534815332	0.0008421034435742
501	0.0000004014964645	0.0000004619255378	0.0007805481436662
502	0.0000003971913713	0.0000004117609365	0.0008305183146149
503	0.0000003955356931	0.0000003978539098	0.0008283967035823
504	0.0000003925557337	0.0000004236810867	0.0008156133699231
505	0.0000003925565011	0.0000004678856556	0.0007214114302769
506	0.0000003856022772	0.000000416230904	0.0007852091803215
507	0.0000003831183051	0.000000394873382	0.0008440052624792
508	0.0000003801386299	0.0000004341110298	0.0007862006896175
509	0.0000003769927162	0.0000004097736905	0.0008102700230666
510	0.0000003738470014	0.0000003839464853	0.0008114672964439
511	0.0000003720261077	0.0000003889134632	0.0007684358861297
512	0.0000003793122971	0.0000006049651802	0.0005989130004309
513	0.0000003650725091	0.0000004554674149	0.0007497806218453
514	0.000000360933484	0.0000004286473256	0.0007338897557929
515	0.000000357787826	0.0000004062970618	0.0007175556966104
516	0.0000003566282203	0.000000361595454	0.0008133702795021
517	0.00000035199281	0.000000352655519	0.0007562555838376
518	0.0000003503373875	0.0000003725227202	0.0007221872219816
519	0.000000367226562	0.0000004768269832	0.0005145283648744
520	0.0000003712004286	0.0000004539810732	0.0004588092851918
521	0.0000003404038296	0.0000003014974368	0.0006631358410232
522	0.0000003394098087	0.0000002687155813	0.000764781201724
523	0.0000003346086714	0.0000002846095981	0.0007311795488931
524	0.0000003359342884	0.0000004996718985	0.0005721457418986
525	0.0000003296424609	0.0000004634142385	0.0006261210655794
526	0.0000003238471606	0.0000003740122452	0.000707563594915
527	0.0000003228533672	0.0000003248406415	0.0007661130512133
528	0.0000003210320187	0.0000003203703329	0.0007845684885979
529	0.0000003163966653	0.0000003104370307	0.0007118510548025
530	0.0000003142444598	0.0000003183840249	0.0006888046045788
531	0.0000003107673763	0.0000003069600041	0.0007190140313469
532	0.0000003087807272	0.0000003144103005	0.0007072620792314
533	0.000000306628408	0.0000003074566735	0.0007070115534589
534	0.0000003049730424	0.0000003278208851	0.0006546882214025
535	0.0000003028203253	0.0000003005029896	0.0007137948996387
536	0.0000003011651017	0.0000003233507755	0.0006388998008333
537	0.0000002978534894	0.0000002672250616	0.0006924560293555
538	0.0000002952045861	0.0000002975230302	0.0006606062524952
539	0.0000002953697162	0.0000002592778117	0.000746883393731
540	0.0000002933836925	0.0000003089469942	0.0006146320374683
541	0.0000002895752971	0.0000002801387495	0.0006824882584624
542	0.0000002874230063	0.0000002662315239	0.0006709300214425
543	0.0000002842773767	0.0000002975226892	0.0006514195702039
544	0.0000002832838391	0.0000003024892976	0.0006824603769928
545	0.0000002809658781	0.0000002831185668	0.0006936839199625
546	0.0000002789792859	0.0000003079528881	0.0006522558396682
547	0.000000276661325	0.0000003029859101	0.0006558295572177
548	0.0000002741780349	0.0000002950391718	0.0006172005669214
549	0.0000002721911585	0.0000003000058655	0.0006332617485896
550	0.0000002710319222	0.0000002761647409	0.0006902895402163
551	0.0000002680521334	0.0000003154030139	0.0006141509511508
552	0.0000002654029174	0.0000002880852321	0.0006460923468694
553	0.0000002632505414	0.0000002736813371	0.0006509427330457
554	0.000000261429193	0.0000002493436284	0.0006738369702362
555	0.0000002597735715	0.0000002711977913	0.0006672174786218
556	0.0000002576212808	0.000000256297227	0.0006596064777113
557	0.0000002567938111	0.0000003000058371	0.0005860197707079
558	0.0000002538133685	0.0000002652375883	0.000635621487163
559	0.0000002516610778	0.0000002647408905	0.0006205610698089
560	0.0000002501710412	0.0000002647408621	0.0006172697176225
561	0.0000002478530803	0.000000261264006	0.0006230199942365
562	0.0000002468598552	0.0000002895751834	0.0005843812832609
563	0.0000002586157848	0.0000003665621477	0.0004259191046003
564	0.0000002432175847	0.00000026722455	0.0005304432706907
565	0.0000002399060577	0.0000002269924408	0.000590960145928
566	0.000000238084894	0.0000002428865855	0.0005662522744387
567	0.0000002351045794	0.0000002349393782	0.0005931428750046
568	0.0000002349392503	0.0000002657342293	0.0005380461807363
569	0.0000002324555624	0.0000002284823921	0.0005910132895224
570	0.0000002301377151	0.0000002408996522	0.0005699747125618
571	0.000000227819811	0.0000002433830844	0.0005642542964779
572	0.0000002283163525	0.0000002309657248	0.000603879801929
573	0.0000002263296608	0.0000002259988463	0.0005856895586476
574	0.000000223349673	0.000000252323531	0.0005278367898427
575	0.0000002230183327	0.0000002438795548	0.0005863087135367
576	0.0000002208660987	0.0000002488465327	0.0005488944007084
577	0.0000002195416187	0.0000002428863013	0.0005427376599982
578	0.0000002177202845	0.0000002170583855	0.0005689858226106
579	0.0000002165612045	0.0000002071244722	0.0005996379768476
580	0.0000002147401261	0.0000002130849026	0.0005568204214796
581	0.0000002134155608	0.0000001996741616	0.0005688891396858
582	0.0000002120911802	0.0000002135815862	0.000529452750925
583	0.00000020944195	0.0000001927203783	0.0005649790982716
584	0.0000002082829837	0.0000001932170051	0.0005736058228649
585	0.0000002064619053	0.0000002056344499	0.0005297547904775
586	0.0000002046406991	0.0000002016609102	0.0005259980680421
587	0.0000002028193933	0.0000001966939038	0.0005383776151575
588	0.0000002021571106	0.0000001897401205	0.0005561935831793
589	0.000000200501546	0.0000002125880201	0.0005216718418524
590	0.0000002026535242	0.0000001827862093	0.0006416086689569
591	0.0000001996738774	0.0000002354358486	0.0004728487983812
592	0.0000001961969218	0.0000002076211416	0.0004898959887214
593	0.0000001947067005	0.0000001877533151	0.0005208715447225
594	0.0000001935476632	0.0000001773226899	0.0005492875352502
595	0.0000001913954861	0.0000002016607539	0.0004978488432243
596	0.0000001905675759	0.0000001852697977	0.0005183798493817
597	0.0000001890774257	0.0000001807995034	0.0005363446543925
598	0.0000001875874887	0.0000002011640419	0.0004821261391044
599	0.0000001857661118	0.0000001798061078	0.0005273291026242
600	0.0000001846072166	0.0000001892432806	0.0005113461520523
601	0.0000001832826797	0.0000001917267269	0.0005031612818129
602	0.0000001817925437	0.0000001812961301	0.0005199105362408
603	0.0000001807992334	0.0000001907333456	0.0004936550394632
604	0.0000001799712805	0.0000001738456632	0.0005355622852221
605	0.0000001783158154	0.0000001991771228	0.0004693963855971
606	0.0000001763289532	0.0000001763292232	0.0004814261919819
607	0.0000001751699727	0.0000001793093674	0.000481496215798
608	0.0000001736798367	0.0000001763291095	0.0005019654636271
609	0.0000001728519408	0.0000001713621174	0.0005248548695818
610	0.0000001867602037	0.0000003809639963	0.0003001307195518
611	0.0000001716933014	0.0000002140779145	0.0004031048447359
612	0.0000001685473592	0.0000001569580661	0.0004666919994634
613	0.0000001682161326	0.0000001703686934	0.0004996591014788
614	0.0000001662294125	0.0000001723555272	0.0004720037686639
615	0.0000001654017012	0.000000184772972	0.0004222003917675
616	0.0000001645738479	0.0000001773225193	0.0004330719239078
617	0.0000001622557591	0.0000001584480174	0.0004924331442453
618	0.0000001606001518	0.0000001678852044	0.0004745326878037
619	0.0000001607658646	0.0000001758324686	0.0004096910706721
620	0.0000001581167197	0.0000001554679017	0.000435849186033
621	0.0000001564609562	0.0000001465273129	0.0004732843372039
622	0.0000001551364619	0.0000001569578956	0.000463817617856
623	0.00000015480542	0.0000001624215997	0.0004283995949663
624	0.0000001529841001	0.0000001465272987	0.0004577329673339
625	0.0000001519907613	0.0000001490108303	0.000433745153714
626	0.0000001509973657	0.0000001549711328	0.0004306362243369
627	0.0000001493416164	0.000000142553688	0.0004647857276723
628	0.0000001485138341	0.0000001514942483	0.0004366798966657
629	0.0000001473549105	0.0000001569578814	0.000425861304393
630	0.0000001455336474	0.0000001495074429	0.0004335608682595
631	0.0000001442090962	0.0000001485140331	0.0004386439686641
632	0.0000001442092099	0.0000001624215571	0.0003964042407461
633	0.0000001430501015	0.000000139076775	0.0004514014581218
634	0.000000142718946	0.0000001316263081	0.0004664700245485
635	0.0000001404011556	0.0000001599380397	0.0003981102781836
636	0.0000001523223006	0.0000002081178536	0.0002667782537173
637	0.0000001390766755	0.0000001306330404	0.0003634228196461
638	0.0000001370897564	0.000000123679186	0.0004147272265982
639	0.000000135268607	0.0000001385801198	0.0003826663596556
640	0.0000001342751403	0.0000001281494377	0.0004123141698074
641	0.000000134109527	0.0000001182154392	0.0004409692483023
642	0.0000001327850612	0.0000001286461213	0.0004057054466102
643	0.0000001317916798	0.0000001346065233	0.0003878612769768
644	0.0000001301360015	0.0000001326197037	0.0003936397552025
645	0.0000001293081624	0.0000001261626323	0.0003910876112059
646	0.000000128314781	0.0000001271560279	0.0003858475538436
647	0.0000001284802806	0.00000011970549	0.0004244755546097
648	0.0000001269902725	0.0000001291428475	0.0003632581501734
649	0.0000001259968627	0.0000001276527115	0.0003750853938982
650	0.000000124837868	0.0000001192088135	0.000394771253923
651	0.0000001241756564	0.0000001296395453	0.0003548917593434
652	0.000000123844444	0.000000112751728	0.0004024861555081
653	0.0000001223543649	0.0000001226856767	0.0003867972700391
654	0.0000001213609693	0.000000117718713	0.0003828905464616
655	0.0000001200364608	0.000000120698914	0.0003610099665821
656	0.0000001195397488	0.0000001177186917	0.0003759533574339
657	0.0000001182151692	0.0000001087780959	0.0003936581488233
658	0.0000001175529292	0.0000001137451093	0.0003786095185205
659	0.000000116890682	0.0000001197054758	0.0003612414293457
660	0.0000001160628642	0.0000001177186917	0.0003609763807617
661	0.0000001240102847	0.0000001509977068	0.0002475126239005
662	0.000000113910545	0.000000111261663	0.000323537242366
663	0.0000001147382775	0.0000000943737888	0.0003871592052747
664	0.0000001119236686	0.0000001013276076	0.0003573434078135
665	0.0000001117581618	0.0000001187120873	0.0003295186324976
666	0.0000001105991245	0.0000001038110682	0.0003712626348715
667	0.0000001099368703	0.000000104804478	0.0003605736710597
668	0.0000001086123831	0.0000001087781101	0.0003259372024331
669	0.0000001077845226	0.000000102320989	0.0003432517987676
670	0.000000107618888	0.0000000958638608	0.0003815624804702
671	0.0000001062944222	0.0000001043077802	0.0003408492775634
672	0.0000001062944719	0.0000001147384907	0.0003027734055649
673	0.0000001054665333	0.0000000973539542	0.0003741530526895
674	0.0000001046387581	0.0000001062945714	0.0003233562747482
675	0.0000001029830727	0.0000001013275721	0.000337131874403
676	0.0000001023208114	0.000000101327565	0.0003264746046625
677	0.0000001013274087	0.000000103811054	0.0003242845123168
678	0.0000001014929509	0.0000000928836457	0.0003521576873027
679	0.0000001000028931	0.0000001008308743	0.0003116158477496
680	0.000000099009462	0.000000097850652	0.0003261061501689
681	0.00000009851275	0.0000000923869408	0.0003410078934394
682	0.0000000971882272	0.0000000983473427	0.0003256663621869
683	0.000000096857093	0.0000001137449672	0.0003247786662541
684	0.0000000963604094	0.0000001107648089	0.0003121095942333
685	0.0000000948702734	0.0000001008308104	0.0003287949948572
686	0.0000000942080192	0.0000000928836315	0.0003215306205675
687	0.0000000938768778	0.0000000953671275	0.0003163932997268
688	0.0000000932146307	0.0000000993407383	0.0003064502670895
689	0.0000000923867773	0.0000000943737177	0.0003158462350257
690	0.0000000917245089	0.0000000938770128	0.0003135506995022
691	0.0000000910622475	0.0000000894067256	0.0003093503473792
692	0.000000090731092	0.0000000884133158	0.0003249287838116
693	0.0000000905655853	0.0000001003341339	0.0002850184973795
694	0.0000000887443008	0.0000000894067114	0.0003133349528071
695	0.0000000887442866	0.000000087419906	0.0003167714748997
696	0.0000000880820252	0.0000000844396979	0.0003164355293848
697	0.000000087419771	0.0000000844396979	0.0003053172549699
698	0.000000086757467	0.0000000814594827	0.0003281193203293
699	0.0000000864263896	0.0000000899034163	0.0002853530168068
700	0.0000000854329798	0.000000092883603	0.0002821432135534
701	0.0000000849362678	0.0000000889099923	0.0002972570655402
702	0.0000000839428651	0.0000000814594898	0.0002987593761645
703	0.0000000836117451	0.0000000874199131	0.0002777339250315
704	0.0000000827838846	0.0000000819561876	0.0002961498976219
705	0.0000000824527717	0.0000000874198847	0.0002776347682811
706	0.0000000816249184	0.0000000849363815	0.0002837317297235
707	0.0000000819560384	0.0000000754990523	0.0003094362327829
708	0.0000000806315086	0.0000000799693609	0.0002971465000883
709	0.0000000798036908	0.0000000819561734	0.0002796328917611
710	0.0000000821215806	0.0000000725188158	0.0003481674648356
711	0.0000000809626073	0.0000000745056212	0.0003391875652596
712	0.0000000779824489	0.0000000889099709	0.0002709939144552
713	0.000000077485744	0.0000000869231656	0.0002730552223511
714	0.0000000769890391	0.0000000829495548	0.0002758194750641
715	0.0000000763267707	0.000000078975944	0.0002831291058101
716	0.0000000761612071	0.0000000769891457	0.0002739400370046
717	0.000000075333368	0.0000000735122256	0.0002804701507557
718	0.0000000751677902	0.0000000725188158	0.0002935693482868
719	0.0000000740088169	0.0000000725188158	0.0002802248636726
720	0.0000000731810061	0.0000000789759511	0.0002555627725087
721	0.0000000730154355	0.0000000735122256	0.0002660466416273
722	0.0000000726842941	0.0000000720221252	0.0002627863723319
723	0.0000000720220186	0.0000000725188158	0.0002624593034852
724	0.0000000713597501	0.0000000710287154	0.0002643203479238
725	0.0000000713597501	0.0000000670551046	0.0002682499762159
726	0.0000000708630452	0.0000000685452051	0.0002621898602229
727	0.0000000807972356	0.0000001147385191	0.0001456463069189
728	0.0000000697040932	0.0000000665584068	0.0002383557293797
729	0.0000000692073741	0.0000000596045453	0.0002673369308468
730	0.0000000680483936	0.0000000596045382	0.0002719537587836
731	0.0000000678828442	0.0000000690418815	0.0002512143400963
732	0.0000000675517029	0.0000000665583784	0.000251616089372
733	0.0000000731810985	0.0000001008308814	0.00014752408606
734	0.0000000662271944	0.000000065564997	0.000219212466618
735	0.0000000655648975	0.0000000581144306	0.0002491927007213
736	0.0000000655648975	0.0000000596045311	0.0002507247845642
737	0.000000068048486	0.0000001142416366	0.0001572102337377
738	0.0000000642403819	0.0000000799693254	0.0002017561200773
739	0.0000000639092335	0.0000000620880485	0.0002279838226968
740	0.0000000630814085	0.0000000635781703	0.0002093770890497
741	0.0000000624191117	0.0000000551342048	0.0002378287172178
742	0.0000000619224281	0.0000000591078333	0.0002179680595873
743	0.0000000617568574	0.0000000605979409	0.0002191504463553
744	0.0000000609290183	0.000000060101236	0.0002178146824008
745	0.0000000601011649	0.0000000556309026	0.0002373737079324
746	0.0000000602667569	0.0000000605979409	0.0002059730322799
747	0.0000000597700449	0.000000060101236	0.0002061559644062
748	0.0000000582799267	0.0000000556309026	0.0002219718880951
749	0.0000000582799053	0.000000051657274	0.0002520483685657
750	0.0000000584455151	0.0000000596045311	0.0002017074730247
751	0.0000000576176724	0.0000000596045275	0.0002024375717156
752	0.0000000569553791	0.0000000521539825	0.0002250761172036
753	0.0000000567898297	0.0000000551342012	0.0002052860509139
754	0.0000000559619764	0.0000000536440901	0.0002170560037484
755	0.0000000556308457	0.0000000526506838	0.0002160874719266
756	0.0000000551341444	0.0000000541407879	0.0002084237930831
757	0.0000000546374395	0.0000000511605691	0.000219615874812
758	0.0000000543063088	0.0000000536440901	0.0002071115450235
759	0.0000000544718866	0.0000000551341977	0.0001958033972187
760	0.0000000531473248	0.0000000511605691	0.0002205523924204
761	0.0000000531473283	0.0000000506638678	0.0002124756574631
762	0.0000000524850599	0.0000000516572669	0.0002081189450109
763	0.0000000564587417	0.000000090400043	0.0001296287518926
764	0.0000000526506483	0.0000000561276003	0.0001752862590365
765	0.0000000518227914	0.0000000471869477	0.0002105560706696
766	0.00000005132609	0.0000000481803539	0.0002053223142866
767	0.000000050498258	0.0000000551341834	0.0001871994754765
768	0.0000000496704118	0.0000000496704615	0.0001922436640598
769	0.0000000500015425	0.000000047683649	0.0002011872275034
770	0.0000000495048482	0.0000000496704544	0.0001930749567691
771	0.0000000490081433	0.0000000481803468	0.0001913627202157
772	0.0000000485114313	0.0000000452001281	0.0002014127967414
773	0.00000004818029	0.000000045200121	0.0002074930234812
774	0.0000000483458784	0.0000000506638642	0.0001761238090694
775	0.0000000473524686	0.0000000486770517	0.0001812102273107
776	0.0000000471868908	0.000000043213312	0.0001966087002074
777	0.0000000470213308	0.000000045696833	0.0001841197372414
778	0.0000000461934846	0.0000000437100134	0.0001950873702299
779	0.0000000463590624	0.0000000466902357	0.0001778270379873
780	0.0000000458623468	0.0000000417231973	0.0001975107006729
781	0.0000000452000783	0.000000045200121	0.0001847566891229
782	0.0000000448689512	0.0000000481803468	0.0001728163915686
783	0.0000000442066757	0.0000000447034161	0.0001821704790927
784	0.0000000437099708	0.0000000432133085	0.0001795209827833
785	0.0000000432132659	0.0000000417231973	0.0001832297712099
786	0.0000000432132623	0.0000000412264924	0.000192225255887
787	0.0000000425509938	0.0000000422198987	0.0001850502740126
788	0.0000000422198596	0.0000000427166	0.0001745843183016
789	0.0000000417231583	0.0000000417231973	0.0001729597424855
790	0.000000041392024	0.0000000417231973	0.0001732680393616
791	0.000000041392024	0.0000000412264924	0.0001749619987095
792	0.0000000417231512	0.0000000402330862	0.0001909135316964
793	0.0000000456968294	0.0000000675517668	0.0001082649832824
794	0.0000000405641849	0.0000000402330862	0.0001616530789761
795	0.0000000410608756	0.0000000372528604	0.0001975390914595
796	0.0000000400674836	0.0000000422198951	0.0001578334631631
797	0.0000000399019164	0.0000000417231938	0.0001585020072525
798	0.0000000395707822	0.0000000412264889	0.0001599290553713
799	0.0000000394052186	0.0000000442067076	0.0001502740924479
800	0.0000000389085031	0.0000000372528604	0.0001770656817826
801	0.0000000387429324	0.0000000387429715	0.0001700713910395
802	0.0000000384117946	0.0000000387429715	0.0001737914572004
803	0.0000000384118124	0.0000000466902179	0.0001473494776292
804	0.0000000380806746	0.0000000432132943	0.0001530035806354
805	0.0000000377495333	0.0000000407297804	0.0001621286064619
806	0.0000000372528284	0.0000000377495617	0.0001618841197342
807	0.0000000369216941	0.0000000382462666	0.0001594247150933
808	0.0000000367561235	0.0000000377495617	0.0001581022224855
809	0.0000000364249857	0.0000000367561519	0.0001617775269551
810	0.000000036259415	0.0000000367561519	0.0001636395027163
811	0.0000000365905635	0.0000000407297804	0.0001449841656722
812	0.0000000352660123	0.0000000367561555	0.0001546619168948
813	0.0000000352660123	0.0000000347693394	0.0001657647226239
814	0.0000000351004488	0.0000000422198845	0.0001476801990066
815	0.000000034769311	0.0000000367561519	0.0001588614250068
816	0.0000000341070425	0.0000000392396728	0.0001435370650142
817	0.0000000342726025	0.0000000352660408	0.0001557687355671
818	0.000000034107039	0.0000000367561519	0.0001476994220866
819	0.000000036921719	0.0000000546374608	0.0001051260114764
820	0.0000000339414825	0.0000000377495653	0.0001271981018363
821	0.0000000337759012	0.0000000332792247	0.0001585715945112
822	0.0000000332792034	0.0000000342726345	0.0001376486907247
823	0.0000000329480621	0.0000000327825198	0.0001504930842202
824	0.0000000324513678	0.0000000372528568	0.0001278141717194
825	0.0000000324513643	0.0000000352660443	0.0001347732613795
826	0.0000000319546558	0.0000000322858185	0.0001489199057687
827	0.0000000316235216	0.0000000332792283	0.0001404906361131
828	0.0000000321202265	0.0000000337759296	0.0001324474869762
829	0.0000000312923802	0.0000000307957038	0.0001480370847275
830	0.0000000307956789	0.0000000312924087	0.0001454811426811
831	0.0000000311268202	0.0000000337759261	0.0001348905934719
832	0.000000031457958	0.0000000342726345	0.0001270515058422
833	0.0000000301334104	0.0000000317891136	0.0001360671740258
834	0.0000000302989811	0.0000000322858149	0.0001317583373748
835	0.0000000316235358	0.0000000397363848	0.0000953956259764
836	0.000000030630126	0.0000000352660443	0.000107440064312
837	0.000000029471142	0.0000000312924087	0.0001222009741468
838	0.0000000291400024	0.0000000302989989	0.0001335353153991
839	0.0000000301334246	0.0000000392396622	0.0001039768467308
840	0.0000000296367126	0.0000000357627421	0.0001095643310691
841	0.0000000306301295	0.0000000387429751	0.0000856432816363
842	0.0000000291400113	0.0000000307957038	0.0001096912819776
843	0.000000027981029	0.000000029802294	0.0001208184257848
844	0.0000000276498913	0.0000000293055926	0.0001170105242636
845	0.0000000276498913	0.0000000293055908	0.0001182109408546
846	0.0000000271531864	0.0000000283121828	0.0001228096371051
847	0.0000000271531899	0.0000000293055908	0.0001176252335426
848	0.0000000268220521	0.0000000288088859	0.0001167950613308
849	0.0000000266564815	0.0000000278154779	0.0001227410830325
850	0.0000000288088806	0.0000000417231867	0.0000840745706228
851	0.0000000264909179	0.0000000302989989	0.0001072752929758
852	0.0000000258286423	0.000000027318773	0.0001201846534968
853	0.0000000256630699	0.0000000258286583	0.0001269903004868
854	0.0000000254975063	0.0000000283121828	0.0001104757830035
855	0.000000025331941	0.0000000288088895	0.0001047074692906
856	0.0000000250007997	0.0000000253319552	0.0001227179454872
857	0.0000000248352361	0.0000000283121828	0.0001084330215235
858	0.0000000243385276	0.0000000263253632	0.0001169089591713
859	0.0000000246696672	0.000000027318773	0.0001099373112083
860	0.0000000246696708	0.0000000283121828	0.0001005236117635
861	0.0000000240073934	0.000000027318773	0.0001101956368075
862	0.0000000236762592	0.0000000253319534	0.0001105990886572
863	0.0000000238418245	0.0000000243385436	0.0001154260098701
864	0.0000000269876335	0.0000000357627492	0.0000691068780725
865	0.0000000233451249	0.0000000273187712	0.0000952839181991
866	0.0000000235106885	0.000000023345132	0.0001139048690675
867	0.0000000233451214	0.0000000233451338	0.0001114860642701
868	0.0000000230139854	0.0000000233451338	0.0001092638849514
869	0.0000000228484218	0.0000000263253614	0.0000983231730061
870	0.0000000226828512	0.0000000238418387	0.000104717524664
871	0.0000000228484165	0.0000000218550191	0.0001163279011962
872	0.0000000223517169	0.0000000233451338	0.000101119017927
873	0.0000000220205791	0.0000000243385436	0.0000960264660534
874	0.000000021855012	0.0000000233451338	0.0000978512252914
875	0.0000000225172805	0.0000000213583125	0.0001136850405601
876	0.0000000216894431	0.0000000218550191	0.0001035093009705
877	0.0000000215238742	0.0000000233451338	0.0000976919473032
878	0.0000000213583053	0.0000000228484289	0.0001008988037938
879	0.0000000213583053	0.0000000233451338	0.0000993805442704
880	0.0000000213583053	0.0000000228484289	0.0000984303187579
881	0.0000000206960351	0.0000000238418387	0.0000919242811506
882	0.0000000206960333	0.0000000218550191	0.0000977025920292
883	0.0000000206960333	0.0000000218550174	0.0000993364301394
884	0.0000000203648991	0.0000000233451338	0.0000899147271411
885	0.0000000203648991	0.0000000218550191	0.0000920530728763
886	0.0000000205304662	0.0000000203649044	0.0000993820358417
887	0.0000000201993284	0.0000000208616111	0.0000957628217293
888	0.0000000200337613	0.0000000208616111	0.0000940008394537
889	0.0000000200337613	0.0000000193714964	0.0001019745104713
890	0.0000000198681942	0.0000000208616111	0.0000919961821637
891	0.0000000198681942	0.0000000193714964	0.0001005424564937
892	0.0000000203649044	0.0000000312924051	0.0000654811810819
893	0.0000000188747844	0.0000000233451338	0.0000818887056084
894	0.0000000195370582	0.0000000193714964	0.0000915982673177
895	0.0000000192059222	0.0000000193714946	0.0000901723979041
896	0.0000000190403533	0.0000000193714946	0.0000863374298206
897	0.0000000188747844	0.0000000188747915	0.0000905252600205
898	0.0000000190403533	0.0000000183780866	0.0000973784844973
899	0.0000000187092173	0.0000000183780848	0.0000890430455911
900	0.0000000183780813	0.0000000193714946	0.000084132901975
901	0.0000000187092173	0.0000000178813817	0.000092569476692
902	0.0000000185436484	0.0000000183780866	0.0000882918102434
903	0.0000000180469435	0.0000000193714946	0.0000885898116394
904	0.0000000178813764	0.0000000198681995	0.000086149557319
905	0.0000000178813746	0.0000000188747915	0.0000924805208342
906	0.0000000177158093	0.0000000188747915	0.0000820455170469
907	0.0000000175502386	0.0000000183780866	0.0000830759454402
908	0.0000000177158075	0.0000000173846768	0.0000871260344866
909	0.0000000177158075	0.0000000173846768	0.0000860810541781
910	0.0000000175502386	0.0000000183780848	0.000084172883362
911	0.0000000172191044	0.0000000173846768	0.0000855744656292
912	0.0000000172191026	0.0000000183780866	0.0000835403989186
913	0.0000000170535337	0.0000000168879719	0.0000905023553059
914	0.0000000167223995	0.0000000178813817	0.0000805549716461
915	0.0000000170535337	0.000000016391267	0.0000878152131918
916	0.0000000165568306	0.0000000173846768	0.0000825457027531
917	0.0000000163912617	0.0000000168879701	0.0000856621481944
918	0.0000000162256946	0.0000000163912652	0.0000853292731335
919	0.0000000172191097	0.0000000278154761	0.0000474283006042
920	0.0000000163912652	0.0000000193714946	0.0000657091295579
921	0.0000000158945568	0.0000000163912652	0.0000846387047204
922	0.0000000157289879	0.0000000158945603	0.0000847861447255
923	0.0000000153978537	0.0000000168879719	0.0000747162557673
924	0.0000000153978537	0.0000000153978572	0.0000787427270552
925	0.0000000152322848	0.000000016391267	0.0000749035607441
926	0.0000000152322848	0.0000000149011514	0.000078316705185
927	0.0000000149011488	0.0000000158945621	0.0000724045239622
928	0.0000000147355799	0.0000000158945621	0.0000739521419746
929	0.000000014735579	0.0000000149011514	0.0000796998865553
930	0.0000000144044447	0.0000000153978572	0.0000714412744856
931	0.0000000144044447	0.0000000153978572	0.00007214431389
932	0.000000014404443	0.0000000153978572	0.000076133706898
933	0.000000014404443	0.0000000153978572	0.0000810820274637
934	0.0000000140733079	0.0000000153978572	0.0000695639319019
935	0.0000000140733079	0.0000000149011523	0.0000740448303986
936	0.000000013907739	0.0000000144044483	0.0000752391933929
937	0.0000000132454643	0.0000000134110376	0.0000827467665658
938	0.000000013742171	0.0000000144044483	0.0000711644097464
939	0.0000000135766038	0.0000000139077425	0.0000725802092347
940	0.0000000135766021	0.0000000139077425	0.0000730751489755
941	0.0000000130798972	0.0000000134110376	0.0000762312847655
942	0.0000000129143292	0.0000000134110376	0.0000738506350899
943	0.0000000132454669	0.0000000144044483	0.0000676007693983
944	0.0000000130798981	0.0000000134110385	0.0000703166297171
945	0.0000000129143292	0.0000000134110376	0.000070719543146
946	0.0000000137421745	0.0000000193714964	0.0000429250721936
947	0.0000000130798989	0.0000000153978572	0.0000542414491065
948	0.0000000122520545	0.0000000134110376	0.0000817416148493
949	0.0000000120864874	0.0000000124176287	0.0000736924775993
950	0.0000000124176269	0.0000000139077434	0.0000611922150711
951	0.0000000130799007	0.0000000188747897	0.0000453573084087
952	0.000000012252058	0.0000000144044483	0.0000556105333089
953	0.0000000120864883	0.0000000124176287	0.0000648875211482
954	0.0000000115897816	0.0000000124176278	0.0000747947633499
955	0.0000000119209203	0.0000000134110385	0.0000604613924224
956	0.0000000117553531	0.0000000134110385	0.0000578297076572
957	0.0000000114242145	0.0000000129143327	0.000060997914261
958	0.0000000117553531	0.0000000129143336	0.0000598777951382
959	0.0000000117553514	0.0000000129143336	0.0000564764886803
960	0.0000000110930793	0.0000000119209229	0.0000614628661424
961	0.0000000107619424	0.0000000119209229	0.0000599570958002
962	0.0000000110930793	0.0000000124176287	0.0000577429891564
963	0.0000000107619424	0.0000000119209229	0.0000589552328165
964	0.0000000107619424	0.0000000124176269	0.0000622718653176
965	0.0000000107619424	0.000000011424218	0.0000638658020762
966	0.0000000104308064	0.0000000119209238	0.0000586290698266
967	0.0000000109275105	0.0000000129143327	0.0000559324907954
968	0.0000000109275105	0.0000000124176287	0.0000618665872025
969	0.0000000105963744	0.0000000124176287	0.0000595805358898
970	0.0000000104308064	0.0000000119209229	0.0000558447718504
971	0.0000000100996687	0.0000000114242189	0.0000563750400033
972	0.0000000099341015	0.000000010927514	0.0000572178032598
973	0.0000000099341015	0.000000010927514	0.0000579648585699
974	0.0000000097685326	0.0000000114242189	0.0000562951463507
975	0.0000000100996687	0.0000000114242189	0.0000558628889848
976	0.0000000097685318	0.0000000114242189	0.0000543011847185
977	0.0000000097685318	0.000000010927514	0.000058025609178
978	0.0000000096029646	0.0000000114242189	0.0000528379387106
979	0.0000000094373958	0.0000000119209229	0.000055179654737
980	0.0000000094373966	0.0000000114242189	0.0000529605385964
981	0.0000000092718278	0.0000000114242189	0.0000551938828721
982	0.0000000091062589	0.0000000114242189	0.0000541609588254
983	0.0000000094373966	0.0000000119209229	0.0000489910562465
984	0.0000000089406917	0.0000000114242189	0.000053780961025
985	0.0000000089406909	0.0000000119209229	0.0000527702541149
986	0.0000000089406909	0.0000000119209229	0.0000516032996529
987	0.0000000091062597	0.0000000119209229	0.0000508624398208
988	0.000000008775122	0.000000010927514	0.0000589875198784
989	0.0000000089406917	0.0000000119209229	0.0000505900934513
990	0.0000000087751229	0.0000000109275131	0.0000526976509718
991	0.0000000087751229	0.0000000119209229	0.0000498735862493
992	0.000000008443986	0.0000000119209229	0.0000502750481246
993	0.0000000086095548	0.0000000119209229	0.0000474454063806
994	0.000000008278418	0.000000010927514	0.0000512112892466
995	0.0000000081128491	0.000000011424218	0.0000492050821777
996	0.0000000094373984	0.0000000149011532	0.0000327376183122
997	0.0000000082784188	0.0000000129143318	0.000036917590478
998	0.0000000077817122	0.000000011920922	0.0000466198616778


==> loopy/tabs/exp_loss_r_4.dat <==
0	0.257563084363937	0.2733513712883	0.252676725387573
1	0.137839302420616	0.171340987086296	0.128702372312546
2	0.0866562128067017	0.0752457901835442	0.0788882449269295
3	0.0487127676606178	0.0539340116083622	0.0603854320943356
4	0.0245905090123415	0.0109006268903613	0.0274075753986835
5	0.015035648830235	0.0047729662619531	0.0208365004509687
6	0.0107889724895358	0.0040283100679517	0.015497675165534
7	0.0147992726415396	0.0055111986584961	0.0100380200892687
8	0.0145764937624335	0.0044565005227923	0.0388468094170094
9	0.0467547029256821	0.0343669317662716	0.0803442969918251
10	0.0360467508435249	0.0423054285347462	0.0263325572013855
11	0.0101694762706757	0.0055741099640727	0.0101561676710844
12	0.0154310343787074	0.0053089247085154	0.0368765592575073
13	0.0064942054450512	0.003232162212953	0.0046620201319456
14	0.0053899204358459	0.0017544443253428	0.0038593227509409
15	0.0043456600978971	0.001046055695042	0.0131793860346079
16	0.0046417652629316	0.0015860480489209	0.0154761979356408
17	0.0032289624214172	0.0016876439331099	0.0113046057522297
18	0.0815313458442688	0.115789368748665	0.141747623682022
19	0.0808237046003342	0.0402312353253365	0.043818436563015
20	0.0037754937075078	0.0174793768674135	0.008817994967103
21	0.0196378286927938	0.0286270715296268	0.0159742068499327
22	0.0014933731872588	0.0005095800152048	0.0021349529270083
23	0.0083780493587255	0.0020851343870163	0.0046096248552203
24	0.004496656358242	0.0012129299575463	0.0190974157303572
25	0.0011265338398516	0.000212791012018	0.0008455793722533
26	0.0003532809205353	0.0002364800166106	0.004762249533087
27	0.0002406756975688	0.0001780062157195	0.0035445848479867
28	0.000151748477947	0.0001165912399301	0.0018809864996001
29	0.0001349502999801	0.000092593858426	0.0012384110596031
30	0.0001237933902303	0.0000840269640321	0.0012308188015595
31	0.000114191272587	0.0000776512169978	0.0012182825012133
32	0.000106557716208	0.000068433531851	0.0010857377201319
33	0.0000943129707593	0.0000608233385719	0.0010615672217682
34	0.0000843099478516	0.0000543835922144	0.0010955098550767
35	0.0000753868662287	0.0000465769626317	0.0007265082094818
36	0.0000664775361656	0.0000435932670371	0.0009028922650032
37	0.0000619180282229	0.0000408026862715	0.0009540831670165
38	0.000057010751334	0.0000361631718988	0.0006506352219731
39	0.0000593878394284	0.0000397218573198	0.0011370960855857
40	0.0000484511001559	0.0000326897788909	0.00067524187034
41	0.0000447561615147	0.0000300074825645	0.0005946506862529
42	0.0000414720016124	0.0000279088490061	0.0006081343162805
43	0.000040555583837	0.0000270949149126	0.000479185662698
44	0.0000355725387635	0.0000247167008638	0.0006545902579091
45	0.0000336430712196	0.0000232943875744	0.000669942877721
46	0.0000317765698128	0.0000219127123273	0.0006257253116928
47	0.0000321889565384	0.0000222263224714	0.0008526131277904
48	0.0000285791575152	0.0000200832728297	0.0005962286377326
49	0.0000274207777693	0.0000191896724573	0.000533104990609
50	0.0000261468576355	0.0000184069231182	0.0006758693489246
51	0.0000250469693128	0.0000175426011992	0.0006605162052438
52	0.000024060413125	0.0000167107009474	0.000526639923919
53	0.0000230151854339	0.0000160148556461	0.0005917108501308
54	0.0000221363789024	0.0000153019282152	0.0005658658337779
55	0.0000212497579923	0.0000146189149746	0.0005272025591694
56	0.0000204212683457	0.0000140263418871	0.0005433447076939
57	0.0000197227782337	0.0000135661503009	0.0005926979356445
58	0.0000188355006685	0.0000129601821754	0.0005402820534073
59	0.0000181594914466	0.0000124691632664	0.0005216455319896
60	0.0000175534260052	0.0000120759905258	0.0005861073150299
61	0.0000167791076819	0.000011569817616	0.0005216000718065
62	0.0000160753279488	0.0000111392500912	0.0005239941528998
63	0.0000154870867846	0.0000107486148408	0.0004811106191482
64	0.000014891857063	0.0000103624870462	0.000541900168173
65	0.0000142356793731	0.0000099608387245	0.0005179094732739
66	0.0000136873177325	0.0000096048424894	0.0004967511049472
67	0.000013331732589	0.0000093364715212	0.000550833530724
68	0.0000127304138005	0.0000089895429483	0.0004916446050629
69	0.0000123725985759	0.0000087314629127	0.0004316377162468
70	0.0000119974529298	0.0000085299288912	0.0005720968474634
71	0.0000114095646495	0.000008174971299	0.0005353461601771
72	0.0000109321335913	0.0000079010178524	0.0004598105733749
73	0.0000105691688077	0.0000076447713582	0.0004480142088141
74	0.0000102391140899	0.0000073890073509	0.000439682014985
75	0.0000099214275906	0.0000071391614256	0.0004516610933933
76	0.0000095933401099	0.0000069176426223	0.000462961877929
77	0.0000093169219326	0.0000067224705163	0.0004576237115543
78	0.0000090642752184	0.0000065710869421	0.0003977900487371
79	0.0000087843363872	0.0000063455922827	0.0004024126392324
80	0.000008479238204	0.0000061394571276	0.0004188852908555
81	0.0000082304241005	0.0000059507133301	0.0004258873523213
82	0.0000083085224105	0.0000059967183006	0.0005477319937199
83	0.0000077860950114	0.0000056849562498	0.0004589025338646
84	0.0000074933113865	0.0000054967667893	0.0004255082458258
85	0.0000072667298809	0.0000053408562053	0.0003884722827934
86	0.0000070579681051	0.0000051799238463	0.0004003056965303
87	0.0000068906506385	0.0000050677194849	0.0003514633572195
88	0.00000663964056	0.0000048764568419	0.0003979659522884
89	0.0000064730916165	0.0000047453277148	0.0004051878640894
90	0.0000062925018938	0.0000046132317948	0.000384341867175
91	0.0000061968657974	0.0000045606329877	0.0003173151053488
92	0.0000060198030951	0.0000044472903937	0.00043974124128
93	0.0000057988177105	0.0000042868850869	0.0004243146395311
94	0.0000055778659771	0.0000041473690544	0.0003576838644221
95	0.000005441448593	0.0000040351183088	0.0003591379499994
96	0.0000053047060646	0.0000039342944547	0.0003550187975634
97	0.000005177222647	0.0000038294874685	0.0003690945159178
98	0.0000050510757319	0.0000037341283132	0.0003633113810793
99	0.0000049504101298	0.0000036501819523	0.0003769105533138
100	0.0000048156739467	0.0000035682483031	0.0003373043437023
101	0.0000047074036047	0.000003487290769	0.0003310994070489
102	0.0000046044287956	0.0000034098081869	0.0003277280484326
103	0.0000045125343604	0.0000033238732158	0.000348765111994
104	0.0000044060930122	0.0000032483862924	0.0003291734901723
105	0.000004314205853	0.0000031718927858	0.0003372090868652
106	0.0000042210003812	0.0000031028559988	0.0003283141122665
107	0.000004187084869	0.0000031152915199	0.0002694660506677
108	0.0000040761265154	0.0000030000271636	0.0003601294883993
109	0.0000039854025999	0.0000029299956168	0.0003601972130127
110	0.0000038499961192	0.000002852031912	0.0003128067473881
111	0.0000037672225517	0.0000027934265745	0.0003001275181305
112	0.0000036860956243	0.0000027223975394	0.0003098330053035
113	0.0000036079559322	0.0000026702477953	0.0002973795344587
114	0.0000035389148252	0.000002608656132	0.0003038046124857
115	0.0000034730269363	0.0000025649501367	0.0002884333662223
116	0.0000034135853184	0.0000025058400297	0.0003050653613172
117	0.0000033395849641	0.0000024596515686	0.0002890873583965
118	0.0000032738578284	0.0000024060084343	0.0002893130877055
119	0.0000032177333651	0.000002360312692	0.0002870387106668
120	0.0000031609454254	0.0000023086554393	0.0002916464873124
121	0.0000031064723771	0.0000022594815619	0.00030117231654
122	0.000003046713573	0.0000022371343675	0.0002747924008872
123	0.0000029824773264	0.0000021904459118	0.0002668453671504
124	0.0000029324735351	0.0000021417674816	0.000281366345007
125	0.0000028717156511	0.0000021010412183	0.0002656551660039
126	0.0000028154249776	0.0000020553447939	0.0002686497755349
127	0.0000027642656732	0.0000020126285563	0.0002706188533921
128	0.0000027137707548	0.0000019788537884	0.0002657832810655
129	0.0000026679110761	0.0000019495489596	0.0002619284205139
130	0.0000026314819479	0.0000019043466182	0.0002829761942849
131	0.0000025687413654	0.0000018795160486	0.0002486738958396
132	0.0000025207277758	0.0000018412700911	0.0002510685881134
133	0.0000024813211894	0.0000017985524892	0.0002659291785676
134	0.0000024333091915	0.0000017642810235	0.0002606901689433
135	0.0000023940710889	0.000001734976081	0.0002589916985016
136	0.0000023982188395	0.0000017791866185	0.0002110945060849
137	0.0000023102998057	0.0000016907713416	0.0002413017355138
138	0.0000022680796974	0.0000016500413267	0.0002489846374374
139	0.0000022243714284	0.0000016167631429	0.0002449714229442
140	0.0000021886121431	0.0000016008700641	0.0002309214760317
141	0.0000021520220344	0.0000015720611373	0.0002332035946893
142	0.0000021132789243	0.0000015338143839	0.0002434913476463
143	0.0000020809923171	0.000001498051688	0.0002530623751227
144	0.0000020444053916	0.0000014836484752	0.0002358973870287
145	0.0000020132813461	0.0000014687483372	0.0002229130477645
146	0.0000019788440113	0.0000014389462422	0.0002215518470621
147	0.0000019430822249	0.0000014180851622	0.0002175185218221
148	0.0000019195740606	0.0000014086485862	0.0002029799943557
149	0.0000018924159804	0.0000013574857576	0.0002450306201354
150	0.0000018525159931	0.0000013331480204	0.0002377184573561
151	0.0000018174171146	0.0000013078170014	0.0002312307769898
152	0.0000017867891984	0.0000012924199382	0.0002193837426603
153	0.0000017543384274	0.0000012655980299	0.000221676993533
154	0.000001728013217	0.0000012437430996	0.0002232447295683
155	0.0000016993711824	0.0000012278487702	0.000218441884499
156	0.0000016809919998	0.0000012025163869	0.0002300376218045
157	0.0000016460598999	0.0000011871196648	0.0002141296863556
158	0.0000016230462734	0.0000011707286376	0.000210217825952
159	0.0000015985425534	0.000001150363687	0.0002104861923726
160	0.0000015750322291	0.0000011295020386	0.0002161383599741
161	0.0000015510249796	0.0000011061570149	0.0002182314783568
162	0.0000015266871287	0.0000010942364952	0.000213155450183
163	0.00000150549522	0.000001071388283	0.0002134481474059
164	0.0000014857923816	0.0000010520166143	0.0002179384027841
165	0.0000014631123122	0.0000010609583114	0.0001900784554891
166	0.0000014448987713	0.0000010286719316	0.0002068654139293
167	0.000001420395165	0.0000010107909247	0.0002035481011262
168	0.0000013970504824	0.0000009919161812	0.0002043962304015
169	0.0000013945694946	0.0000010197326219	0.0001719631982269
170	0.0000013571499267	0.0000009705582897	0.0001945775293279
171	0.0000013392678966	0.0000009487029615	0.0002085950109176
172	0.0000013119511095	0.000000943736552	0.0001864702062448
173	0.0000012920837662	0.000000933306012	0.0001780941529432
174	0.0000012733738686	0.0000009109540997	0.0001901328214444
175	0.0000012503608104	0.000000895059884	0.0001834849535953
176	0.0000012336388409	0.000000883635721	0.0001804188650567
177	0.0000012193994507	0.0000008637674114	0.0001893409062177
178	0.0000011993666931	0.0000008612843203	0.0001765101624187
179	0.0000011819819292	0.0000008399258604	0.0001842182682594
180	0.000001167245955	0.0000008210508895	0.0001920260547195
181	0.0000011548303291	0.000000832972546	0.0001642400748096
182	0.0000011336368289	0.0000008081369174	0.0001780502789188
183	0.0000011162525198	0.0000007937326245	0.0001770418311935
184	0.000001100027589	0.0000007862822144	0.0001687288313406
185	0.0000010856226709	0.0000007703876008	0.0001770881935954
186	0.0000010702252666	0.0000007584667969	0.0001764285261743
187	0.0000010543311646	0.0000007520097256	0.0001701882865746
188	0.0000010455552228	0.0000007321413023	0.0001859863259597
189	0.0000010237010883	0.0000007286646451	0.0001730361836962
190	0.0000010111182291	0.0000007147569931	0.0001723623572616
191	0.000000997211032	0.000000706313017	0.000168121085153
192	0.0000009831377383	0.0000006924054219	0.0001679109991528
193	0.0000009707200661	0.0000006849548413	0.0001693691447144
194	0.0000009581374343	0.0000006799879202	0.0001597460068297
195	0.0000009443953104	0.0000006680669458	0.0001652938517509
196	0.0000009324744497	0.0000006576363489	0.0001638285903027
197	0.0000009203885156	0.0000006561461987	0.0001561417157063
198	0.0000009092951814	0.0000006412450375	0.00016198164667
199	0.0000008950567576	0.0000006362781164	0.0001554507471155
200	0.0000008882682323	0.0000006208802006	0.0001655839005252
201	0.0000008728711123	0.0000006208803711	0.0001506231637904
202	0.0000008631022865	0.0000006064758509	0.0001590951433172
203	0.0000008506850691	0.0000006015088729	0.0001517131604487
204	0.0000008415793218	0.0000006034958346	0.0001405745570082
205	0.0000008289955531	0.0000005826341862	0.0001524200197309
206	0.0000008165784493	0.0000005776671514	0.0001501750957686
207	0.0000008059823244	0.0000005746870215	0.0001416761078872
208	0.0000007933989536	0.0000005607791991	0.0001469135895604
209	0.0000007826373576	0.0000005523352797	0.0001445565576432
210	0.0000007738622685	0.0000005453813969	0.0001455610326957
211	0.0000007652526506	0.0000005394210234	0.0001472312433179
212	0.0000007556500918	0.0000005329638952	0.0001398897584295
213	0.0000007448880979	0.0000005279968605	0.0001392825943185
214	0.0000007354507829	0.0000005220364301	0.0001396197476424
215	0.0000007289941095	0.0000005220364869	0.0001284707250306
216	0.0000007180663602	0.0000005036583843	0.0001371914841002
217	0.0000007084631193	0.0000004917374099	0.0001470307470299
218	0.0000006972048254	0.000000486770432	0.0001406220399076
219	0.0000006887608492	0.0000004793198514	0.0001416574959876
220	0.000000685615646	0.0000004922342782	0.0001234374649357
221	0.0000006722044077	0.0000004753462406	0.000134224377689
222	0.0000006659125233	0.000000461438475	0.0001439843035769
223	0.0000006554820402	0.0000004569681948	0.0001356631546514
224	0.0000006472037057	0.0000004544846774	0.0001307167985942
225	0.0000006433960493	0.0000004634254367	0.000117428106023
226	0.0000006303159239	0.0000004435572123	0.0001301836018683
227	0.0000006225342872	0.0000004375967535	0.0001296617410844
228	0.0000006140905384	0.0000004336231143	0.0001246355386684
229	0.0000006069709571	0.0000004241857425	0.0001297179696849
230	0.0000005990236218	0.0000004162384926	0.0001294502435485
231	0.00000059322889	0.0000004107747316	0.0001314967812505
232	0.0000005852818958	0.0000004117682124	0.0001235545205418
233	0.0000005788245971	0.0000004038209056	0.0001280630676774
234	0.0000005715396583	0.000000399847238	0.0001258097472601
235	0.0000005652482287	0.000000397363749	0.0001187852903968
236	0.0000005586253451	0.0000003874296794	0.0001246317697223
237	0.0000005531616125	0.0000003819659469	0.000124200785649
238	0.0000005457113161	0.0000003824626447	0.0001160481115221
239	0.0000005405786965	0.0000003789857033	0.0001189425456687
240	0.0000005346182661	0.0000003725285467	0.0001198105601361
241	0.0000005288233069	0.0000003660714185	0.0001207019886351
242	0.0000005230284614	0.0000003576274423	0.0001216433738591
243	0.0000005160745786	0.0000003546471987	0.0001198904137709
244	0.0000005117699402	0.0000003521636813	0.0001174133794848
245	0.0000005054784538	0.0000003491834946	0.000115647992061
246	0.0000004988557976	0.0000003506736164	0.0001099525034078
247	0.0000004935575362	0.00000034073949	0.0001154421988758
248	0.0000004871005217	0.000000337262577	0.000110635337478
249	0.0000004814712042	0.0000003337856356	0.0001097474159906
250	0.000000477497565	0.0000003288186008	0.0001130000964622
251	0.0000004728616148	0.0000003253416594	0.0001143889603554
252	0.000000465742346	0.0000003263350834	0.0001069466088666
253	0.00000046176865	0.0000003218647464	0.0001084477917175
254	0.0000004568015868	0.0000003119306484	0.0001112456739065
255	0.0000004520001937	0.0000003094471026	0.0001097128551919
256	0.0000004475298567	0.0000003074603114	0.0001090610239771
257	0.0000004423972939	0.0000003034866722	0.0001086383927031
258	0.000000437595844	0.0000003005064571	0.000105891682324
259	0.0000004326288092	0.0000002950426961	0.0001061676011886
260	0.0000004274962748	0.0000002935526027	0.0001037009424181
261	0.0000004218669858	0.0000002890822657	0.0001030521234497
262	0.0000004183900444	0.0000002875921723	0.0001030806452036
263	0.0000004140852923	0.0000002846119287	0.0001008468243526
264	0.0000004091182859	0.0000002831218069	0.0001000693227979
265	0.0000004068002966	0.0000002801415917	0.0001023056829581
266	0.0000004015021489	0.0000002751745285	0.0001006299062283
267	0.0000003976940661	0.0000002687173719	0.000103861108073
268	0.0000003930582579	0.0000002697107675	0.0000997696624836
269	0.0000003892501468	0.0000002622601869	0.0001017842951114
270	0.0000003856078479	0.0000002721943417	0.0000869924915605
271	0.0000003796473891	0.0000002647437896	0.000092630412837
272	0.0000003768326735	0.0000002597767264	0.0000950915346039
273	0.0000003721968085	0.0000002592800286	0.000092305119324
274	0.000000368057556	0.0000002538162676	0.0000942355254665
275	0.0000003634216625	0.0000002483525066	0.0000951912006713
276	0.0000003602759193	0.0000002478558088	0.0000906639543246
277	0.0000003563022801	0.0000002433854434	0.0000922600447666
278	0.0000003519974427	0.0000002394118326	0.0000928595472942
279	0.0000003486861715	0.0000002379217108	0.0000908515648916
280	0.0000003460370976	0.000000236431589	0.0000894639088074
281	0.0000003423945714	0.0000002334513596	0.0000907382418518
282	0.0000003390833569	0.0000002418953784	0.0000809094126453
283	0.0000003359375	0.0000002329546618	0.000084673964011
284	0.0000003317982475	0.000000226000779	0.0000897424542927
285	0.0000003288180892	0.0000002230205638	0.0000875100304256
286	0.0000003241822242	0.0000002240139736	0.000083728642494
287	0.0000003212019521	0.0000002195436224	0.0000863135937834
288	0.0000003180562373	0.0000002180535006	0.0000833343437989
289	0.000000314744824	0.0000002145765876	0.0000848831332405
290	0.0000003129236461	0.0000002195436366	0.0000770265469328
291	0.0000003077910549	0.0000002145766018	0.0000786756791058
292	0.0000003054730655	0.0000002106029484	0.000082403581473
293	0.0000003011682566	0.000000206629295	0.0000843979723868
294	0.0000002986847107	0.00000020265567	0.0000857922059367
295	0.0000002950422697	0.0000002036490798	0.0000826513132779
296	0.0000002928898652	0.0000002021589722	0.0000811776772025
297	0.0000002904063763	0.000000197688621	0.0000826177638373
298	0.0000002857704544	0.0000001961984992	0.0000822501751827
299	0.0000002836181068	0.0000001942116796	0.0000805275412858
300	0.0000002809690045	0.000000191728148	0.000079380137322
301	0.0000002774920915	0.0000001897413284	0.0000789611003711
302	0.0000002750085173	0.0000001882512493	0.0000789143014117
303	0.0000002721939154	0.0000001867611275	0.0000780626214691
304	0.0000002693792851	0.0000001837808981	0.0000789379773778
305	0.000000266564598	0.0000001793105469	0.0000791518978076
306	0.0000002642466654	0.0000001812973665	0.0000757420930313
307	0.0000002620943462	0.0000001832842003	0.0000709687155904
308	0.0000002586173764	0.0000001763303317	0.0000757501038606
309	0.0000002569616697	0.0000001728533903	0.0000787287863204
310	0.000000252656946	0.0000001708665707	0.0000743275086279
311	0.000000250835626	0.0000001683830391	0.0000763514472055
312	0.0000002478554393	0.0000001673896293	0.0000749109749449
313	0.0000002460342898	0.0000001703698871	0.0000707063081791
314	0.0000002443785263	0.0000001668929315	0.000074279247201
315	0.0000002422261218	0.0000001644094141	0.0000744009812479
316	0.0000002395770764	0.0000001634160043	0.0000733767155907
317	0.0000002370935448	0.0000001629193065	0.0000724552592146
318	0.0000002352723101	0.0000001614291847	0.0000712984983693
319	0.0000002329543349	0.0000001594423651	0.0000725767604308
320	0.0000002304708318	0.0000001569588335	0.0000704178091837
321	0.000000229477422	0.0000001544753161	0.0000730290339561
322	0.0000002260004948	0.0000001529851943	0.0000706225910108
323	0.0000002241792458	0.0000001519917845	0.0000705433049006
324	0.000000222026884	0.0000001490115551	0.0000694496338838
325	0.0000002205367622	0.0000001470247355	0.0000707460785634
326	0.000000218218787	0.0000001465280235	0.0000706167847966
327	0.0000002163975523	0.0000001460313257	0.0000703720070305
328	0.0000002152385861	0.0000001445412039	0.0000691375389579
329	0.0000002120928144	0.0000001440444919	0.0000660077057546
330	0.0000002102715797	0.0000001445412039	0.0000633382514934
331	0.0000002079536188	0.0000001420576723	0.0000656526754028
332	0.0000002059667992	0.0000001395741549	0.0000686881539878
333	0.0000002039799512	0.0000001390774429	0.0000656202901155
334	0.0000002018275893	0.0000001375873211	0.0000658305652905
335	0.0000002003374675	0.0000001351038037	0.0000654961550026
336	0.0000001983506479	0.0000001341103939	0.0000666369523969
337	0.0000001971916959	0.0000001331169841	0.0000659741126583
338	0.0000001947081643	0.0000001331169841	0.0000651162335998
339	0.0000001932180425	0.0000001311301787	0.0000644483370706
340	0.0000001913968077	0.0000001296400569	0.0000641543738311
341	0.0000001902378557	0.0000001306334525	0.0000616852121311
342	0.0000001884165783	0.0000001266598275	0.0000648017448839
343	0.0000001859330609	0.0000001246730221	0.0000642031809548
344	0.0000001842773685	0.0000001246730221	0.0000637352786725
345	0.0000001826217044	0.0000001236796123	0.0000623599553364
346	0.0000001816283373	0.0000001241763101	0.0000581714084547
347	0.0000001794759186	0.0000001216927927	0.000059700159909
348	0.0000001778202545	0.0000001206993687	0.0000593092590861
349	0.0000001753367087	0.0000001177191464	0.0000607757210673
350	0.0000001733499175	0.0000001177191464	0.0000604238375672
351	0.0000001721909086	0.000000114242205	0.0000606165631325
352	0.0000001711974988	0.0000001122553854	0.0000608880291111
353	0.0000001697073913	0.0000001112619756	0.0000605903223914
354	0.0000001687139815	0.0000001122553854	0.0000591043535678
355	0.0000001663960347	0.0000001122553854	0.0000583818437008
356	0.0000001652370685	0.0000001102685658	0.0000582403663429
357	0.000000163581376	0.0000001082817391	0.0000593493568886
358	0.0000001617601555	0.000000108778444	0.000057922778069
359	0.0000001607667457	0.0000001082817391	0.0000568218929402
360	0.0000001587799119	0.0000001072883293	0.0000564771835343
361	0.0000001572898185	0.0000001107652707	0.0000510980717081
362	0.0000001556341545	0.0000001092751489	0.0000514728708367
363	0.0000001548063011	0.000000103811395	0.0000535333929292
364	0.0000001524883544	0.0000001028179852	0.0000528278069396
365	0.0000001514949304	0.0000001018245683	0.0000523244889337
366	0.0000001500048228	0.0000000988443389	0.0000543965070392
367	0.000000149011413	0.0000000958641095	0.0000547722665942
368	0.000000147521277	0.0000000958641095	0.0000549344695173
369	0.0000001460311836	0.0000000933805779	0.0000565021800867
370	0.0000001458656413	0.000000098844346	0.0000495869426231
371	0.0000001433820813	0.0000000933805921	0.0000529968383489
372	0.0000001430509542	0.0000000913937725	0.0000540214423381
373	0.0000001413952759	0.0000000908970677	0.0000535151448275
374	0.0000001402363239	0.0000000933805921	0.0000500331989315
375	0.0000001380839194	0.0000000918904774	0.0000505481402797
376	0.0000001369249389	0.0000000904003628	0.0000508985467604
377	0.0000001359315291	0.000000089406953	0.0000511181024194
378	0.0000001352692465	0.0000000879168383	0.0000522550108144
379	0.0000001341102802	0.0000000869234285	0.0000521655783814
380	0.0000001331168846	0.0000000864267165	0.0000508597695443
381	0.0000001324545877	0.0000000844398969	0.0000515779029229
382	0.0000001304677681	0.000000082949775	0.0000522158370586
383	0.0000001291432312	0.000000082949775	0.0000520593639521
384	0.0000001281498356	0.000000082949775	0.000051068389439
385	0.000000127487553	0.000000082949775	0.000050570401072
386	0.0000001271564258	0.0000000819563652	0.0000511082835146
387	0.0000001264941432	0.0000000834464871	0.0000485404489154
388	0.0000001251696062	0.0000000814596604	0.0000499700363434
389	0.0000001231827866	0.0000000819563652	0.0000483000039821
390	0.0000001226860746	0.0000000809629555	0.0000482694595121
391	0.0000001218582497	0.0000000799695457	0.0000476157329103
392	0.0000001213615235	0.0000000794728336	0.0000482639370603
393	0.0000001198714301	0.0000000789761359	0.0000473840227642
394	0.0000001188780132	0.0000000779827261	0.0000469223523396
395	0.0000001185468719	0.0000000764926114	0.0000476837121823
396	0.0000001180501812	0.0000000759959065	0.0000470317754662
397	0.0000001163944958	0.0000000745057918	0.0000469532569696
398	0.0000001158977767	0.000000073512382	0.000046713204938
399	0.0000001147388105	0.000000073512382	0.0000465126759082
400	0.0000001132487029	0.0000000720222673	0.0000450739353255
401	0.0000001122552931	0.0000000710288504	0.0000444490760856
402	0.0000001109307348	0.0000000700354406	0.0000470577033411
403	0.0000001096061908	0.0000000700354406	0.0000461633499071
404	0.0000001087783446	0.0000000700354406	0.000046337103413
405	0.0000001081160832	0.0000000695387357	0.0000457270871266
406	0.0000001074538076	0.0000000695387357	0.000043974530854
407	0.0000001067915463	0.0000000695387357	0.0000430556938227
408	0.0000001056325658	0.0000000685453259	0.0000431590269727
409	0.0000001041424511	0.000000068048621	0.0000430453947047
410	0.0000001033145978	0.0000000675519161	0.0000446380181529
411	0.0000001018244902	0.0000000670552112	0.0000436129630543
412	0.0000001009966581	0.0000000665585063	0.0000437358867202
413	0.000000100996651	0.0000000655650965	0.0000414002824982
414	0.0000000995065506	0.0000000650683916	0.0000418707968493
415	0.000000098347563	0.0000000645716938	0.0000422902448918
416	0.0000000970230118	0.0000000645716938	0.0000416655893787
417	0.0000000971885825	0.0000000635782769	0.0000423711971962
418	0.0000000958640456	0.0000000635782769	0.0000413538327848
419	0.0000000953673407	0.0000000635782769	0.0000420634569309
420	0.000000094705058	0.0000000620881622	0.0000419704701926
421	0.0000000940427825	0.0000000620881622	0.0000421162039856
422	0.0000000933805211	0.0000000620881622	0.0000398106894863
423	0.0000000928838233	0.0000000605980475	0.000040832474042
424	0.0000000923871113	0.0000000605980475	0.0000392532929254
425	0.0000000908969895	0.0000000591079292	0.0000398702613893
426	0.0000000902347281	0.0000000591079292	0.0000398233569285
427	0.0000000900691575	0.0000000591079292	0.0000397700350732
428	0.0000000895724526	0.0000000591079292	0.0000391670764657
429	0.0000000887446134	0.0000000586112243	0.0000389714732592
430	0.0000000880823379	0.0000000561276963	0.0000403597405239
431	0.0000000869233574	0.0000000571211061	0.0000379644770874
432	0.0000000864266525	0.0000000556309914	0.0000381016616302
433	0.0000000851021085	0.0000000551342865	0.0000372295180568
434	0.0000000834464302	0.0000000546375851	0.0000356224736606
435	0.0000000826185911	0.0000000536441718	0.000035102617403
436	0.0000000814596177	0.0000000536441718	0.000032570285839
437	0.0000000806317715	0.0000000536441718	0.0000313738055411
438	0.0000000798039252	0.0000000511606473	0.0000333862153639
439	0.0000000774859714	0.0000000511606473	0.0000296027610602
440	0.0000000759958709	0.0000000501672339	0.0000273715741059
441	0.0000000748368905	0.0000000486771192	0.0000275251713902
442	0.0000000740090371	0.0000000471870045	0.0000289674026135
443	0.0000000733467758	0.000000047683713	0.0000258938598563
444	0.0000000723533589	0.0000000456968898	0.0000275579204754
445	0.0000000698698415	0.0000000466902996	0.000023041775421
446	0.0000000690420023	0.0000000452001849	0.0000241835896304
447	0.0000000683797197	0.0000000417232471	0.0000265040816885
448	0.0000000672207534	0.0000000437100702	0.0000215935870074
449	0.0000000655650609	0.0000000427166569	0.0000219864650717
450	0.0000000640749533	0.0000000427166569	0.0000211254518945
451	0.0000000627504022	0.000000039239719	0.0000217265642277
452	0.0000000620881409	0.0000000442067751	0.0000171328629222
453	0.000000060101307	0.0000000357627847	0.0000216317002923
454	0.0000000584456288	0.000000039239719	0.0000181389659701
455	0.0000000571210812	0.0000000387430141	0.0000175512377609
456	0.0000000562932456	0.0000000377496043	0.000017287902665
457	0.0000000556309665	0.0000000347693714	0.0000189635302377
458	0.0000000536441505	0.0000000347693714	0.0000182850399142
459	0.0000000526507442	0.0000000347693714	0.0000159058727149
460	0.0000000516573344	0.0000000332792567	0.0000160294202942
461	0.0000000504983539	0.0000000312924371	0.0000169516952155
462	0.0000000490082321	0.0000000312924371	0.000016827685613
463	0.0000000488426757	0.0000000322858469	0.0000142844337461
464	0.0000000476836917	0.0000000293056157	0.0000167969337781
465	0.0000000463591441	0.0000000293056157	0.0000149478146341
466	0.0000000456968756	0.0000000298023206	0.0000135063346534
467	0.0000000437100525	0.0000000268220877	0.0000146480924741
468	0.0000000428822098	0.0000000263253828	0.0000147046393977
469	0.0000000417232329	0.0000000258286779	0.0000142213348227
470	0.0000000422199378	0.0000000268220877	0.0000126929435282
471	0.0000000403986817	0.0000000258286779	0.0000142098970173
472	0.0000000400675475	0.0000000258286779	0.0000143329552884
473	0.0000000407298302	0.0000000278154992	0.0000108948834168
474	0.0000000377495901	0.0000000243385614	0.0000133737476062
475	0.0000000389085741	0.000000025331973	0.0000108735166577
476	0.0000000372528888	0.0000000238418565	0.000011581232684
477	0.0000000367561839	0.0000000238418565	0.0000125539118017
478	0.0000000370873252	0.0000000243385614	0.0000099041508292
479	0.0000000362594683	0.0000000218550351	0.0000152716420416
480	0.0000000346037936	0.00000002235174	0.0000108024942165
481	0.0000000344382229	0.00000002235174	0.0000108208532765
482	0.0000000334448167	0.00000002235174	0.0000107047080746
483	0.0000000334448167	0.0000000218550351	0.0000103190641312
484	0.0000000326169776	0.0000000218550351	0.000009445003343
485	0.0000000316235607	0.0000000213583284	0.0000102932508526
486	0.0000000317891349	0.0000000218550351	0.0000093755179478
487	0.00000003129243	0.0000000218550351	0.0000092236259661
488	0.0000000307957251	0.0000000218550351	0.0000084864923338
489	0.0000000307957144	0.0000000198682137	0.0000126233398987
490	0.0000000294711775	0.0000000213583284	0.0000085420851974
491	0.0000000289744726	0.0000000213583284	0.0000084289076767
492	0.0000000271532148	0.0000000203649186	0.0000097512438515
493	0.0000000286433348	0.0000000203649186	0.0000077875547504
494	0.0000000261598085	0.0000000208616235	0.0000088081469585
495	0.000000025828669	0.0000000203649186	0.0000083896911747
496	0.0000000258286725	0.0000000203649186	0.0000080913550846
497	0.0000000250008299	0.0000000193715071	0.0000083817512859
498	0.0000000248352627	0.0000000198682137	0.0000075194861893
499	0.0000000250008299	0.0000000188748022	0.0000087669577624
500	0.0000000240074218	0.0000000198682137	0.0000074643890002
501	0.0000000241729872	0.0000000183780973	0.0000083365885075
502	0.0000000256631054	0.0000000193715071	0.0000062649728534
503	0.0000000231795774	0.0000000183780973	0.0000079752098827
504	0.0000000221861658	0.0000000178813924	0.0000071377426138
505	0.0000000221861676	0.0000000178813924	0.0000073273827184
506	0.0000000216894609	0.0000000178813924	0.000007172990081
507	0.0000000213583231	0.0000000173846857	0.0000066919319579
508	0.0000000211927578	0.0000000173846857	0.0000068671865847
509	0.000000020530484	0.0000000168879808	0.0000063687448346
510	0.0000000206960529	0.0000000163912759	0.0000067962005232
511	0.0000000203649133	0.0000000153978661	0.0000071725153248
512	0.0000000192059364	0.0000000163912759	0.0000064735077103
513	0.0000000187092315	0.000000015894571	0.0000062843560045
514	0.0000000187092315	0.0000000153978661	0.000005750139735
515	0.0000000185436591	0.0000000144044545	0.0000073284054452
516	0.0000000185436626	0.0000000153978661	0.0000053062726693
517	0.0000000180469577	0.0000000134110438	0.0000063896145548
518	0.0000000178813888	0.0000000139077496	0.0000059268986661
519	0.0000000173846839	0.0000000134110438	0.000005939312814
520	0.0000000168879772	0.0000000134110438	0.0000061736568568
521	0.0000000163912723	0.0000000134110438	0.000006236713034
522	0.0000000165568412	0.0000000129143389	0.0000050679573178
523	0.0000000162257052	0.0000000119209282	0.000005667743153
524	0.0000000158945674	0.0000000119209282	0.000005590291039
525	0.0000000158945674	0.0000000119209282	0.0000057169017964
526	0.0000000152322936	0.0000000119209282	0.0000051920947044
527	0.0000000153978643	0.0000000129143389	0.0000047918970267
528	0.0000000149011585	0.0000000124176331	0.0000043355757953
529	0.0000000153978608	0.0000000114242225	0.0000060023949118
530	0.0000000149011585	0.0000000124176331	0.0000042973447307
531	0.0000000135766101	0.0000000114242225	0.0000050237799769
532	0.0000000142388847	0.0000000119209282	0.0000044666694521
533	0.0000000147355879	0.0000000109275176	0.0000056325106925
534	0.0000000142388847	0.0000000119209282	0.0000037272959617
535	0.0000000142388847	0.0000000119209282	0.0000037913539472
536	0.0000000149011559	0.0000000114242225	0.0000061195801209
537	0.000000013079906	0.0000000114242225	0.0000043097661546
538	0.0000000132454741	0.0000000114242225	0.0000041667594814
539	0.000000013079906	0.0000000109275176	0.0000040992281356
540	0.0000000129143363	0.0000000109275176	0.0000047909193199
541	0.0000000132454741	0.0000000114242225	0.0000034720592339
542	0.0000000129143363	0.0000000109275176	0.0000050545809245
543	0.0000000125832003	0.0000000104308118	0.0000037923537093
544	0.0000000119209265	0.0000000099341069	0.0000043405607357
545	0.0000000125832003	0.0000000109275176	0.0000033717522001
546	0.0000000117553576	0.0000000099341069	0.0000042184105951
547	0.0000000120864945	0.0000000099341069	0.0000036617586829
548	0.0000000114242207	0.0000000099341069	0.0000043018344513
549	0.0000000125832003	0.0000000094374011	0.00000325604924
550	0.0000000112586527	0.0000000084439904	0.0000041479038373
551	0.0000000124176314	0.0000000084439904	0.0000031641795886
552	0.0000000117553576	0.0000000084439904	0.0000035629425383
553	0.0000000112586527	0.0000000079472855	0.0000038057703478
554	0.0000000110930838	0.0000000079472855	0.000003757603281
555	0.0000000114242207	0.0000000084439904	0.0000032108616779
556	0.0000000112586527	0.0000000084439904	0.0000034412814784
557	0.0000000107619469	0.0000000084439904	0.0000033300457289
558	0.0000000114242225	0.0000000079472855	0.000003041522632
559	0.0000000110930838	0.0000000079472855	0.0000036990111312
560	0.0000000114242225	0.0000000079472855	0.0000028855897654
561	0.0000000107619469	0.0000000074505802	0.0000032058994748
562	0.0000000107619469	0.0000000074505802	0.0000031900090107
563	0.0000000105963798	0.0000000079472855	0.0000030201715617
564	0.0000000100996749	0.0000000079472855	0.0000029417085443
565	0.0000000102652429	0.0000000074505802	0.0000030330845675
566	0.000000009934106	0.0000000079472855	0.0000028771503366
567	0.000000010099674	0.0000000074505802	0.0000030524531667
568	0.000000009934106	0.0000000079472855	0.000002745548727
569	0.000000009934106	0.0000000074505802	0.0000029039688343
570	0.000000009768538	0.0000000074505802	0.0000024669452614
571	0.000000009934106	0.0000000069538748	0.0000028900644793
572	0.0000000096029691	0.0000000069538748	0.0000028786425901
573	0.0000000091062642	0.0000000069538748	0.0000028076274248
574	0.0000000089406953	0.0000000074505802	0.000002389472229
575	0.0000000089406953	0.0000000069538748	0.0000026775139759
576	0.0000000091062633	0.0000000069538748	0.0000028548065529
577	0.0000000087751273	0.0000000074505802	0.0000022017452466
578	0.0000000089406953	0.0000000069538748	0.0000026670857096
579	0.0000000089406944	0.0000000069538748	0.0000026387785965
580	0.0000000089406944	0.0000000069538748	0.0000026357988645
581	0.0000000087751273	0.0000000064571695	0.0000024535379453
582	0.0000000087751273	0.0000000059604641	0.0000024232435862
583	0.0000000079472846	0.0000000059604641	0.0000022593555968
584	0.0000000087751273	0.0000000059604641	0.0000026045122468
585	0.0000000086095584	0.0000000059604641	0.0000023959291866
586	0.0000000087751264	0.0000000059604641	0.0000025161132271
587	0.0000000086095584	0.0000000059604641	0.0000025136303066
588	0.0000000079472846	0.0000000059604641	0.0000022449530661
589	0.0000000082784215	0.0000000059604641	0.0000024416192446
590	0.0000000079472846	0.0000000059604641	0.0000022409801659
591	0.0000000086095575	0.0000000054637588	0.0000027604514798
592	0.0000000072850108	0.0000000059604641	0.0000020214658889
593	0.0000000072850108	0.0000000064571695	0.0000018833990225
594	0.0000000082784206	0.0000000054637588	0.000002596566901
595	0.0000000072850108	0.0000000059604641	0.0000021024186481
596	0.0000000072850108	0.0000000059604641	0.0000020870227218
597	0.0000000072850108	0.0000000059604641	0.0000020537479486
598	0.0000000072850108	0.0000000054637588	0.0000020607010356
599	0.0000000074505793	0.0000000054637588	0.0000021803909931
600	0.0000000074505793	0.0000000054637588	0.0000023522263746
601	0.0000000072850108	0.0000000054637588	0.0000020552377009
602	0.0000000072850108	0.0000000054637588	0.0000019703118141
603	0.0000000071194424	0.0000000054637588	0.0000019131975932
604	0.0000000072850108	0.0000000049670534	0.0000022712749796
605	0.0000000072850108	0.0000000049670534	0.0000020294125989
606	0.0000000069538739	0.0000000049670534	0.0000021297339572
607	0.0000000071194433	0.0000000054637588	0.0000017756262878
608	0.0000000072850108	0.0000000049670534	0.0000019782585241
609	0.0000000071194433	0.0000000054637588	0.0000018595600295
610	0.0000000072850108	0.0000000049670534	0.0000019439899006
611	0.0000000067883055	0.0000000049670534	0.0000020318957468
612	0.0000000069538739	0.0000000049670534	0.000001937037041
613	0.0000000069538739	0.0000000054637588	0.000001786056032
614	0.0000000069538748	0.0000000054637588	0.0000016519600194
615	0.0000000067883055	0.0000000049670534	0.0000019156814233
616	0.0000000076161468	0.0000000049670534	0.0000023845086616
617	0.0000000066227375	0.0000000054637588	0.0000015864013676
618	0.000000006622737	0.0000000049670534	0.0000018605534251
619	0.0000000069538739	0.0000000049670534	0.0000021416535674
620	0.0000000062916006	0.0000000049670534	0.0000015203459043
621	0.0000000062916006	0.0000000049670534	0.0000015471654251
622	0.0000000069538739	0.0000000044703481	0.0000021063924578
623	0.0000000062916006	0.0000000049670534	0.0000014776331909
624	0.0000000067883055	0.0000000044703481	0.0000021530763661
625	0.0000000061260321	0.0000000044703481	0.0000013534677237
626	0.0000000062916006	0.0000000039736427	0.0000015233256363
627	0.0000000061260321	0.0000000039736427	0.0000015839179923
628	0.0000000062916001	0.0000000039736427	0.0000017075849428
629	0.0000000064571686	0.0000000039736427	0.0000018143650777
630	0.0000000059604632	0.0000000039736427	0.0000016584164086
631	0.0000000057948952	0.0000000039736427	0.0000014110805751
632	0.0000000057948952	0.0000000044703481	0.0000011438737602
633	0.0000000062916001	0.0000000039736427	0.0000022290619199
634	0.0000000061260321	0.0000000039736427	0.0000017587400407
635	0.0000000054637583	0.0000000044703481	0.0000012948609083
636	0.0000000054637583	0.0000000039736427	0.0000015893809859
637	0.0000000056293268	0.0000000039736427	0.0000016812623471
638	0.0000000057948952	0.0000000039736427	0.0000017259609422
639	0.0000000052981899	0.0000000039736427	0.0000014518064972
640	0.0000000052981899	0.0000000039736427	0.0000015744813027
641	0.0000000051326214	0.0000000039736427	0.0000014627331666
642	0.0000000051326214	0.0000000039736427	0.0000015799446373
643	0.0000000051326214	0.0000000034769374	0.0000014130669115
644	0.000000004967053	0.0000000034769374	0.0000012526440969
645	0.0000000048014845	0.0000000039736427	0.0000016315966604
646	0.0000000048014845	0.0000000039736427	0.0000015988173345
647	0.0000000049670534	0.0000000034769374	0.0000011672170785
648	0.000000004967053	0.0000000034769374	0.0000015243186908
649	0.000000004967053	0.0000000034769374	0.0000013648904087
650	0.0000000048014845	0.0000000034769374	0.0000012690339872
651	0.0000000048014845	0.0000000034769374	0.0000016127233948
652	0.0000000048014845	0.0000000034769374	0.0000012511538898
653	0.0000000048014845	0.0000000034769374	0.0000015724942841
654	0.000000004967053	0.0000000034769374	0.0000013549569076
655	0.0000000046359161	0.0000000039736427	0.0000009546408819
656	0.0000000048014845	0.0000000034769374	0.0000015387214489
657	0.0000000044703476	0.0000000034769374	0.0000015064384797
658	0.0000000044703476	0.0000000034769374	0.0000013708501001
659	0.0000000046359161	0.0000000039736427	0.0000009432171737
660	0.0000000043047792	0.0000000034769374	0.0000014771353563
661	0.0000000041392108	0.0000000034769374	0.0000013708498727
662	0.0000000041392112	0.0000000034769374	0.000001135429784
663	0.0000000041392108	0.0000000034769374	0.0000012367503359
664	0.0000000038080743	0.0000000034769374	0.0000012730068875
665	0.0000000041392112	0.0000000034769374	0.00000116523006
666	0.0000000039736427	0.0000000034769374	0.0000011990033499
667	0.0000000038080743	0.0000000034769374	0.0000012526434148
668	0.0000000038080739	0.0000000034769374	0.0000012635701978
669	0.0000000036425054	0.0000000034769374	0.0000012049633824
670	0.0000000036425059	0.0000000034769374	0.0000012153934676
671	0.0000000039736423	0.0000000034769374	0.0000011513232039
672	0.0000000038080743	0.0000000034769374	0.000001147846433
673	0.0000000039736423	0.0000000034769374	0.0000015014715018
674	0.0000000041392112	0.0000000034769374	0.0000008965292864
675	0.0000000036425054	0.0000000034769374	0.0000011592696865
676	0.000000003476937	0.0000000034769374	0.0000012218499705
677	0.000000003476937	0.0000000034769374	0.0000012054598528
678	0.0000000036425054	0.0000000034769374	0.0000013425398038
679	0.0000000036425059	0.0000000034769374	0.0000011488396012
680	0.0000000038080743	0.0000000034769374	0.0000010450353329
681	0.000000003476937	0.0000000034769374	0.0000011543029359
682	0.0000000033113687	0.0000000034769374	0.000001184599796
683	0.0000000034769374	0.0000000034769374	0.0000010455318034
684	0.0000000033113687	0.0000000034769374	0.0000011910564126
685	0.0000000039736427	0.0000000034769374	0.0000009377534411
686	0.0000000033113685	0.0000000034769374	0.0000011741697108
687	0.0000000036425054	0.0000000034769374	0.0000012749932239
688	0.0000000038080743	0.0000000034769374	0.0000009183831366
689	0.0000000036425054	0.0000000034769374	0.000001309759682
690	0.0000000038080743	0.0000000034769374	0.0000008349410336
691	0.0000000031458003	0.0000000034769374	0.0000011543028222
692	0.0000000031458003	0.0000000034769374	0.0000010301349676
693	0.0000000031458003	0.0000000034769374	0.0000010202014664
694	0.0000000031458003	0.0000000034769374	0.000001183109589
695	0.0000000029802318	0.0000000034769374	0.0000010251681033
696	0.0000000029802318	0.0000000034769374	0.0000010202014664
697	0.0000000036425054	0.0000000034769374	0.000000866231801
698	0.0000000036425059	0.0000000029802321	0.0000008354376746
699	0.0000000031458003	0.0000000034769374	0.0000012292997553
700	0.0000000034769374	0.0000000029802321	0.000000883118787
701	0.0000000031458003	0.0000000029802321	0.0000009615937415
702	0.0000000033113685	0.0000000034769374	0.0000012342662785
703	0.0000000029802316	0.0000000029802321	0.0000009601037618
704	0.0000000034769374	0.0000000029802321	0.0000008533180562
705	0.0000000029802318	0.0000000029802321	0.000000943216719
706	0.0000000029802318	0.0000000029802321	0.0000009710305449
707	0.0000000029802318	0.0000000029802321	0.0000009397399481
708	0.0000000031458003	0.0000000029802321	0.0000008945422678
709	0.0000000029802318	0.0000000029802321	0.0000009481834127
710	0.0000000029802318	0.0000000029802321	0.0000009993408412
711	0.0000000033113687	0.0000000029802321	0.000000748518346
712	0.0000000029802318	0.0000000029802321	0.0000008895754604
713	0.0000000041392112	0.0000000034769374	0.0000005190494221
714	0.0000000029802318	0.0000000029802321	0.0000010077842489
715	0.0000000031458003	0.0000000029802321	0.0000010365913568
716	0.0000000029802318	0.0000000029802321	0.0000008428875731
717	0.0000000029802318	0.0000000029802321	0.0000008841119552
718	0.0000000029802318	0.0000000029802321	0.0000008761650747
719	0.0000000031458003	0.0000000029802321	0.0000007495116279
720	0.0000000029802318	0.0000000029802321	0.0000009397397776
721	0.0000000028146634	0.0000000029802321	0.0000008264971143
722	0.0000000026490952	0.0000000029802321	0.0000008071265825
723	0.0000000028146634	0.0000000029802321	0.0000008314639217
724	0.0000000026490952	0.0000000029802321	0.0000008125900308
725	0.0000000026490949	0.0000000029802321	0.0000007624252589
726	0.0000000029802318	0.0000000029802321	0.0000009283160693
727	0.0000000031458003	0.0000000024835267	0.0000006834526403
728	0.0000000026490949	0.0000000024835267	0.0000007738488534
729	0.0000000026490952	0.0000000024835267	0.0000007644118796
730	0.0000000028146634	0.0000000029802321	0.0000009432162074
731	0.0000000026490952	0.0000000019868212	0.0000007510014939
732	0.0000000028146634	0.0000000029802321	0.0000009134156471
733	0.0000000026490949	0.0000000024835267	0.0000009089455943
734	0.0000000029802318	0.0000000019868212	0.0000006005060982
735	0.0000000024835265	0.0000000019868212	0.0000007346109783
736	0.0000000026490949	0.0000000019868212	0.0000008826216344
737	0.0000000026490949	0.0000000019868212	0.0000008915617968
738	0.0000000024835267	0.0000000019868212	0.0000007783189631
739	0.0000000028146634	0.0000000019868212	0.0000005672280281
740	0.0000000023179583	0.0000000019868212	0.0000007202070833
741	0.000000002317958	0.0000000019868212	0.0000008026562455
742	0.0000000021523896	0.0000000019868212	0.0000007544782079
743	0.0000000021523896	0.0000000019868212	0.0000007346108646
744	0.000000002317958	0.0000000019868212	0.0000006675585951
745	0.0000000021523896	0.0000000019868212	0.0000007162336146
746	0.0000000021523896	0.0000000019868212	0.0000007539814533
747	0.0000000021523898	0.0000000019868212	0.0000007197103287
748	0.000000002317958	0.0000000019868212	0.0000006258370036
749	0.0000000021523898	0.0000000019868212	0.000000739577672
750	0.0000000021523898	0.000000001490116	0.0000006606050533
751	0.0000000021523896	0.0000000019868212	0.0000007663985002
752	0.0000000021523898	0.000000001490116	0.000000705803302
753	0.0000000021523896	0.000000001490116	0.0000006526580592
754	0.0000000021523896	0.000000001490116	0.0000006586183758
755	0.0000000021523898	0.000000001490116	0.0000006596116577
756	0.0000000021523898	0.000000001490116	0.0000007013331356
757	0.0000000021523896	0.000000001490116	0.0000006978563079
758	0.0000000021523898	0.000000001490116	0.0000006799756989
759	0.0000000021523896	0.000000001490116	0.0000006288171903
760	0.0000000021523896	0.000000001490116	0.000000632294018
761	0.0000000021523896	0.000000001490116	0.0000006864326565
762	0.0000000021523898	9.934107E-10	0.0000005667313303
763	0.0000000021523898	9.934107E-10	0.0000006000093435
764	0.0000000021523896	0.000000001490116	0.0000007395777857
765	0.0000000023179583	9.934107E-10	0.0000004435522101
766	0.0000000021523896	9.934107E-10	0.0000006218635917
767	0.0000000021523896	9.934107E-10	0.0000006109365245
768	0.0000000021523898	9.934107E-10	0.000000584115412
769	0.0000000021523898	9.934107E-10	0.0000005404068588
770	0.0000000019868214	9.934107E-10	0.0000005130889349
771	0.0000000021523898	9.934107E-10	0.000000584115412
772	0.0000000021523898	9.934107E-10	0.0000006188835187
773	0.0000000019868214	9.934107E-10	0.0000005115988415
774	0.0000000019868214	9.934107E-10	0.000000553817415
775	0.0000000021523896	9.934107E-10	0.0000007301408118
776	0.0000000019868214	9.934107E-10	0.0000004976915307
777	0.0000000019868214	9.934107E-10	0.0000005071286182
778	0.0000000021523896	9.934107E-10	0.000000664081881
779	0.0000000019868214	9.934107E-10	0.0000005041484883
780	0.0000000019868214	9.934107E-10	0.00000053196311
781	0.0000000021523898	9.934107E-10	0.0000005558041494
782	0.0000000018212529	9.934107E-10	0.0000004609364055
783	0.0000000018212529	9.934107E-10	0.0000005359366355
784	0.0000000018212529	9.934107E-10	0.0000005304730166
785	0.0000000016556844	9.934107E-10	0.0000005135855758
786	0.0000000019868212	9.934107E-10	0.0000006476912517
787	0.0000000018212529	9.934107E-10	0.0000004654066004
788	0.0000000018212529	9.934107E-10	0.0000004827907674
789	0.0000000016556844	9.934107E-10	0.0000004813007308
790	0.0000000019868214	9.934107E-10	0.000000559777618
791	0.0000000019868212	9.934107E-10	0.0000005612677114
792	0.0000000029802318	0.000000001490116	0.0000002543114022
793	0.000000002317958	9.934107E-10	0.000001046027819
794	0.0000000019868212	9.934107E-10	0.0000008617611229
795	0.0000000016556844	9.934107E-10	0.0000005026583381
796	0.0000000016556844	9.934107E-10	0.0000004693800975
797	0.0000000016556844	9.934107E-10	0.0000004927245527
798	0.0000000016556844	9.934107E-10	0.0000005001749059
799	0.0000000019868212	9.934107E-10	0.0000005567974881
800	0.0000000016556844	9.934107E-10	0.000000494711287
801	0.0000000016556844	9.934107E-10	0.0000003978563541
802	0.0000000019868214	9.934107E-10	0.0000005786517363
803	0.0000000019868212	9.934107E-10	0.0000005359365218
804	0.0000000016556844	9.934107E-10	0.0000004435521248
805	0.0000000016556844	9.934107E-10	0.0000004400752687
806	0.0000000014901159	9.934107E-10	0.000000414743937
807	0.0000000016556844	9.934107E-10	0.0000004857708973
808	0.0000000019868214	9.934107E-10	0.0000005538173582
809	0.0000000014901159	9.934107E-10	0.0000004162340304
810	0.0000000016556844	9.934107E-10	0.0000004793138828
811	0.0000000016556844	9.934107E-10	0.0000004425587292
812	0.0000000016556844	9.934107E-10	0.0000004798105806
813	0.0000000016556844	9.934107E-10	0.0000004962013236
814	0.0000000014901159	9.934107E-10	0.0000004296447003
815	0.0000000016556844	9.934107E-10	0.000000444545492
816	0.0000000016556844	9.934107E-10	0.0000004673932779
817	0.0000000016556844	9.934107E-10	0.0000004922277981
818	0.0000000014901159	9.934107E-10	0.0000004529892124
819	0.0000000013245476	9.934107E-10	0.000000429147974
820	0.0000000014901159	9.934107E-10	0.000000503154979
821	0.0000000016556843	9.934107E-10	0.0000006099430152
822	0.0000000014901159	9.934107E-10	0.0000003630877359
823	0.0000000013245475	9.934107E-10	0.0000003745116999
824	0.0000000014901159	9.934107E-10	0.0000004356050169
825	0.0000000014901159	9.934107E-10	0.0000004341149236
826	0.0000000014901159	9.934107E-10	0.0000004798105238
827	0.0000000013245476	9.934107E-10	0.0000003889158222
828	0.0000000013245476	9.934107E-10	0.0000004157372473
829	0.0000000014901159	9.934107E-10	0.000000450009054
830	0.0000000013245476	9.934107E-10	0.0000003685513548
831	0.0000000013245475	9.934107E-10	0.0000004723601137
832	0.0000000013245475	9.934107E-10	0.0000004058033767
833	0.0000000013245475	9.934107E-10	0.0000004624262715
834	0.0000000013245476	9.934107E-10	0.0000003526571106
835	0.0000000013245475	9.934107E-10	0.0000004053066505
836	0.0000000013245476	9.934107E-10	0.0000004534858533
837	0.0000000013245475	9.934107E-10	0.0000004236842983
838	0.0000000013245475	9.934107E-10	0.0000003238488091
839	0.0000000013245475	9.934107E-10	0.0000004202074706
840	0.0000000013245476	9.934107E-10	0.0000004048099811
841	0.0000000013245476	9.934107E-10	0.0000004063000176
842	0.0000000013245476	9.934107E-10	0.0000003923926499
843	0.0000000011589791	9.934107E-10	0.000000419710716
844	0.0000000013245475	9.934107E-10	0.0000003680546286
845	0.0000000013245476	9.934107E-10	0.0000003521604128
846	0.0000000013245475	9.934107E-10	0.0000003854388808
847	0.0000000013245475	9.934107E-10	0.0000003933859887
848	0.0000000013245476	9.934107E-10	0.0000003834521181
849	0.0000000013245475	9.934107E-10	0.0000003566306361
850	0.000000001158979	9.934107E-10	0.0000003874256436
851	0.0000000013245476	9.934107E-10	0.000000354643845
852	0.0000000011589791	9.934107E-10	0.000000425174278
853	0.0000000011589791	9.934107E-10	0.0000003750083124
854	0.000000001158979	9.934107E-10	0.0000003397429964
855	0.0000000011589791	9.934107E-10	0.0000003834520896
856	0.0000000013245475	9.934107E-10	0.0000003571272771
857	0.0000000011589791	9.934107E-10	0.0000003198751699
858	0.0000000011589791	9.934107E-10	0.0000004033198309
859	0.0000000011589791	9.934107E-10	0.0000003332859535
860	0.0000000011589791	9.934107E-10	0.0000003362661118
861	0.000000001158979	9.934107E-10	0.0000003963660902
862	0.0000000011589791	9.934107E-10	0.0000004067966302
863	0.0000000013245476	9.934107E-10	0.0000002856031358
864	0.0000000013245475	9.934107E-10	0.0000002910667831
865	0.0000000011589791	9.934107E-10	0.0000001857668082
866	9.934107E-10	9.934107E-10	0.0000003327891989
867	0.0000000011589791	9.934107E-10	0.0000003764983205
868	0.0000000011589791	9.934107E-10	0.0000003615975004
869	9.934107E-10	9.934107E-10	0.0000003163982569
870	9.934107E-10	9.934107E-10	0.0000003144114658
871	0.0000000011589791	9.934107E-10	0.0000003402396374
872	9.934107E-10	9.934107E-10	0.0000003322925011
873	9.934107E-10	9.934107E-10	0.0000003298090405
874	0.000000001158979	9.934107E-10	0.0000003720280404
875	9.934107E-10	9.934107E-10	0.0000003154048329
876	9.934107E-10	9.934107E-10	0.0000003114313074
877	9.934107E-10	9.934107E-10	0.0000003134180702
878	0.0000000011589791	9.934107E-10	0.0000002925568197
879	9.934107E-10	9.934107E-10	0.0000002960336758
880	9.934107E-10	9.934107E-10	0.000000293053489
881	9.934107E-10	9.934107E-10	0.00000030149738
882	0.0000000011589791	9.934107E-10	0.0000003650742997
883	9.934107E-10	9.934107E-10	0.0000002990138626
884	9.934107E-10	9.934107E-10	0.0000003019940209
885	9.934107E-10	4.967053E-10	0.0000003183849913
886	9.934107E-10	4.967053E-10	0.0000002950402802
887	0.0000000013245475	4.967053E-10	0.0000002567946069
888	9.934107E-10	4.967053E-10	0.0000003233518839
889	9.934107E-10	4.967053E-10	0.0000002652384694
890	9.934107E-10	4.967053E-10	0.0000002697087496
891	9.934107E-10	4.967053E-10	0.000000294543554
892	9.934107E-10	4.967053E-10	0.0000002622582542
893	9.934107E-10	4.967053E-10	0.0000002950402518
894	9.934107E-10	4.967053E-10	0.0000003243452795
895	9.934107E-10	4.967053E-10	0.0000002751723684
896	0.0000000013245475	4.967053E-10	0.0000002379200907
897	9.934107E-10	4.967053E-10	0.0000002870930871
898	9.934107E-10	4.967053E-10	0.0000002935501584
899	9.934107E-10	4.967053E-10	0.0000002513309312
900	9.934107E-10	4.967053E-10	0.000000280139318
901	9.934107E-10	4.967053E-10	0.0000002711987577
902	9.934107E-10	4.967053E-10	0.0000002528209961
903	9.934107E-10	4.967053E-10	0.0000002597747368
904	9.934107E-10	4.967053E-10	0.0000003094443741
905	9.934107E-10	4.967053E-10	0.0000002587813412
906	9.934107E-10	4.967053E-10	0.0000002354365733
907	9.934107E-10	4.967053E-10	0.0000002533176655
908	0.0000000011589791	4.967053E-10	0.0000001385802193
909	9.934107E-10	4.967053E-10	0.0000002354365591
910	9.934107E-10	4.967053E-10	0.0000003114311085
911	9.934107E-10	4.967053E-10	0.0000002746756138
912	9.934107E-10	4.967053E-10	0.0000002895764908
913	9.934107E-10	4.967053E-10	0.0000002284827758
914	9.934107E-10	4.967053E-10	0.0000002205355969
915	9.934107E-10	4.967053E-10	0.000000233449768
916	9.934107E-10	4.967053E-10	0.0000002359332285
917	9.934107E-10	4.967053E-10	0.0000002558011261
918	9.934107E-10	4.967053E-10	0.0000002240124672
919	8.278422E-10	4.967053E-10	0.0000002066280587
920	8.278422E-10	4.967053E-10	0.0000002259992584
921	8.278422E-10	4.967053E-10	0.0000002602713778
922	8.278422E-10	4.967053E-10	0.0000002240124388
923	8.278422E-10	4.967053E-10	0.0000002299728123
924	8.278422E-10	4.967053E-10	0.0000002106016126
925	8.278422E-10	4.967053E-10	0.000000258781256
926	9.934107E-10	4.967053E-10	0.0000001281494661
927	9.934107E-10	4.967053E-10	0.000000445538177
928	8.278422E-10	4.967053E-10	0.0000002841128151
929	8.278422E-10	4.967053E-10	0.0000002001709589
930	8.278422E-10	4.967053E-10	0.0000001932171472
931	8.278422E-10	4.967053E-10	0.0000002220256476
932	8.278422E-10	4.967053E-10	0.0000002508341197
933	8.278422E-10	4.967053E-10	0.0000001952039383
934	8.278422E-10	4.967053E-10	0.0000001957006219
935	8.278422E-10	4.967053E-10	0.0000002155685763
936	8.278422E-10	4.967053E-10	0.0000002036478151
937	8.278422E-10	4.967053E-10	0.0000001892435506
938	8.278422E-10	4.967053E-10	0.000000187753443
939	6.622738E-10	4.967053E-10	0.0000001798062641
940	8.278422E-10	4.967053E-10	0.000000202654391
941	8.278422E-10	4.967053E-10	0.0000002175553249
942	6.622738E-10	4.967053E-10	0.0000001728524666
943	8.278422E-10	4.967053E-10	0.000000193217133
944	8.278422E-10	4.967053E-10	0.0000001976873989
945	6.622738E-10	4.967053E-10	0.0000001763293511
946	6.622738E-10	4.967053E-10	0.0000001857666234
947	8.278422E-10	4.967053E-10	0.0000001991774923
948	8.278422E-10	4.967053E-10	0.0000001961973055
949	6.622738E-10	4.967053E-10	0.000000192720421
950	4.967053E-10	4.967053E-10	0.0000001798062357
951	4.967053E-10	0	0.0000001832831344
952	6.622738E-10	0	0.0000001966939749
953	4.967053E-10	0	0.0000001574547497
954	6.622738E-10	0	0.0000001872567168
955	4.967053E-10	0	0.0000001703689492
956	4.967053E-10	0	0.0000001788128259
957	6.622738E-10	0	0.0000001952038957
958	4.967053E-10	0	0.0000001688788558
959	6.622738E-10	0	0.0000001947071837
960	4.967053E-10	0	0.000000167885446
961	4.967053E-10	0	0.0000001778194303
962	4.967053E-10	0	0.0000001663953384
963	6.622737E-10	0	0.000000186263307
964	4.967053E-10	0	0.0000001644085472
965	4.967053E-10	0	0.0000001793095237
966	6.622738E-10	0	0.0000001872567026
967	8.278422E-10	4.967053E-10	0.0000000869232153
968	6.622738E-10	0	0.0000002106014989
969	6.622737E-10	0	0.0000002374231656
970	4.967053E-10	0	0.0000001693755252
971	4.967053E-10	0	0.0000001733491075
972	4.967053E-10	0	0.0000001728524097
973	4.967053E-10	0	0.0000001629184396
974	4.967053E-10	0	0.0000001579514475
975	4.967053E-10	0	0.0000001678854318
976	6.622737E-10	0	0.0000001922236663
977	4.967053E-10	0	0.0000001763292943
978	4.967053E-10	0	0.0000001360966309
979	4.967053E-10	0	0.0000001639118352
980	4.967053E-10	0	0.0000001544745487
981	6.622738E-10	4.967053E-10	0.0000000824528783
982	4.967053E-10	0	0.0000001549712323
983	6.622738E-10	0	0.0000001887467675
984	4.967053E-10	0	0.000000144043824
985	4.967053E-10	0	0.0000001395735296
986	4.967053E-10	0	0.0000001534811389
987	4.967053E-10	0	0.000000090896819
988	3.311369E-10	0	0.0000001236791149
989	4.967053E-10	0	0.0000001807996028
990	4.967053E-10	0	0.0000001485141468
991	3.311369E-10	0	0.0000001326197321
992	3.311369E-10	0	0.000000141063623
993	4.967053E-10	0	0.0000001584481168
994	3.311369E-10	0	0.0000001425537306
995	3.311369E-10	0	0.0000001509976499
996	3.311369E-10	0	0.0000001360966166
997	3.311369E-10	0	0.0000001495075423
998	3.311369E-10	0	0.0000001678854176

==> loopy/tabs/exp_shared.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing_mean
0	5.13E-01	2.50E-02	4.65E-01	2.66E-02	4.48E+00
1	5.13E-01	2.50E-02	0.472767124546669	0.0140540296563974	10.1356492042542
2	0.499166679382324	0.0119023868905256	0.726473432749987	0.0662328311105746	11.5896773338318
3	0.990833389759064	0.00485909945637304	8.98E-01	4.23E-02	1.29E+01
4	0.98500007390976	0.00424917887565736	1.12922990281256	0.0114134002891014	15.1066160202026
5	0.986666715145111	0.00889755449169972	1.45983761512153	1.10E-01	17.2474420070648
6	0.987500047683716	0.00950145281457086	1.53780224013942	7.08E-02	19.1774110794067


==> loopy/tabs/graph8c.dat <==
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> loopy/tabs/sr16622.dat <==
0.000000000000000000e+00 1.206994056699999818e-01 2.629663507672609146e+00 1.575485622451362566e+01
0.000000000000000000e+00 1.728534698499999966e-01 1.490521237922242115e+00 1.549615737182960729e+01
0.000000000000000000e+00 1.490116119399999828e-01 1.868857678641357989e+00 1.581633781022372354e+01
0.000000000000000000e+00 9.257346391999998758e-02 2.264272450894693200e+00 1.548804965693192059e+01
0.000000000000000000e+00 1.221895217899999914e-01 1.613965429012297337e+00 1.558954894429448856e+01
0.000000000000000000e+00 1.899898052200000020e-01 1.945818719776864825e+00 1.635692030633542515e+01
0.000000000000000000e+00 1.527369022399999721e-01 2.675333544507407346e+00 1.748434885935092353e+01
0.000000000000000000e+00 1.087784767199999891e-01 1.859438456720976074e+00 1.628210135996434715e+01
0.000000000000000000e+00 1.475214958199999871e-01 1.712203868594950773e+00 1.574891355771824841e+01
0.000000000000000000e+00 8.642673491999999791e-02 2.898477095820119587e+00 1.556663639963673873e+01
0.000000000000000000e+00 1.020729541800000084e-01 1.700439027015451465e+00 1.511691412914830579e+01
0.000000000000000000e+00 8.791685103999999362e-02 2.482014233502384926e+00 1.675721571141247068e+01
0.000000000000000000e+00 8.102506398999999304e-02 2.484043317730004308e+00 1.718277153944584512e+01
0.000000000000000000e+00 8.270144462999999557e-02 2.546891221389253612e+00 1.516416336488575389e+01
0.000000000000000000e+00 1.370906829799999893e-01 1.922398445566962488e+00 1.698604692329111998e+01
0.000000000000000000e+00 9.462237357999998821e-02 2.801021759670019762e+00 1.549102112919502794e+01
0.000000000000000000e+00 1.132488250699999893e-01 3.062780147111758833e+00 1.629365578094437694e+01
0.000000000000000000e+00 1.221895217899999914e-01 2.744326415993859847e+00 1.553512772215979432e+01
0.000000000000000000e+00 7.450580596999999139e-02 2.970797757400720940e+00 1.466409204325134930e+01
0.000000000000000000e+00 1.110136508899999958e-01 2.411181969465646446e+00 1.673273089660208868e+01
0.000000000000000000e+00 7.003545761000000425e-02 2.701766801575367527e+00 1.577717229689412548e+01
0.000000000000000000e+00 1.072883605999999934e-01 3.211722481832094633e+00 1.555639376423056319e+01
0.000000000000000000e+00 1.549720764199999934e-01 2.814707212755998444e+00 1.568217447206101411e+01
0.000000000000000000e+00 1.490116119399999828e-01 2.580581244771511074e+00 1.622302590660650168e+01
0.000000000000000000e+00 8.940696715999998934e-02 1.992180894672846758e+00 1.470882164572983797e+01
0.000000000000000000e+00 9.834766387999997750e-02 2.287568013496673380e+00 1.553061305189136831e+01
0.000000000000000000e+00 1.490116119399999828e-01 2.205329915260174189e+00 1.601525323650416510e+01
0.000000000000000000e+00 8.791685103999999362e-02 2.161527292602049233e+00 1.522107433470713467e+01
0.000000000000000000e+00 9.238719939999999464e-02 1.948130859532320347e+00 1.584560724334979476e+01
0.000000000000000000e+00 8.940696715999998934e-02 1.828035684121452231e+00 1.531050783644409563e+01
0.000000000000000000e+00 1.937150955199999913e-01 3.160841360288532353e+00 1.608417169444065919e+01
0.000000000000000000e+00 8.642673491999999791e-02 2.161527292602049233e+00 1.516548570965192866e+01
0.000000000000000000e+00 6.705522536999999894e-02 3.041339815874027241e+00 1.557238673943121476e+01
0.000000000000000000e+00 9.983777999999998709e-02 1.927126586764858818e+00 1.608563638980496080e+01
0.000000000000000000e+00 1.706182956699999753e-01 2.643584846191135984e+00 1.612391760680618802e+01
0.000000000000000000e+00 5.662441254000000201e-02 2.622629481016257813e+00 1.578164070803577701e+01
0.000000000000000000e+00 5.960464477999999344e-02 2.903819940231327834e+00 1.645513327958257577e+01
0.000000000000000000e+00 1.937150955199999913e-01 2.212447383028995240e+00 1.623560792273703512e+01
0.000000000000000000e+00 9.834766387999997750e-02 1.700439027015451465e+00 1.553710254740648544e+01
0.000000000000000000e+00 7.823109626999999455e-02 2.131221943106913042e+00 1.644652014991368105e+01
0.000000000000000000e+00 1.177191734299999903e-01 2.004808018250522128e+00 1.558712825993872819e+01
0.000000000000000000e+00 1.065433025399999817e-01 1.793595194140336080e+00 1.531948599042596726e+01
0.000000000000000000e+00 1.341104507399999979e-01 2.332591694870385091e+00 1.630653588786405095e+01
0.000000000000000000e+00 1.221895217899999914e-01 1.999885941046731785e+00 1.483007454904920941e+01
0.000000000000000000e+00 8.046627044999998812e-02 1.948130859532320347e+00 1.557526704444224741e+01
0.000000000000000000e+00 6.705522536999999894e-02 2.615545626126907663e+00 1.646503899628878997e+01
0.000000000000000000e+00 6.183981895000000006e-02 1.763497162979803523e+00 1.638427603261590804e+01
0.000000000000000000e+00 1.698732376099999775e-01 2.541802151881815242e+00 1.590004977622927385e+01
0.000000000000000000e+00 1.311302185099999795e-01 1.908078391794316708e+00 1.483001213869358281e+01
0.000000000000000000e+00 1.110136508899999958e-01 2.643584846191135984e+00 1.489763942943029740e+01
0.000000000000000000e+00 1.147389411899999989e-01 1.927126586764858818e+00 1.725334995427142459e+01
0.000000000000000000e+00 1.057982444799999977e-01 2.828207899973999240e+00 1.682853314949822021e+01
0.000000000000000000e+00 1.206994056699999818e-01 1.936516327114623959e+00 1.522565930147658086e+01
0.000000000000000000e+00 1.013278961199999967e-01 2.345091857637155996e+00 1.633681141568203543e+01
0.000000000000000000e+00 9.387731551999999036e-02 1.868857678641357989e+00 1.441270456995185256e+01
0.000000000000000000e+00 8.791685103999999362e-02 2.651045425990598225e+00 1.584221948942832014e+01
0.000000000000000000e+00 1.236796379099999871e-01 2.357437693459359718e+00 1.671085452207844213e+01
0.000000000000000000e+00 9.536743163999998607e-02 2.123499897013052973e+00 1.584434765627435482e+01
0.000000000000000000e+00 1.877546310399999807e-01 2.115717756571048547e+00 1.576321076588975600e+01
0.000000000000000000e+00 8.642673491999999791e-02 2.337297585909742459e+00 1.539758432068865091e+01
0.000000000000000000e+00 1.300126314199999966e-01 2.502785499538505931e+00 1.495549870288720307e+01
0.000000000000000000e+00 1.274049282099999902e-01 2.601225572352245052e+00 1.564597661965524900e+01
0.000000000000000000e+00 8.493661880000000219e-02 2.556992317375693435e+00 1.695278675776111754e+01
0.000000000000000000e+00 1.817941665599999979e-01 2.541802151881815242e+00 1.605162925382310135e+01
0.000000000000000000e+00 9.387731551999999036e-02 2.168962271089521110e+00 1.577994020032154054e+01
0.000000000000000000e+00 9.536743163999998607e-02 2.092001229953889929e+00 1.671189999041716590e+01
0.000000000000000000e+00 1.050531864199999998e-01 2.889508425838168471e+00 1.611472418155704389e+01
0.000000000000000000e+00 8.307397365999999450e-02 1.931832477800265124e+00 1.559969466300291963e+01
0.000000000000000000e+00 9.760260581999999352e-02 1.581175606186780769e+00 1.654401919659060027e+01
0.000000000000000000e+00 9.983777999999998709e-02 1.682528100446529340e+00 1.538549804996102210e+01
0.000000000000000000e+00 8.642673491999999791e-02 1.945818719776864825e+00 1.662697511315828436e+01
0.000000000000000000e+00 7.376074790999999353e-02 2.521182864679213154e+00 1.702874925790272798e+01
0.000000000000000000e+00 8.642673491999999791e-02 1.741024307127850612e+00 1.479644414031214694e+01
0.000000000000000000e+00 1.460313796999999914e-01 2.419865092037835730e+00 1.621787234841143288e+01
0.000000000000000000e+00 4.470348357999999467e-02 2.099969399603013542e+00 1.584503078809765242e+01
0.000000000000000000e+00 1.065433025399999817e-01 1.581175606186780769e+00 1.588843562947941379e+01
0.000000000000000000e+00 9.089708327999999893e-02 2.051179235433914450e+00 1.558671201098480807e+01
0.000000000000000000e+00 4.917383193999998875e-02 2.462184523917655632e+00 1.536636022613705066e+01
0.000000000000000000e+00 1.482665538799999849e-01 2.808864937130993944e+00 1.569608113203888244e+01
0.000000000000000000e+00 1.296401023899999838e-01 1.483195197827152700e+00 1.621865960554406882e+01
0.000000000000000000e+00 9.089708327999999893e-02 2.408270759256986526e+00 1.619439629439858663e+01
0.000000000000000000e+00 1.400709152200000085e-01 2.240421235071237582e+00 1.650735476256201650e+01
0.000000000000000000e+00 6.705522536999999894e-02 1.991075311364641998e+00 1.532647746813558776e+01
0.000000000000000000e+00 1.102685928299999979e-01 2.300640095063954504e+00 1.507031079286179498e+01
0.000000000000000000e+00 1.087784767199999891e-01 2.332591694870385091e+00 1.623322648340804619e+01
0.000000000000000000e+00 6.556510925000000323e-02 2.369632966553084419e+00 1.610117950622063177e+01
0.000000000000000000e+00 1.020729541800000084e-01 1.790896137170058910e+00 1.625347484389255470e+01
0.000000000000000000e+00 1.028180122399999785e-01 3.028878595436296450e+00 1.585570757566572908e+01
0.000000000000000000e+00 4.917383193999998875e-02 2.172659132972372120e+00 1.613536640073513340e+01
0.000000000000000000e+00 1.311302185099999795e-01 2.403887991102532595e+00 1.402646082858059984e+01
0.000000000000000000e+00 1.370906829799999893e-01 1.856278896433542158e+00 1.634357220944804467e+01
0.000000000000000000e+00 1.057982444799999977e-01 9.417533874499998126e-01 1.546992155762442600e+01
0.000000000000000000e+00 1.460313796999999914e-01 2.843417318637431190e+00 1.661497696697096771e+01
0.000000000000000000e+00 1.356005668599999936e-01 2.470095141264815553e+00 1.665262834786852153e+01
0.000000000000000000e+00 7.823109626999999455e-02 2.566992400710213840e+00 1.631693041456245652e+01
0.000000000000000000e+00 8.046627044999998812e-02 2.595197826554257681e+00 1.505309884055910175e+01
0.000000000000000000e+00 8.866190909999999148e-02 2.396540419471569372e+00 1.641099491178587400e+01
0.000000000000000000e+00 1.102685928299999979e-01 2.138884815852432730e+00 1.578438123172591112e+01
0.000000000000000000e+00 1.229345798500000031e-01 2.428473466575582052e+00 1.471180002040438417e+01
0.000000000000000000e+00 9.909272193999998923e-02 2.357437693459359718e+00 1.650281191593134622e+01


==> tabs/cexp.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing
0	0.609166693687439	0.0306639617032824	0.437511195695761	0.00442794341588018	5.6635684967041
1	0.683333361148834	0.0305050040284883	0.488096048547957	0.0387159519724039	14.3152241706848
2	0.714166700839996	0.00897526611906856	0.728038986233082	0.0645345112858513	15.3680846691132
3	0.990000033378601	0.0140929383417823	0.896887536047455	0.0190593196777025	17.2507016658783
4	0.918333387374878	0.0548735848569989	1.13345812686522	0.0168894046787736	19.6589117050171
5	0.965833389759064	0.0171593915189784	1.48992460992861	0.147511270015615	22.4341597557068
6	0.951666712760925	0.00897526611906856	1.68367974402291	0.023111579802742	23.3475689888

==> tabs/cexp_loss_r_2.dat <==
0	0.745837926864624	0.746310412883759	0.746975362300873
1	0.75133216381073	0.753086745738983	0.75279039144516
2	0.762187361717224	0.764063000679016	0.768241703510284
3	0.780278921127319	0.782170116901398	0.783942222595215
4	0.742018222808838	0.74887478351593	0.74387115240097
5	0.735806882381439	0.739395797252655	0.73799079656601
6	0.713115751743317	0.714256942272186	0.714361190795898
7	0.697588324546814	0.697132289409637	0.696736395359039
8	0.700751304626465	0.702144324779511	0.701047539710999
9	0.695364058017731	0.698758363723755	0.694125771522522
10	0.713030397891998	0.711153388023376	0.711767256259918
11	0.687848806381226	0.689253985881805	0.686163544654846
12	0.687645196914673	0.68793398141861	0.686721682548523
13	0.700280427932739	0.706414878368378	0.700274169445038
14	0.726333022117615	0.732088506221771	0.72753244638443
15	0.806707918643951	0.806732535362244	0.811224341392517
16	0.685452163219452	0.687718689441681	0.683900237083435
17	0.702608585357666	0.707161366939545	0.703277409076691
18	0.68593430519104	0.690241456031799	0.684571862220764
19	0.684444010257721	0.684548318386078	0.68329918384552
20	0.722930729389191	0.735500335693359	0.723723709583283
21	0.679486632347107	0.679566383361816	0.676266729831696
22	0.713670790195465	0.711281657218933	0.71214771270752
23	0.767401576042175	0.783501863479614	0.772007346153259
24	0.7793949842453	0.787585377693176	0.785504639148712
25	0.729423522949219	0.737949907779694	0.73179167509079
26	0.718254268169403	0.717378199100494	0.718687355518341
27	0.748008787631989	0.747925341129303	0.750645637512207
28	0.753407120704651	0.753301739692688	0.755918264389038
29	0.691213965415955	0.691246390342712	0.690409958362579
30	0.690881788730621	0.694000005722046	0.690451502799988
31	0.689175963401794	0.68876576423645	0.687566876411438
32	0.688447058200836	0.688267350196838	0.687733769416809
33	0.68275797367096	0.684884309768677	0.682224273681641
34	0.767334938049316	0.766634941101074	0.770750403404236
35	0.706126093864441	0.705198466777802	0.706031620502472
36	0.698212742805481	0.69721657037735	0.697307646274567
37	0.715074479579926	0.712930738925934	0.713588178157806
38	0.689008772373199	0.688539147377014	0.687057435512543
39	0.685333013534546	0.68503201007843	0.682714819908142
40	0.685055255889893	0.684739530086517	0.682768404483795
41	0.752815008163452	0.753248751163483	0.756019711494446
42	0.692256391048431	0.691808640956879	0.691401898860931
43	0.693088591098785	0.692382097244263	0.691877543926239
44	0.697011888027191	0.69624000787735	0.696500480175018
45	0.72086226940155	0.719728410243988	0.721108675003052
46	0.737631916999817	0.737698972225189	0.740106642246246
47	0.753258109092712	0.753969252109528	0.756168305873871
48	0.691342532634735	0.691391110420227	0.690618693828583
49	0.708656370639801	0.708000361919403	0.708491027355194
50	0.684462130069733	0.685293138027191	0.683811366558075
51	0.685572683811188	0.688505113124847	0.684688866138458
52	0.684297561645508	0.687668144702911	0.683112800121307
53	0.68919163942337	0.693844616413116	0.688964128494263
54	0.71683657169342	0.725995063781738	0.718617498874664
55	0.715305387973785	0.723029673099518	0.717205762863159
56	0.71361917257309	0.71979957818985	0.715538680553436
57	0.69986629486084	0.705271482467651	0.700162589550018
58	0.694269120693207	0.693483471870422	0.692995309829712
59	0.683060884475708	0.685735702514648	0.682207882404327
60	0.688459753990173	0.688161015510559	0.687657713890076
61	0.679211854934692	0.6812504529953	0.677629828453064
62	0.697423100471497	0.70543247461319	0.69747656583786
63	0.678241014480591	0.679396092891693	0.676058173179626
64	0.687096834182739	0.686354339122772	0.684383094310761
65	0.702038645744324	0.699568867683411	0.699428915977478
66	0.678872764110565	0.680336117744446	0.676110982894897
67	0.677340924739838	0.678345084190369	0.674783170223236
68	0.694378137588501	0.693060696125031	0.692891240119934
69	0.762132585048676	0.759973585605621	0.763952374458313
70	0.731730043888092	0.729792892932892	0.732011735439301
71	0.682437896728516	0.684232413768768	0.680794715881348
72	0.695397257804871	0.701887726783752	0.694816768169403
73	0.678676247596741	0.682327687740326	0.676648139953613
74	0.699421525001526	0.70799332857132	0.699092209339142
75	0.67705374956131	0.679932415485382	0.674304664134979
76	0.690586388111115	0.697938501834869	0.689238131046295
77	0.684617936611176	0.691200315952301	0.682780086994171
78	0.674850225448608	0.674716055393219	0.671331942081451
79	0.669135510921478	0.674041628837585	0.66548627614975
80	0.664551615715027	0.6683349609375	0.659881353378296
81	0.672483205795288	0.670323431491852	0.667197585105896
82	0.717363059520721	0.734287679195404	0.717596173286438
83	0.681604325771332	0.681668996810913	0.677738428115845
84	0.710235238075256	0.706264615058899	0.706495821475983
85	0.67730700969696	0.679355978965759	0.674043536186218
86	0.67889678478241	0.679604470729828	0.67604523897171
87	0.723826825618744	0.721149504184723	0.722907066345215
88	0.701103568077087	0.699439883232117	0.699348211288452
89	0.68926602602005	0.693025827407837	0.688212811946869
90	0.684966146945953	0.687751591205597	0.683550000190735
91	0.696210026741028	0.694676697254181	0.693677484989166
92	0.69833379983902	0.69599312543869	0.695246279239655
93	0.671913027763367	0.677055656909943	0.668130934238434
94	0.712100565433502	0.726889491081238	0.711817622184753
95	0.703259646892548	0.70164293050766	0.701490581035614
96	0.786195635795593	0.78609162569046	0.78992086648941
97	0.70917022228241	0.707421600818634	0.707717716693878
98	0.694352447986603	0.699574649333954	0.693622589111328
99	0.717966973781586	0.727939307689667	0.71946918964386
100	0.688923835754395	0.688356041908264	0.686046957969666
101	0.676204025745392	0.678391516208649	0.672926962375641
102	0.674988150596619	0.679458618164063	0.671872794628143
103	0.673535645008087	0.679499983787537	0.669360816478729
104	0.674215435981751	0.68196314573288	0.670124351978302
105	0.673887133598328	0.680856049060822	0.669472634792328
106	0.675211846828461	0.672118067741394	0.667856872081757
107	0.686105847358704	0.697849452495575	0.682732403278351
108	0.684333622455597	0.685946702957153	0.68323427438736
109	0.683100283145905	0.684839844703674	0.681144297122955
110	0.680098831653595	0.680774927139282	0.677292287349701
111	0.686289966106415	0.69251024723053	0.684650003910065
112	0.678029179573059	0.678687930107117	0.674619317054749
113	0.700344383716583	0.711285293102264	0.699297189712524
114	0.695093095302582	0.704236090183258	0.693503439426422
115	0.693884551525116	0.703996896743774	0.691946148872376
116	0.664907813072205	0.67171585559845	0.659147083759308
117	0.713293373584747	0.733680725097656	0.711898863315582
118	0.704990744590759	0.699691534042358	0.698856055736542
119	0.682958841323853	0.683439373970032	0.679306983947754
120	0.676721394062042	0.677170693874359	0.672328948974609
121	0.679326593875885	0.681200742721558	0.675833582878113
122	0.674129128456116	0.681681871414185	0.669680714607239
123	0.682044506072998	0.678565859794617	0.674974083900452
124	0.679661750793457	0.692763984203339	0.676268994808197
125	0.663635730743408	0.669401049613953	0.657299697399139
126	0.663596868515015	0.662708222866058	0.654866337776184
127	0.664687156677246	0.676041901111603	0.658311486244202
128	0.671732246875763	0.667976558208466	0.660686433315277
129	0.685140550136566	0.682274580001831	0.676757574081421
130	0.655788779258728	0.66295713186264	0.646711945533752
131	0.663454174995422	0.669897079467773	0.656485676765442
132	0.680652260780335	0.684843182563782	0.677162230014801
133	0.665491938591003	0.670900523662567	0.659198045730591
134	0.658857941627502	0.666433990001678	0.65170818567276
135	0.671460270881653	0.681041598320007	0.665916383266449
136	0.664700925350189	0.659454524517059	0.654048204421997
137	0.659305036067963	0.678756415843964	0.650268793106079
138	0.689478754997253	0.678857266902924	0.675932765007019
139	0.682507038116455	0.681796491146088	0.675884366035461
140	0.64386785030365	0.649971783161163	0.633704006671906
141	0.644818007946014	0.658707022666931	0.634366631507874
142	0.687561690807343	0.706189215183258	0.68293571472168
143	0.691503047943115	0.680518984794617	0.680543601512909
144	0.682292878627777	0.678707659244537	0.67256510257721
145	0.690537750720978	0.68915206193924	0.685301005840302
146	0.657872080802918	0.659770965576172	0.648354709148407
147	0.640974223613739	0.646255433559418	0.628063201904297
148	0.677429795265198	0.667525887489319	0.663799703121185
149	0.790597259998322	0.777305543422699	0.786124646663666
150	0.679665982723236	0.679079651832581	0.672493875026703
151	0.65798556804657	0.655858099460602	0.649443924427033
152	0.684636652469635	0.676703095436096	0.673157513141632
153	0.706848382949829	0.73274177312851	0.701624751091003
154	0.651669919490814	0.661844372749329	0.641643166542053
155	0.663843810558319	0.660961389541626	0.649616062641144
156	0.654309272766113	0.652668356895447	0.643455922603607
157	0.665717363357544	0.661568999290466	0.65489387512207
158	0.663309514522553	0.681238174438477	0.65244197845459
159	0.633736491203308	0.63959538936615	0.618672072887421
160	0.628388226032257	0.631981611251831	0.612569153308868
161	0.703697443008423	0.72653865814209	0.698373854160309
162	0.634216070175171	0.641641080379486	0.619202613830566
163	0.629336655139923	0.637393772602081	0.615923941135407
164	0.64900666475296	0.642837762832642	0.632343530654907
165	0.617847204208374	0.62251353263855	0.600153207778931
166	0.681075513362885	0.684264600276947	0.677813470363617
167	0.682574927806854	0.686024963855743	0.680432558059692
168	1.23705422878265	1.22243309020996	1.24877190589905
169	0.690689504146576	0.690929353237152	0.689877092838287
170	0.693441092967987	0.695830464363098	0.692730247974396
171	0.691692650318146	0.691678583621979	0.690777063369751
172	0.694185793399811	0.69864284992218	0.693304777145386
173	0.684176564216614	0.686678528785706	0.68266236782074
174	0.689717411994934	0.695293068885803	0.688340485095978
175	0.703607857227325	0.702235877513886	0.70289009809494
176	0.6825070977211	0.686057388782501	0.680481374263763
177	0.719388723373413	0.7176873087883	0.719196379184723
178	0.685635566711426	0.685099542140961	0.683158934116364
179	0.686648607254028	0.693498849868774	0.684821486473084
180	0.797710418701172	0.820052206516266	0.804226636886597
181	0.690391302108765	0.694710373878479	0.689086496829987
182	0.690719544887543	0.696481764316559	0.689379513263702
183	0.700944840908051	0.708463311195374	0.700557053089142
184	0.707563817501068	0.706716001033783	0.707446694374085
185	0.686215758323669	0.687877416610718	0.684789478778839
186	0.683457732200623	0.685382723808289	0.681768178939819
187	0.681604027748108	0.684863686561585	0.679655313491821
188	0.681380569934845	0.681303560733795	0.67850250005722
189	0.674156427383423	0.677264332771301	0.671095490455627
190	0.698483884334564	0.710293710231781	0.697491824626923
191	0.671052753925324	0.675255060195923	0.667476296424866
192	0.684160470962524	0.682497024536133	0.680330097675324
193	0.677538990974426	0.686123430728912	0.673682630062103
194	0.734266757965088	0.752956807613373	0.735763370990753
195	0.682972192764282	0.687536478042603	0.680489838123322
196	0.686112701892853	0.684982657432556	0.682735860347748
197	0.72969776391983	0.725021362304688	0.728311717510223
198	0.675330102443695	0.675150632858276	0.671532988548279
199	0.669752776622772	0.67329615354538	0.665528953075409
200	0.667926847934723	0.674147009849548	0.663593590259552
201	0.67230886220932	0.683649778366089	0.668047904968262
202	0.659532845020294	0.663670778274536	0.653182089328766
203	0.699481308460236	0.693851709365845	0.694185018539429
204	0.677696228027344	0.686289548873901	0.673868358135223
205	0.664692163467407	0.666804850101471	0.659104585647583
206	0.706376791000366	0.729511082172394	0.704434335231781
207	0.667752325534821	0.666507303714752	0.660512626171112
208	0.662437856197357	0.664454996585846	0.65597540140152
209	0.658531248569489	0.667465090751648	0.651918947696686
210	0.673431992530823	0.668962121009827	0.665780365467072
211	0.670429408550262	0.676876187324524	0.664875268936157
212	0.680957555770874	0.693393468856812	0.676681816577911
213	0.678503692150116	0.693005561828613	0.67358535528183
214	0.66041487455368	0.670621693134308	0.653744876384735
215	0.694493591785431	0.686391294002533	0.68734335899353
216	0.666302084922791	0.669319808483124	0.659571886062622
217	0.688380718231201	0.684366464614868	0.682233691215515
218	0.673607289791107	0.685123324394226	0.668218731880188
219	0.663761794567108	0.669500946998596	0.656940460205078
220	0.65771347284317	0.666860222816467	0.650670051574707
221	0.664668679237366	0.679609179496765	0.658281147480011
222	0.658488094806671	0.674299001693726	0.650889158248901
223	0.67198657989502	0.697304546833038	0.665425181388855
224	0.74862551689148	0.793771684169769	0.748421549797058
225	0.668240785598755	0.678463697433472	0.660965859889984
226	0.71503484249115	0.701494336128235	0.706495642662048
227	0.656637668609619	0.654783546924591	0.647634744644165
228	0.663053870201111	0.67600804567337	0.656044363975525
229	0.660062253475189	0.680047154426575	0.651649415493012
230	0.673904657363892	0.664608776569366	0.66249293088913
231	0.654751896858215	0.666206777095795	0.645950734615326
232	0.650040626525879	0.66411679983139	0.640515327453613
233	0.671380937099457	0.668182551860809	0.662620604038239
234	0.66081976890564	0.663226664066315	0.652329206466675
235	0.667195498943329	0.659820437431335	0.655797183513641
236	0.669909060001373	0.694911539554596	0.662033021450043
237	0.647350311279297	0.659161925315857	0.635736763477325
238	0.677908301353455	0.665927588939667	0.664828956127167
239	0.740812361240387	0.777055382728577	0.740083515644074
240	0.654790997505188	0.664573907852173	0.645920991897583
241	0.649260103702545	0.653481602668762	0.638859808444977
242	0.695414245128632	0.685947299003601	0.686901986598969
243	0.65823620557785	0.659411191940308	0.648701012134552
244	0.643545627593994	0.648580133914948	0.632947266101837
245	0.703352928161621	0.74251526594162	0.698174774646759
246	0.760176181793213	0.738953411579132	0.75100439786911
247	0.719434678554535	0.713132679462433	0.715570390224457
248	0.679847359657288	0.681069672107697	0.675200283527374
249	0.684009253978729	0.69570255279541	0.680064201354981
250	0.66315495967865	0.667902529239655	0.656326532363892
251	0.666598439216614	0.661556839942932	0.657123446464539
252	0.644475996494293	0.645042777061462	0.632354557514191
253	0.654400587081909	0.67973929643631	0.64477264881134
254	0.753490209579468	0.809309005737305	0.751492917537689
255	0.718370199203491	0.70454478263855	0.709429740905762
256	0.669214069843292	0.667531251907349	0.660811126232147
257	0.660117387771606	0.657568097114563	0.649829506874085
258	0.725771188735962	0.710763931274414	0.718176662921906
259	0.667773544788361	0.665269017219543	0.65942394733429
260	0.681078016757965	0.707427561283112	0.675174057483673
261	0.648922622203827	0.648985683917999	0.63881903886795
262	0.644641816616058	0.654400050640106	0.634913682937622
263	0.639666497707367	0.642163097858429	0.627920985221863
264	0.63944536447525	0.639987409114838	0.627310156822205
265	0.784945785999298	0.835373282432556	0.786296248435974
266	0.713002860546112	0.738742887973785	0.710541009902954
267	0.654828190803528	0.663550794124603	0.646552979946137
268	0.654251575469971	0.674100458621979	0.645078778266907
269	0.645026087760925	0.643822133541107	0.632314801216126
270	0.6544548869133	0.653374373912811	0.643351554870606
271	0.639714121818543	0.645466029644012	0.628965497016907
272	0.641025006771088	0.654610931873322	0.630062818527222
273	0.675752580165863	0.67390513420105	0.668170273303986
274	0.657254278659821	0.656746864318848	0.647240936756134
275	0.640771329402924	0.650420248508453	0.630744159221649
276	0.676920115947723	0.708881139755249	0.669273912906647
277	0.642628967761993	0.652128219604492	0.629632890224457
278	0.65990823507309	0.6849764585495	0.64984667301178
279	0.713569402694702	0.751434445381165	0.708157002925873
280	0.746360003948212	0.779361665248871	0.746398508548737
281	0.651746571063995	0.654976665973663	0.642346382141113
282	0.644102573394775	0.656592667102814	0.635113835334778
283	0.669519782066345	0.660710096359253	0.659569561481476
284	0.637700498104095	0.646144807338715	0.627385795116425
285	0.764344096183777	0.807984471321106	0.762722611427307
286	0.668180823326111	0.678850769996643	0.660947442054749
287	0.653727889060974	0.656706869602203	0.644372284412384
288	0.699243783950806	0.693733751773834	0.693904221057892
289	0.696759700775147	0.687499105930328	0.689924120903015
290	0.640876591205597	0.646721184253693	0.631872773170471
291	0.641417324542999	0.652661919593811	0.631599545478821
292	0.654654622077942	0.647273242473602	0.642644047737122
293	0.672816276550293	0.698063969612122	0.664560616016388
294	0.65356171131134	0.660519182682037	0.642876982688904
295	0.637219071388245	0.639240682125092	0.624876260757446
296	0.62762987613678	0.632882177829742	0.614780485630035
297	0.650013089179993	0.639534771442413	0.634321570396423
298	0.712125837802887	0.759526908397675	0.705144286155701
299	0.744356274604797	0.724990665912628	0.735076606273651
300	0.722665905952454	0.702347040176392	0.711185336112976
301	0.63692831993103	0.638574361801147	0.625890791416168
302	0.638731002807617	0.656821012496948	0.627121567726135
303	0.623622536659241	0.633226692676544	0.609819114208221
304	0.659559011459351	0.65288519859314	0.641630351543427
305	0.624553799629211	0.634511590003967	0.610189735889435
306	0.760233223438263	0.732514679431915	0.748630464076996
307	0.649221479892731	0.643045365810394	0.635019898414612
308	0.636315941810608	0.656902730464935	0.623969078063965
309	0.622014880180359	0.634588778018951	0.607897102832794
310	0.626981973648071	0.649958550930023	0.61317241191864
311	0.654953360557556	0.650262773036957	0.637700259685516
312	0.659151911735535	0.693013966083527	0.647183001041412
313	0.61921763420105	0.628745496273041	0.602923274040222
314	0.651711821556091	0.653599619865418	0.642677843570709
315	0.630687475204468	0.636864304542542	0.619261145591736
316	0.703085541725159	0.737982034683228	0.695527017116547
317	0.642281591892242	0.650492966175079	0.632918477058411
318	0.648813366889954	0.672789752483368	0.638006091117859
319	0.623339354991913	0.628933966159821	0.611574053764343
320	0.626318156719208	0.640890002250671	0.613849401473999
321	0.621447682380676	0.628351867198944	0.608825147151947
322	0.614098489284515	0.621320605278015	0.601259469985962
323	0.63363116979599	0.627113938331604	0.621211707592011
324	0.653723835945129	0.638381123542786	0.638617217540741
325	0.616939604282379	0.633428275585175	0.600557863712311
326	0.613888740539551	0.627805650234222	0.600086569786072
327	0.649487555027008	0.638667643070221	0.635856628417969
328	0.614686667919159	0.631195306777954	0.600395381450653
329	0.606195092201233	0.609444320201874	0.591262400150299
330	0.622856080532074	0.614201724529266	0.605994880199432
331	0.62358421087265	0.615253329277039	0.604617655277252
332	0.616061627864838	0.609539151191711	0.600497126579285
333	0.603770971298218	0.602814018726349	0.58730947971344
334	0.610033869743347	0.604860723018646	0.593490064144135
335	0.723189473152161	0.706972897052765	0.708897054195404
336	0.605995237827301	0.625117719173431	0.583166539669037
337	0.672482371330261	0.657846689224243	0.657984673976898
338	0.625468194484711	0.634776055812836	0.608605325222015
339	0.599846661090851	0.612706542015076	0.584207236766815
340	0.768593430519104	0.833037972450256	0.755870878696442
341	0.67990118265152	0.676259219646454	0.66902893781662
342	0.64225172996521	0.658250629901886	0.627218306064606
343	0.615162014961243	0.634635031223297	0.597560107707977
344	0.616428256034851	0.621045529842377	0.601738393306732
345	0.584708511829376	0.590744912624359	0.566248834133148
346	0.646151840686798	0.63758510351181	0.63097870349884
347	0.648236811161041	0.635541975498199	0.630148708820343
348	0.706120193004608	0.762124001979828	0.685062944889069
349	0.589317679405212	0.58744877576828	0.567663967609406
350	0.654415965080261	0.638161361217499	0.634962916374207
351	0.603331863880158	0.599846422672272	0.584720849990845
352	0.586437284946442	0.606305062770844	0.562269032001495
353	0.646881759166718	0.686879396438599	0.622095346450806
354	0.61624014377594	0.616119086742401	0.597978591918945
355	0.600098550319672	0.602196395397186	0.587806761264801
356	0.640800595283508	0.686556994915009	0.623255372047424
357	0.634015083312988	0.658697485923767	0.618437170982361
358	0.592220366001129	0.603842198848724	0.578183710575104
359	0.653397738933563	0.705463349819183	0.639843642711639
360	0.718315184116364	0.737032949924469	0.706657648086548
361	0.652864873409271	0.675873637199402	0.640172839164734
362	0.680463135242462	0.725121796131134	0.668865621089935
363	0.602931320667267	0.60400116443634	0.585993885993958
364	0.601016342639923	0.596157729625702	0.582454979419708
365	0.659318208694458	0.701710879802704	0.638288378715515
366	0.685737550258637	0.663074254989624	0.661498725414276
367	0.657184481620789	0.641732633113861	0.639723360538483
368	0.636575102806091	0.629408657550812	0.618726015090942
369	0.680106282234192	0.700427055358887	0.658290505409241
370	0.584710657596588	0.586231112480164	0.565526366233826
371	0.588662385940552	0.589272737503052	0.565856039524078
372	0.577074229717255	0.583039402961731	0.552959144115448
373	0.635992884635925	0.668093144893646	0.607667982578278
374	0.575267732143402	0.579567968845367	0.548980414867401
375	0.596625685691834	0.610480666160584	0.570949912071228
376	0.578224956989288	0.596637904644012	0.550439476966858
377	0.679546356201172	0.711311876773834	0.645813584327698
378	0.651980519294739	0.640002310276032	0.621337831020355
379	0.639059603214264	0.627958297729492	0.618147850036621
380	0.580821931362152	0.586324751377106	0.554589450359345
381	0.623549938201904	0.646072745323181	0.595438539981842
382	0.573715448379517	0.581803023815155	0.547540605068207
383	0.636510848999023	0.666095912456512	0.606554627418518
384	0.598252594470978	0.618317067623138	0.571687340736389
385	0.573741674423218	0.59520435333252	0.546608328819275
386	0.68000054359436	0.656439125537872	0.657878458499908
387	0.576692819595337	0.588574945926666	0.549971163272858
388	0.569028198719025	0.582604765892029	0.54439389705658
389	0.57725328207016	0.598373532295227	0.549818456172943
390	0.584497690200806	0.582158088684082	0.562018215656281
391	0.718766093254089	0.760585129261017	0.683928608894348
392	0.659184873104095	0.697425484657288	0.635281801223755
393	0.630870759487152	0.663965046405792	0.607351422309876
394	0.617009937763214	0.645507872104645	0.59243905544281
395	0.696564257144928	0.756353735923767	0.676605224609375
396	0.622325301170349	0.639908194541931	0.600581884384155
397	0.680327713489533	0.659201443195343	0.65943717956543
398	0.650662779808044	0.650692045688629	0.632038533687592
399	0.672447144985199	0.682178437709808	0.663880407810211
400	0.652975916862488	0.654266059398651	0.636681795120239
401	0.629729092121124	0.620722234249115	0.609461188316345
402	0.744773209095001	0.814230978488922	0.722296059131622
403	0.616368591785431	0.641057670116425	0.595592498779297
404	0.603543937206268	0.618167281150818	0.582513391971588
405	0.602866590023041	0.62346088886261	0.580836832523346
406	0.573502540588379	0.583656907081604	0.550286889076233
407	0.68959653377533	0.729523301124573	0.668732225894928
408	0.569844484329224	0.586943328380585	0.54326856136322
409	0.607322514057159	0.639489948749542	0.581473231315613
410	0.615880250930786	0.636271178722382	0.592859923839569
411	0.575078308582306	0.57749330997467	0.55307525396347
412	0.593375325202942	0.596050918102264	0.573419690132141
413	0.667619526386261	0.70616227388382	0.637318968772888
414	0.57126259803772	0.575066983699799	0.548052489757538
415	0.550462007522583	0.557957053184509	0.525306582450867
416	0.645638465881348	0.691399574279785	0.615782201290131
417	0.55867350101471	0.572487711906433	0.530938982963562
418	0.577179670333862	0.57312285900116	0.555088698863983
419	0.553624033927918	0.556727170944214	0.528853058815002
420	0.54652202129364	0.558415114879608	0.51949417591095
421	0.555292963981628	0.569182991981506	0.529782772064209
422	0.645936131477356	0.681056380271912	0.612563192844391
423	0.568999171257019	0.576259672641754	0.543367326259613
424	0.65414834022522	0.647474706172943	0.633346498012543
425	0.636815309524536	0.631684303283691	0.619018614292145
426	0.565690457820892	0.588279962539673	0.536038458347321
427	0.622656583786011	0.638307392597199	0.593032717704773
428	0.573018789291382	0.597700715065002	0.547502219676971
429	0.558122277259827	0.577070415019989	0.531754732131958
430	0.586929738521576	0.581443965435028	0.562970221042633
431	0.742152333259583	0.77680367231369	0.711746275424957
432	0.638282418251038	0.660659074783325	0.619192183017731
433	0.600887656211853	0.630427360534668	0.579255819320679
434	0.590388894081116	0.611490786075592	0.565844357013702
435	0.560661137104034	0.561716675758362	0.535437881946564
436	0.74700802564621	0.782099485397339	0.71773886680603
437	0.655311226844788	0.699001729488373	0.634763360023499
438	0.571501135826111	0.583580672740936	0.54753714799881
439	0.577353119850159	0.606438219547272	0.545936524868012
440	0.57043445110321	0.589426457881928	0.547204256057739
441	0.535569489002228	0.549146831035614	0.512189269065857
442	0.555675089359283	0.560382604598999	0.536431193351746
443	0.533326268196106	0.543208837509155	0.510549068450928
444	0.53525573015213	0.549496114253998	0.510763704776764
445	0.536311030387878	0.551471829414368	0.511265099048615
446	0.555447459220886	0.558093190193176	0.536698162555695
447	0.520166635513306	0.532789468765259	0.494936764240265
448	0.565456330776215	0.568477988243103	0.544980943202972
449	0.626065075397491	0.627915263175964	0.613080978393555
450	0.714198231697083	0.761881828308106	0.671732783317566
451	0.669734597206116	0.685844957828522	0.661278069019318
452	0.631795823574066	0.65347957611084	0.614899575710297
453	0.576634526252747	0.582313597202301	0.558110773563385
454	1.03751862049103	1.05524277687073	1.036749958992
455	0.636449158191681	0.639697790145874	0.625810563564301
456	0.555180490016937	0.562832832336426	0.539843678474426
457	0.536553084850311	0.553384482860565	0.514040112495422
458	0.605513215065002	0.607229351997376	0.592742264270783
459	0.596005439758301	0.599839150905609	0.582218825817108
460	0.533900260925293	0.546088516712189	0.51407927274704
461	0.557123839855194	0.561869561672211	0.541837155818939
462	0.547266364097595	0.552925765514374	0.531292140483856
463	0.540002048015595	0.552608847618103	0.523253381252289
464	0.5171839594841	0.531070470809937	0.497140139341354
465	0.5326167345047	0.55607932806015	0.510144948959351
466	0.652382969856262	0.688395142555237	0.629307985305786
467	0.596402049064636	0.617010772228241	0.578166544437408
468	0.54680198431015	0.555983662605286	0.530002176761627
469	0.530045926570892	0.548500180244446	0.5100017786026
470	0.534705400466919	0.555886089801788	0.51534515619278
471	0.551243782043457	0.579362452030182	0.520200490951538
472	0.557286977767944	0.588993489742279	0.53573089838028
473	0.527879774570465	0.538954079151154	0.501870572566986
474	0.527068018913269	0.540823757648468	0.511874496936798
475	0.506825506687164	0.525279343128204	0.486578762531281
476	0.57539176940918	0.616015553474426	0.556346356868744
477	0.668751299381256	0.696909308433533	0.648185133934021
478	0.615498840808868	0.64944714307785	0.592506051063538
479	0.530919671058655	0.546511054039001	0.508160650730133
480	0.523206233978272	0.541438400745392	0.502140462398529
481	0.550264835357666	0.580291092395783	0.52162092924118
482	0.588634669780731	0.594601213932037	0.577045977115631
483	0.535053849220276	0.548140525817871	0.516874432563782
484	0.614049017429352	0.615033566951752	0.601072251796722
485	0.538061380386353	0.553924918174744	0.522740840911865
486	0.515747547149658	0.536171972751617	0.497704386711121
487	0.562079727649689	0.600718080997467	0.534712791442871
488	0.507155060768127	0.53374707698822	0.490224897861481
489	0.511998534202576	0.542715668678284	0.493712693452835
490	0.499822616577148	0.527292013168335	0.479155391454697
491	0.52222740650177	0.547917664051056	0.507576823234558
492	0.539877355098724	0.549498200416565	0.52526468038559
493	0.509490132331848	0.543593347072601	0.486283898353577
494	0.552732944488525	0.564281165599823	0.543631792068481
495	0.543765664100647	0.557785451412201	0.526913404464722
496	0.88092565536499	0.95746260881424	0.8402339220047
497	0.674714088439941	0.685631990432739	0.66776168346405
498	0.658300697803497	0.668065428733826	0.643284380435944
499	0.599235534667969	0.63150030374527	0.566124618053436
500	0.603594124317169	0.631628453731537	0.575778603553772
501	0.580853164196014	0.608466804027557	0.545901358127594
502	0.771368682384491	0.775584995746613	0.777954936027527
503	0.693486630916595	0.694691300392151	0.691339433193207
504	0.693032443523407	0.69549971818924	0.689902424812317
505	0.722512125968933	0.699332356452942	0.684909284114838
506	0.676955997943878	0.693965077400208	0.659271121025085
507	0.685927093029022	0.688811898231506	0.682752788066864
508	0.678620457649231	0.68205600976944	0.674014687538147
509	0.675027787685394	0.679731488227844	0.669440984725952
510	0.667018532752991	0.670735239982605	0.662875592708588
511	0.657905459403992	0.663085401058197	0.65054988861084
512	0.653765380382538	0.661116778850555	0.641821444034576
513	0.696119666099548	0.69829136133194	0.697041273117065
514	0.663506090641022	0.665205419063568	0.657527923583984
515	0.641487836837769	0.647146284580231	0.630691647529602
516	0.631000280380249	0.6366006731987	0.616775631904602
517	0.623096525669098	0.627464056015015	0.607445657253265
518	0.666693389415741	0.693270444869995	0.641071498394012
519	0.608428299427033	0.621783256530762	0.581584870815277
520	0.671295404434204	0.676262259483337	0.664780676364899
521	0.641921639442444	0.669355988502502	0.612546145915985
522	0.61987441778183	0.620596885681152	0.603314161300659
523	0.581401169300079	0.59750097990036	0.552758574485779
524	0.633677124977112	0.644251704216003	0.61282867193222
525	0.826025128364563	0.803573250770569	0.825085043907166
526	0.684851765632629	0.682323276996613	0.677907407283783
527	0.650081396102905	0.654402494430542	0.641885161399841
528	0.649844586849213	0.656355738639832	0.649240076541901
529	0.688356637954712	0.72512948513031	0.656229436397553
530	0.71176815032959	0.754424870014191	0.683117747306824
531	0.648012161254883	0.674171805381775	0.613130450248718
532	0.647894859313965	0.650399327278137	0.638201117515564
533	0.602051377296448	0.622908174991608	0.575510978698731
534	0.626909732818604	0.652385413646698	0.593083679676056
535	0.583077013492584	0.596806466579437	0.564364314079285
536	0.645984351634979	0.687012255191803	0.601957499980927
537	0.615723192691803	0.619372665882111	0.604225099086762
538	0.57398134469986	0.58325058221817	0.558398604393005
539	0.566533446311951	0.600436449050903	0.533038377761841
540	0.54886257648468	0.568633317947388	0.528131008148193
541	0.637403190135956	0.695479214191437	0.596230447292328
542	0.55460911989212	0.57593846321106	0.530477225780487
543	0.54886519908905	0.578665673732758	0.509355962276459
544	0.558502852916718	0.569171786308289	0.540558218955994
545	0.528370976448059	0.541637182235718	0.502019882202148
546	0.615552842617035	0.669954836368561	0.568160355091095
547	0.54669326543808	0.572075128555298	0.506071150302887
548	0.5236936211586	0.55079710483551	0.489840179681778
549	0.524105191230774	0.550123989582062	0.491881400346756
550	0.527541637420654	0.561241030693054	0.494626462459564
551	0.820664644241333	0.891620934009552	0.816539347171783
552	0.684734642505646	0.68720930814743	0.678286850452423
553	0.681856691837311	0.681089162826538	0.674760282039642
554	0.67027735710144	0.677360653877258	0.662234246730804
555	0.647628605365753	0.65329372882843	0.637999713420868
556	0.646689295768738	0.655506134033203	0.635103464126587
557	0.635560929775238	0.642008483409882	0.619569003582001
558	0.650757491588593	0.654836475849152	0.641609609127045
559	0.625934660434723	0.632827520370483	0.610644698143005
560	0.742174208164215	0.767662346363068	0.713969767093658
561	0.654605329036713	0.669149577617645	0.630172431468964
562	0.62765908241272	0.63883364200592	0.605235695838928
563	0.621681928634644	0.63073718547821	0.607024371623993
564	0.608016788959503	0.614990174770355	0.584618449211121
565	0.646747410297394	0.667632818222046	0.610761046409607
566	0.649177491664887	0.658740639686585	0.63919985294342
567	0.61933845281601	0.626889586448669	0.604652941226959
568	0.615757822990418	0.634463727474213	0.582278490066528
569	0.588607490062714	0.6018026471138	0.558454513549805
570	0.588212728500366	0.603113830089569	0.554667174816132
571	0.575235605239868	0.585751593112946	0.549690783023834
572	0.652391016483307	0.684793651103973	0.611681938171387
573	0.568538010120392	0.576912701129913	0.543543517589569
574	0.558789908885956	0.573664128780365	0.525716900825501
575	0.553328931331635	0.564042985439301	0.52378922700882
576	0.55673485994339	0.565710723400116	0.532914221286774
577	0.585893392562866	0.5950887799263	0.569282233715057
578	0.56574809551239	0.583261251449585	0.530764639377594
579	0.548620820045471	0.562883913516998	0.520256161689758
580	0.591596245765686	0.61596804857254	0.550500094890595
581	0.560740470886231	0.58587646484375	0.525294065475464
582	0.613850891590118	0.615770876407623	0.601872980594635
583	0.552885293960571	0.575931191444397	0.517269968986511
584	0.608663022518158	0.619644045829773	0.591038525104523
585	0.541558682918549	0.553314805030823	0.526358485221863
586	0.572754979133606	0.60720419883728	0.535959601402283
587	0.835989654064178	0.933999478816986	0.83289510011673
588	0.741762697696686	0.729228615760803	0.730372369289398
589	0.788204789161682	0.772310018539429	0.788381338119507
590	0.839693427085876	0.890382766723633	0.837337851524353
591	0.698813140392303	0.713251829147339	0.693049192428589
592	0.698209524154663	0.710112988948822	0.696078598499298
593	0.676686882972717	0.679929375648499	0.674708724021912
594	0.689835667610168	0.699168264865875	0.68878835439682
595	0.678580641746521	0.686903297901154	0.6776043176651
596	0.671688914299011	0.673750042915344	0.670052468776703
597	0.682003021240234	0.684345960617065	0.679987967014313
598	0.683724403381348	0.686328530311585	0.682403028011322
599	0.678107738494873	0.680544435977936	0.676251590251923
600	0.682091772556305	0.683325827121735	0.680334687232971
601	0.670810103416443	0.673555374145508	0.668152272701263
602	0.664503455162048	0.66953843832016	0.661233901977539
603	0.662278413772583	0.667910635471344	0.659067869186401
604	0.668599188327789	0.679656445980072	0.666247129440308
605	0.685696542263031	0.702100872993469	0.684978306293488
606	0.710645437240601	0.732495844364166	0.711578130722046
607	0.692502677440643	0.710843145847321	0.691366970539093
608	0.665139138698578	0.675239324569702	0.662389993667603
609	0.667175829410553	0.678931653499603	0.664659857749939
610	0.659094095230103	0.667146265506744	0.655803799629211
611	0.676786601543427	0.693439304828644	0.675462186336517
612	0.660815596580505	0.664200603961945	0.655253529548645
613	0.658961951732636	0.663098514080048	0.653726756572723
614	0.664131343364716	0.677781105041504	0.660376965999603
615	0.691764533519745	0.713886499404907	0.690718829631805
616	0.70222145318985	0.727125525474548	0.701571404933929
617	0.660685360431671	0.66578996181488	0.655602216720581
618	0.654895782470703	0.661468207836151	0.650072515010834
619	0.682522177696228	0.704215049743652	0.681100189685822
620	0.653442680835724	0.662870109081268	0.647588670253754
621	0.658713221549988	0.672324240207672	0.654435217380524
622	0.652386724948883	0.65803188085556	0.646009266376495
623	0.651092171669006	0.654814660549164	0.643844246864319
624	0.652163088321686	0.654374480247498	0.644796311855316
625	0.66413426399231	0.684068500995636	0.659849464893341
626	0.649134755134583	0.651828110218048	0.641177594661713
627	0.644077837467194	0.651423573493958	0.636612355709076
628	0.650052845478058	0.65098375082016	0.641820311546326
629	0.671755373477936	0.697348535060883	0.669403791427612
630	0.757303714752197	0.747117817401886	0.751924932003021
631	0.648558914661408	0.662851214408875	0.641811370849609
632	0.645183265209198	0.658144891262054	0.638342142105103
633	0.645482003688812	0.661876618862152	0.638940632343292
634	0.65770411491394	0.678387522697449	0.652420163154602
635	0.781128883361816	0.832809329032898	0.785133242607117
636	0.657655775547028	0.657807886600494	0.649358034133911
637	0.649294972419739	0.661283433437347	0.643263220787048
638	0.685423254966736	0.712929308414459	0.684208869934082
639	0.662831902503967	0.682435393333435	0.658551275730133
640	0.651516318321228	0.665697872638702	0.645179092884064
641	0.644519865512848	0.64874267578125	0.636411368846893
642	0.672621011734009	0.696583926677704	0.6692253947258
643	0.647974252700806	0.649260103702545	0.638605415821075
644	0.673572599887848	0.701856732368469	0.669072329998016
645	0.642069756984711	0.658345758914948	0.632478058338165
646	0.696456968784332	0.686798810958862	0.685092329978943
647	0.682175517082214	0.674664497375488	0.672696173191071
648	0.662836134433746	0.658162653446198	0.652121603488922
649	0.698485672473908	0.735409379005432	0.695027053356171
650	0.663908421993256	0.692672610282898	0.657616496086121
651	0.646230757236481	0.669805288314819	0.637602984905243
652	0.730402290821075	0.717602789402008	0.71924501657486
653	0.65726774930954	0.654651403427124	0.646742820739746
654	0.763091206550598	0.816410064697266	0.765386343002319
655	0.671361684799194	0.699205040931702	0.66528731584549
656	0.637328922748566	0.647324323654175	0.627653777599335
657	0.639647305011749	0.656764924526215	0.629455208778381
658	0.635097920894623	0.648416578769684	0.622862756252289
659	0.632618010044098	0.639598309993744	0.61980539560318
660	0.637219548225403	0.637834548950195	0.623257637023926
661	0.671132385730743	0.663123726844788	0.657882273197174
662	0.638633489608765	0.662677526473999	0.628383100032806
663	0.686821162700653	0.674592673778534	0.672384262084961
664	0.654335260391235	0.686889886856079	0.646216034889221
665	0.661782324314117	0.653435707092285	0.646502196788788
666	0.754302144050598	0.816329419612885	0.752975225448608
667	0.631879270076752	0.637262582778931	0.619992554187775
668	0.627890944480896	0.639990270137787	0.616333603858948
669	0.655166149139404	0.690102219581604	0.648378491401672
670	0.66287750005722	0.696393370628357	0.655906975269318
671	0.707496702671051	0.69659548997879	0.69710910320282
672	0.65827214717865	0.65222156047821	0.645635366439819
673	0.676749289035797	0.715796113014221	0.670195937156677
674	0.630640089511871	0.634325623512268	0.617111742496491
675	0.62610924243927	0.632403671741486	0.614402592182159
676	0.638528108596802	0.664979159832001	0.629049062728882
677	0.634841561317444	0.662211060523987	0.622136771678925
678	0.663515746593475	0.654170453548431	0.648023962974548
679	0.791095912456512	0.86075621843338	0.791607022285461
680	0.637511253356934	0.655122518539429	0.627035915851593
681	0.636247634887695	0.641635775566101	0.625484764575958
682	0.673741042613983	0.707042157649994	0.664949178695679
683	0.630086839199066	0.634012222290039	0.618399381637573
684	0.675122678279877	0.666533291339874	0.663058578968048
685	0.626902341842651	0.639477849006653	0.614950776100159
686	0.624326050281525	0.634904325008392	0.611182808876038
687	0.637024521827698	0.638266682624817	0.622798800468445
688	0.623562097549439	0.638804972171783	0.609616219997406
689	0.620842158794403	0.634410858154297	0.608300030231476
690	0.619440257549286	0.630387842655182	0.607029795646668
691	0.655397951602936	0.697968900203705	0.646144926548004
692	0.627617061138153	0.656372666358948	0.61462014913559
693	0.618130922317505	0.636146247386932	0.602923154830933
694	0.65775054693222	0.706103920936585	0.647159934043884
695	0.62198805809021	0.624103486537933	0.605226516723633
696	0.620934724807739	0.649500668048859	0.608017981052399
697	0.611417233943939	0.61941534280777	0.595029711723328
698	0.626887023448944	0.622950613498688	0.609356045722961
699	0.611160635948181	0.633306443691254	0.595880150794983
700	0.616162419319153	0.642126739025116	0.601060748100281
701	0.650335490703583	0.639362573623657	0.634206593036652
702	0.626419425010681	0.662843108177185	0.612433075904846
703	0.627860844135284	0.670000731945038	0.611485600471497
704	0.616143107414246	0.618634223937988	0.598551630973816
705	0.746019303798676	0.823235273361206	0.737868309020996
706	0.655051946640015	0.648817896842957	0.64036762714386
707	0.663156807422638	0.660471320152283	0.651242017745972
708	0.630928158760071	0.648353219032288	0.6201451420784
709	0.776351392269135	0.8412806391716	0.772332489490509
710	0.62436830997467	0.640584349632263	0.610828578472137
711	0.65497362613678	0.650043427944183	0.644051492214203
712	0.619859993457794	0.635174155235291	0.607950806617737
713	0.632609963417053	0.666375994682312	0.621985018253326
714	0.61926656961441	0.625198185443878	0.605798065662384
715	0.645021557807922	0.639072775840759	0.630326986312866
716	0.610148370265961	0.627829492092133	0.59659731388092
717	0.610753357410431	0.619569063186646	0.597433984279633
718	0.613833606243134	0.643953144550324	0.602149903774262
719	0.607815146446228	0.634686708450317	0.594241559505463
720	0.618569135665894	0.655738651752472	0.605405271053314
721	0.602618336677551	0.612472832202911	0.58586323261261
722	0.643512487411499	0.632115006446838	0.62579607963562
723	0.613506257534027	0.610215365886688	0.595146834850311
724	0.598107159137726	0.604103863239288	0.578638315200806
725	0.610333383083344	0.655606031417847	0.591339647769928
726	0.711355328559876	0.7858766913414	0.695856273174286
727	0.605853378772736	0.614336371421814	0.589447617530823
728	0.592896699905396	0.619356155395508	0.574856996536255
729	0.612246930599213	0.614254057407379	0.593421399593353
730	0.664222002029419	0.720411002635956	0.646279215812683
731	0.597790002822876	0.619019508361816	0.578977823257446
732	0.779863893985748	0.752037465572357	0.761421740055084
733	0.639520049095154	0.638532876968384	0.625106751918793
734	0.646302938461304	0.709395945072174	0.633745908737183
735	0.629866540431976	0.633316457271576	0.613842010498047
736	0.694792151451111	0.686639785766602	0.679915010929108
737	0.600849330425262	0.619234979152679	0.588549494743347
738	0.655095040798187	0.652575612068176	0.642780900001526
739	0.643810570240021	0.694453477859497	0.623178601264954
740	0.627587378025055	0.673198103904724	0.60662192106247
741	0.639757990837097	0.643086493015289	0.631166994571686
742	0.59333336353302	0.613584756851196	0.580379545688629
743	0.58400821685791	0.611420810222626	0.568978250026703
744	0.587491631507874	0.62079530954361	0.573268115520477
745	0.701927065849304	0.700626611709595	0.695477068424225
746	0.58455628156662	0.614536702632904	0.573817789554596
747	0.579374849796295	0.605938673019409	0.566920816898346
748	0.58379739522934	0.605563223361969	0.574364125728607
749	0.574097037315369	0.609025537967682	0.559511005878449
750	0.578054845333099	0.619909584522247	0.564468085765839
751	0.630474448204041	0.644238889217377	0.62501448392868
752	0.575157821178436	0.601041436195374	0.563846588134766
753	0.595762491226196	0.647994458675385	0.578040361404419
754	0.574037313461304	0.597206652164459	0.564846217632294
755	0.585303604602814	0.627929270267487	0.567112624645233
756	0.614119589328766	0.625015616416931	0.610380172729492
757	0.65144944190979	0.707059144973755	0.622909247875214
758	0.572236895561218	0.606064558029175	0.559479475021362
759	0.585275411605835	0.624478697776794	0.565740406513214
760	0.599693953990936	0.646694719791412	0.57829350233078
761	0.571499705314636	0.596945941448212	0.558923721313477
762	0.602525532245636	0.657374441623688	0.584372758865356
763	0.591715395450592	0.618643343448639	0.572713911533356
764	0.576794505119324	0.618958592414856	0.56546288728714
765	0.631932616233826	0.689492881298065	0.606250047683716
766	0.626549005508423	0.634457051753998	0.615661919116974
767	0.574286639690399	0.60195791721344	0.557555198669434
768	0.586880266666412	0.639347314834595	0.563737571239471
769	0.595290780067444	0.602983832359314	0.587343335151672
770	0.557541966438293	0.583137929439545	0.54228675365448
771	0.561156392097473	0.602620184421539	0.535035312175751
772	0.734167814254761	0.740682601928711	0.728814005851746
773	0.595053672790527	0.621127545833588	0.580240488052368
774	0.601679265499115	0.644841432571411	0.588019073009491
775	0.592153608798981	0.635943233966827	0.574545085430145
776	0.556993901729584	0.587600648403168	0.53969407081604
777	0.548983097076416	0.563119471073151	0.532152950763702
778	0.600875675678253	0.646752178668976	0.578173041343689
779	0.554202795028687	0.568722307682037	0.537616670131683
780	0.538553714752197	0.573135554790497	0.521583616733551
781	0.54491138458252	0.579441785812378	0.526072263717651
782	0.526282131671906	0.560935139656067	0.509481489658356
783	0.562709152698517	0.576231777667999	0.546395719051361
784	0.559014797210693	0.59762579202652	0.53068870306015
785	0.600353181362152	0.615733146667481	0.590669214725494
786	0.613019287586212	0.623544573783875	0.606589078903198
787	0.538657307624817	0.569182515144348	0.518665730953217
788	0.541816353797913	0.559456706047058	0.533391356468201
789	0.526374220848084	0.559436678886414	0.506605088710785
790	0.604280829429626	0.626489996910095	0.594324767589569
791	0.685461699962616	0.753442585468292	0.649429619312286
792	0.572449922561646	0.610109090805054	0.557103455066681
793	0.525809943675995	0.561064660549164	0.509628534317017
794	0.706287741661072	0.714414536952972	0.700531244277954
795	0.578195869922638	0.602934181690216	0.571490466594696
796	0.908155500888824	0.929835736751556	0.914243876934052
797	0.731378793716431	0.727689445018768	0.730494797229767
798	0.731439828872681	0.73328173160553	0.73678594827652
799	0.690014064311981	0.689132690429688	0.690470635890961
800	0.689199209213257	0.688714742660522	0.69033008813858
801	0.690675795078278	0.689599096775055	0.690206646919251
802	0.686120212078095	0.685088574886322	0.685255169868469
803	0.683632791042328	0.682782769203186	0.682111024856567
804	0.681767106056213	0.681109011173248	0.679979205131531
805	0.68238377571106	0.682553887367249	0.680580139160156
806	0.680432736873627	0.681225478649139	0.678816080093384
807	0.677591681480408	0.678609609603882	0.675703346729279
808	0.670849740505219	0.671184420585632	0.667143762111664
809	0.671627879142761	0.672898411750793	0.668572425842285
810	0.684009850025177	0.686804831027985	0.682538092136383
811	0.682019770145416	0.685553908348084	0.679805040359497
812	0.661451399326324	0.663054764270783	0.652694344520569
813	0.657490611076355	0.660492599010468	0.646774291992188
814	0.656123042106628	0.658855974674225	0.648848235607147
815	0.639083623886108	0.642875850200653	0.626967072486877
816	0.668929159641266	0.675803959369659	0.649463713169098
817	0.630186915397644	0.635026693344116	0.613378524780273
818	0.624726712703705	0.63032877445221	0.610684931278229
819	0.629924535751343	0.6345454454422	0.621154963970184
820	0.607287287712097	0.616619467735291	0.582587420940399
821	0.61763608455658	0.633186340332031	0.583645820617676
822	0.631702721118927	0.631338179111481	0.619788467884064
823	0.60736471414566	0.62336802482605	0.573112189769745
824	0.585888206958771	0.598340690135956	0.555970072746277
825	0.575180172920227	0.581709682941437	0.550254702568054
826	0.699402868747711	0.71315997838974	0.676698684692383
827	0.679206311702728	0.705981433391571	0.662352859973908
828	0.65496039390564	0.658060252666473	0.653112530708313
829	0.699997246265411	0.71780800819397	0.679176568984985
830	0.625324070453644	0.633732676506043	0.610541641712189
831	0.616318941116333	0.626378118991852	0.600253880023956
832	0.668391108512878	0.695248484611511	0.647162199020386
833	0.617497444152832	0.622893631458283	0.605606198310852
834	0.616716265678406	0.627311706542969	0.602205097675324
835	0.628954648971558	0.6341313123703	0.624607682228088
836	0.603544354438782	0.614730715751648	0.587507963180542
837	0.598384082317352	0.610166788101196	0.57975971698761
838	0.59807687997818	0.606614768505096	0.585475265979767
839	0.653336584568024	0.689766228199005	0.622811734676361
840	0.594918012619019	0.611699938774109	0.571797072887421
841	0.625691056251526	0.628886103630066	0.61733740568161
842	0.603246867656708	0.610765814781189	0.592425525188446
843	0.669735729694366	0.707698404788971	0.646594285964966
844	0.649929285049439	0.671205937862396	0.626585245132446
845	0.59604799747467	0.607791662216187	0.575417101383209
846	0.59148383140564	0.60127329826355	0.580717325210571
847	0.631411731243134	0.66265606880188	0.595345497131348
848	0.610601484775543	0.615212976932526	0.59872043132782
849	0.582475125789642	0.594439804553986	0.568706512451172
850	0.587184906005859	0.604184210300446	0.562761187553406
851	0.568657457828522	0.588534653186798	0.538266777992249
852	0.688591063022614	0.739409625530243	0.645781517028809
853	0.608884811401367	0.639887154102325	0.571106195449829
854	0.596573710441589	0.607000708580017	0.590015828609467
855	0.567099213600159	0.582713663578033	0.543845474720001
856	0.57501894235611	0.588044047355652	0.559398829936981
857	0.560944437980652	0.580607533454895	0.53391569852829
858	0.559062838554382	0.575583636760712	0.536007583141327
859	0.804318904876709	0.88310843706131	0.764682590961456
860	0.760670065879822	0.830711781978607	0.719322264194489
861	0.67183119058609	0.704789817333221	0.642901122570038
862	0.645114660263062	0.670023202896118	0.624234259128571
863	0.620408177375793	0.63627827167511	0.603333652019501
864	0.617298603057861	0.632019937038422	0.603887259960175
865	0.647394180297852	0.688125908374786	0.612388253211975
866	0.659680664539337	0.702608227729797	0.624735832214356
867	0.648798942565918	0.688012719154358	0.616067051887512
868	0.583332300186157	0.602077484130859	0.560004234313965
869	0.58074951171875	0.593275606632233	0.564777791500092
870	0.567485153675079	0.580621838569641	0.546432435512543
871	0.582868337631226	0.589247703552246	0.569293916225433
872	0.569836318492889	0.581112205982208	0.553634881973267
873	0.556921362876892	0.577378928661346	0.529882073402405
874	0.579214751720428	0.612192332744598	0.539471805095673
875	0.570883631706238	0.599469244480133	0.532371401786804
876	0.591283321380615	0.627000272274017	0.546825349330902
877	0.608281135559082	0.652850985527039	0.558432281017303
878	0.55534166097641	0.583108901977539	0.520214021205902
879	0.551636099815369	0.577015161514282	0.520378887653351
880	0.554045259952545	0.570005238056183	0.534056544303894
881	0.555265009403229	0.572603762149811	0.5354945063591
882	0.559428691864014	0.572744429111481	0.542537152767181
883	0.556588411331177	0.575949311256409	0.536757528781891
884	0.564514756202698	0.573602974414825	0.554243385791779
885	0.593519568443298	0.600868403911591	0.591537177562714
886	0.55572497844696	0.571549475193024	0.537472188472748
887	0.557913303375244	0.577736854553223	0.529343843460083
888	0.545442342758179	0.56629091501236	0.519962966442108
889	0.565436959266663	0.57758754491806	0.556134164333344
890	0.54519659280777	0.564024209976196	0.523883283138275
891	0.556539595127106	0.588633716106415	0.520119071006775
892	0.540922701358795	0.561980307102203	0.516034364700317
893	0.540245890617371	0.56408965587616	0.510398387908936
894	0.539299964904785	0.557260513305664	0.516954064369202
895	0.546194016933441	0.574613332748413	0.512156307697296
896	0.534130454063416	0.554448544979095	0.513618171215057
897	0.542722463607788	0.566957294940949	0.50565379858017
898	0.541768312454224	0.555867791175842	0.525182366371155
899	0.53615015745163	0.553776383399963	0.516757369041443
900	0.53050434589386	0.552078545093536	0.507959365844727
901	0.53345912694931	0.558195412158966	0.50147157907486
902	0.553470551967621	0.565072655677795	0.541731536388397
903	0.544167220592499	0.557044327259064	0.531386375427246
904	0.549046218395233	0.563505947589874	0.538326323032379
905	0.531407117843628	0.553251922130585	0.499401599168777
906	0.561239898204803	0.572789132595062	0.553081870079041
907	0.544364988803864	0.557405650615692	0.533467650413513
908	0.583424150943756	0.593467473983765	0.581074297428131
909	0.661199331283569	0.670614898204803	0.663659811019897
910	0.581246256828308	0.582671701908112	0.554605782032013
911	0.552292823791504	0.572071731090546	0.519898414611816
912	0.540548801422119	0.560055077075958	0.514660596847534
913	0.530534982681274	0.551647484302521	0.506291270256043
914	0.546330034732819	0.582846283912659	0.513111472129822
915	0.56266850233078	0.596745073795319	0.518957614898682
916	0.677926063537598	0.714778304100037	0.655706226825714
917	0.67581033706665	0.715248823165894	0.645247578620911
918	0.666359007358551	0.689076542854309	0.650370478630066
919	0.670481741428375	0.716565787792206	0.652144372463226
920	0.650458335876465	0.694071233272553	0.635545432567596
921	0.626937448978424	0.655702888965607	0.618511855602264
922	0.629508435726166	0.647161781787872	0.618666529655457
923	0.599596560001373	0.622950196266174	0.58536970615387
924	0.556755304336548	0.566234707832336	0.542837679386139
925	0.551832377910614	0.574524223804474	0.548880338668823
926	0.526613354682922	0.548631548881531	0.495683491230011
927	0.520559072494507	0.540813803672791	0.511126637458801
928	0.505548357963562	0.527696371078491	0.485094398260117
929	0.514211654663086	0.539228141307831	0.481410413980484
930	0.560811817646027	0.59143078327179	0.549925684928894
931	0.530141890048981	0.541613817214966	0.506734609603882
932	0.530043363571167	0.55997508764267	0.53163754940033
933	0.506074070930481	0.527212798595428	0.498356223106384
934	0.497277528047562	0.530194222927094	0.478289574384689
935	0.495312333106995	0.522098660469055	0.46779528260231
936	0.503003895282745	0.525830268859863	0.490351378917694
937	0.521258771419525	0.544644117355347	0.519527316093445
938	0.581236183643341	0.60470324754715	0.568703949451447
939	0.508751273155212	0.536122739315033	0.505292892456055
940	0.514411151409149	0.562909424304962	0.486104220151901
941	0.526585459709168	0.552158176898956	0.524834096431732
942	0.504098176956177	0.529630422592163	0.493792355060577
943	0.499923586845398	0.535469651222229	0.486996799707413
944	0.490271806716919	0.51782351732254	0.471772819757461
945	0.490552574396133	0.524050235748291	0.479898720979691
946	0.506175458431244	0.535599529743195	0.503002405166626
947	0.507371246814728	0.537708580493927	0.479831039905548
948	0.497391939163208	0.541383683681488	0.480399817228317
949	0.535732388496399	0.56110280752182	0.542219460010529
950	0.53797847032547	0.58154284954071	0.553856551647186
951	0.49369952082634	0.517821431159973	0.4758260846138
952	0.497163981199265	0.542195200920105	0.504218280315399
953	0.491878181695938	0.539132297039032	0.477129757404327
954	0.490122765302658	0.518948316574097	0.478124767541885
955	0.508365869522095	0.549451589584351	0.483455061912537
956	0.506893694400787	0.543723404407501	0.476611644029617
957	0.511063456535339	0.557760834693909	0.482948929071426
958	0.482903838157654	0.517925322055817	0.467249274253845
959	0.495892196893692	0.53890597820282	0.500995337963104
960	0.482842892408371	0.526214420795441	0.469852358102798
961	0.484076350927353	0.523010849952698	0.466669470071793
962	0.482888758182526	0.525277197360992	0.472430795431137
963	0.489994168281555	0.520886659622192	0.474602788686752
964	0.484190255403519	0.525704503059387	0.481249541044235
965	0.485075622797012	0.535651862621307	0.489719480276108
966	0.481947928667069	0.517743349075317	0.472535640001297
967	0.484167009592056	0.516856908798218	0.461751043796539
968	0.495819509029388	0.543907105922699	0.498687386512756
969	0.482680886983871	0.518166184425354	0.470005691051483
970	0.48673552274704	0.531967580318451	0.487147778272629
971	0.479914844036102	0.522273659706116	0.471766352653503
972	0.509404182434082	0.565584182739258	0.502334237098694
973	0.495923608541489	0.519253492355347	0.470694273710251
974	0.535142540931702	0.581402778625488	0.553220570087433
975	0.782636344432831	0.868435859680176	0.774418652057648
976	0.692535638809204	0.697565495967865	0.669838130474091
977	0.780597269535065	0.811881899833679	0.76958042383194
978	0.6983402967453	0.711783349514008	0.68555361032486
979	0.68009889125824	0.686794698238373	0.671035826206207
980	0.675700604915619	0.683115899562836	0.666496574878693
981	0.690187633037567	0.702537477016449	0.679928541183472
982	0.667552053928375	0.676893472671509	0.654677152633667
983	0.664556264877319	0.675534784793854	0.650232315063477
984	0.662634432315826	0.673999786376953	0.652664244174957
985	0.662720441818237	0.677695274353027	0.655125439167023
986	0.664787650108337	0.68266624212265	0.652739584445953
987	0.672675848007202	0.687852263450623	0.659260034561157
988	0.656087398529053	0.665014207363129	0.640166103839874
989	0.656770169734955	0.666569650173187	0.64306366443634
990	0.653694808483124	0.668265640735626	0.646440088748932
991	0.64586740732193	0.663154542446137	0.631556510925293
992	0.672037661075592	0.677073121070862	0.655219197273254
993	0.677586376667023	0.682332992553711	0.665426373481751
994	0.658193111419678	0.670278906822205	0.650976240634918
995	0.676524579524994	0.70072466135025	0.670854568481445
996	0.65925669670105	0.680053472518921	0.650162637233734
997	0.64323878288269	0.655187427997589	0.628071844577789
998	0.647154808044434	0.670943915843964	0.633615136146545

==> tabs/cexp_loss_r_3.dat <==
0	0.661273777484894	0.672898411750793	0.666989028453827
1	0.632472991943359	0.646389782428741	0.635111749172211
2	0.598995089530945	0.607807517051697	0.601025938987732
3	0.584761917591095	0.577709496021271	0.58748584985733
4	0.565824806690216	0.569739639759064	0.573590159416199
5	0.561055779457092	0.570645093917847	0.57213431596756
6	0.565797746181488	0.556439578533173	0.575528919696808
7	0.580179572105408	0.555809259414673	0.585446655750275
8	0.64839631319046	0.678882837295532	0.659748077392578
9	0.555566430091858	0.55060225725174	0.56547486782074
10	0.517602026462555	0.521716237068176	0.529982089996338
11	0.519673347473145	0.516707837581635	0.535374343395233
12	0.492040634155273	0.488526165485382	0.508042454719543
13	0.619742691516876	0.650377154350281	0.638068914413452
14	0.601718008518219	0.599542558193207	0.646103441715241
15	0.64312756061554	0.587312340736389	0.668728768825531
16	0.598893940448761	0.612993121147156	0.615665197372437
17	0.670235812664032	0.701084971427918	0.685941815376282
18	0.568443417549133	0.585425794124603	0.577766835689545
19	0.528682351112366	0.526919960975647	0.542515456676483
20	0.596101522445679	0.579515099525452	0.621949732303619
21	0.519207835197449	0.512560606002808	0.533506333827972
22	0.491097420454025	0.486183822154999	0.504552960395813
23	0.485819637775421	0.475710898637772	0.511031866073608
24	0.490215122699737	0.503540277481079	0.507413566112518
25	0.363537102937698	0.358828067779541	0.383847028017044
26	0.436689168214798	0.449115574359894	0.460574090480804
27	0.481201261281967	0.468067526817322	0.496508032083511
28	0.315724670886993	0.309635937213898	0.335620403289795
29	0.776753008365631	0.743986785411835	0.803215622901917
30	0.363355964422226	0.359476655721664	0.37555605173111
31	0.296682566404343	0.281561106443405	0.316315293312073
32	0.25023141503334	0.226510226726532	0.272208899259567
33	0.541136801242828	0.516424059867859	0.582394182682037
34	0.921410202980042	0.968341290950775	0.942872881889343
35	0.484815388917923	0.483420521020889	0.491499871015549
36	0.47672113776207	0.461662650108337	0.487667560577393
37	0.377074211835861	0.360197752714157	0.391338706016541
38	0.306908041238785	0.297168225049972	0.325432628393173
39	0.526014387607574	0.506348848342896	0.552524387836456
40	0.278182446956635	0.229875281453133	0.2937031686306
41	0.705587267875671	0.678640186786652	0.7481809258461
42	0.3925901055336	0.372149437665939	0.399605214595795
43	0.326232552528381	0.306017518043518	0.339751929044723
44	0.288901597261429	0.281711906194687	0.316276609897614
45	0.204296171665192	0.182998418807983	0.227185040712357
46	0.492032796144486	0.481998890638351	0.550415575504303
47	0.354262977838516	0.331789284944534	0.385410606861114
48	0.203316032886505	0.166400104761124	0.211113542318344
49	0.174482733011246	0.144670248031616	0.183298692107201
50	0.287899494171143	0.236304551362991	0.290162533521652
51	0.124740824103355	0.103110119700432	0.147562548518181
52	1.03903484344482	0.984348475933075	1.0763932466507
53	0.118486396968365	0.103347711265087	0.146461665630341
54	0.10615661740303	0.089606910943985	0.131779447197914
55	0.100328974425793	0.0884135216474533	0.137910515069961
56	0.130376130342483	0.116092555224896	0.184118717908859
57	0.106352962553501	0.0647732466459274	0.114795856177807
58	0.0975652188062668	0.0696922168135643	0.117947176098824
59	0.0607613623142242	0.0429649911820889	0.0906515419483185
60	0.0708680525422096	0.0386804975569248	0.0840377658605576
61	0.175924599170685	0.165299087762833	0.245028123259544
62	0.118229411542416	0.116565927863121	0.174321457743645
63	0.0519202351570129	0.0346944406628609	0.0627779737114906
64	0.0676451399922371	0.0372928939759731	0.0796607434749603
65	0.0641187280416489	0.0312313083559275	0.0727505311369896
66	0.03213245049119	0.0170253030955791	0.0486457943916321
67	0.0329356528818607	0.0240894202142954	0.07474385201931
68	0.0293342899531126	0.0125587722286582	0.0353285036981106
69	0.0254563968628645	0.0112004224210978	0.0338522978127003
70	0.0508946254849434	0.0200837552547455	0.0544859692454338
71	0.0274224299937487	0.0104998731985688	0.0384707227349281
72	0.0160800032317638	0.0092793237417936	0.0452109910547733
73	0.0242726039141417	0.015883969143033	0.0828221142292023
74	0.0157291349023581	0.0106415040791035	0.0630728527903557
75	0.0130436178296804	0.0059479237534106	0.0374361202120781
76	0.0230525098741055	0.007478715851903	0.0370856150984764
77	0.036296434700489	0.0159042477607727	0.0570051483809948
78	0.0167031157761812	0.0047482629306614	0.0199613440781832
79	0.0347436144948006	0.0122330915182829	0.0484883189201355
80	0.013768769800663	0.0039776461198926	0.0313276536762714
81	0.0141927562654018	0.0033466601744294	0.0196309760212898
82	0.0144896004348993	0.0035883276723325	0.0209705494344234
83	0.0114947203546762	0.0029181262943894	0.0201429855078459
84	0.0198847223073244	0.0101356115192175	0.0583801157772541
85	0.0079381857067347	0.0032151576597244	0.0194476246833801
86	0.0065528275445104	0.004263767041266	0.0237424205988646
87	0.0058561232872307	0.0034869643859565	0.0201018750667572
88	0.0050065047107637	0.0024487725459039	0.0151566648855805
89	0.0046980129554868	0.0018273312598467	0.0120712192729115
90	0.0081338370218873	0.0074925920926034	0.0457649007439613
91	0.0044002616778016	0.0034476518630981	0.0231322925537825
92	0.0035019672941417	0.0016814292175695	0.0119912466034293
93	0.0031425671186298	0.0019222000846639	0.0153305474668741
94	0.0028578545898199	0.0015480079455301	0.0130488565191627
95	0.0031918585300446	0.0009799586841837	0.0084595726802945
96	0.0045820088125765	0.0037162459921092	0.0362827889621258
97	0.00260134995915	0.0017931119073182	0.0178721863776445
98	0.0030952128581703	0.0008146397885866	0.0081918137148023
99	0.002210192149505	0.001305032055825	0.0124347032979131
100	0.0020079943351448	0.0010811422253028	0.010285522788763
101	0.0018860799027607	0.0011085477890447	0.0105231236666441
102	0.0018536330899224	0.0007760504377075	0.0079325092956424
103	0.001694452133961	0.0009497037390247	0.0098913507536054
104	0.0015895033720881	0.0007564047118649	0.0080385887995362
105	0.0016259589465335	0.000868959876243	0.0099059361964464
106	0.0017416054615751	0.0005500377737917	0.0060896510258317
107	0.0015151166589931	0.0010230557527393	0.0118217933923006
108	0.0014083668356761	0.0008379736100323	0.0108121074736118
109	0.0013686735183001	0.00049990916159	0.0060951830819249
110	0.0012353181373328	0.0005881434772164	0.00762430857867
111	0.0011953673092648	0.0005327450926416	0.0068264887668192
112	0.001174979377538	0.0007081212825142	0.0095259649679065
113	0.0013554837787524	0.0007411145488732	0.0115202832967043
114	0.0011335298186168	0.0006605679518543	0.0090124206617475
115	0.0010272227227688	0.0006486882339232	0.0078994641080499
116	0.0011273939162493	0.0003308230661787	0.0041239657439291
117	0.0009304867126048	0.0005249215755612	0.0070086126215756
118	0.0008588040946051	0.0004524560354184	0.005740491207689
119	0.0008408495341428	0.0004978643846698	0.0066587650217116
120	0.0007995979394764	0.0003809966729023	0.0051238685846329
121	0.0008020016248338	0.000507177435793	0.0065150763839483
122	0.0007836621953174	0.0004880770284217	0.0069843819364905
123	0.0011397281195968	0.0002802414237522	0.0038652368821204
124	0.0011174988467246	0.0008069489267655	0.0132589489221573
125	0.0007490242714994	0.0003437949344516	0.0048553519882262
126	0.0006614034064114	0.0003953004488721	0.0050584217533469
127	0.0006155403680168	0.0003247289278079	0.0041590258479118
128	0.0005898679955862	0.0003391228092369	0.0047363224439323
129	0.0005737484898418	0.000264586386038	0.0038243776652962
130	0.0006890719523653	0.0005308137042448	0.0077731995843351
131	0.0005616530543193	0.000302617350826	0.0048167956992984
132	0.0005278967437334	0.0002641466853675	0.0039548603817821
133	0.0007579004741274	0.0006326714647003	0.0090350154787302
134	0.0005740817869082	0.0002054625656456	0.0032540173269808
135	0.0005152560770512	0.0003179539344274	0.0051086382009089
136	0.0004646437591873	0.000228641423746	0.0032355738803744
137	0.0005036622169428	0.0003645858960226	0.005022625438869
138	0.00065843667835	0.0001610722974874	0.0030069393105805
139	0.0010152818867937	0.0008534127264284	0.0194369610399008
140	0.0006357238162309	0.0001264755119337	0.002626126864925
141	0.0004435043083504	0.0003333251806907	0.0055179302580655
142	0.0004614748759195	0.0001805493520806	0.0034165985416621
143	0.0004383600025903	0.0002454058267176	0.0047925715334713
144	0.0003875255642924	0.0002152046217816	0.0036508908960968
145	0.0004113075265195	0.0001424635120202	0.002220370573923
146	0.0003514579148032	0.0001799011806725	0.0026483514811844
147	0.0003346843877807	0.0002199469017796	0.0031573199667037
148	0.0003255501796957	0.0001559833617648	0.0022733681835234
149	0.0003346314479131	0.0002470419276506	0.003698060521856
150	0.0003052281099372	0.0001555680210004	0.0023934626951814
151	0.0002914388023783	0.0001701987930574	0.0025792708620429
152	0.0003047137870453	0.0001960143999895	0.0034791866783053
153	0.0002962021681014	0.0001239427947439	0.0020292897243053
154	0.0002718601026572	0.0001529886212666	0.0025628989096731
155	0.0002622126194183	0.0001621306000743	0.0026014694012702
156	0.0002523704024497	0.000127545761643	0.0019930198322982
157	0.0002494371437933	0.0001362152979709	0.0022441409528255
158	0.0002492228231858	0.0001584737619851	0.0026133961509913
159	0.0002363951061852	0.0001313705288339	0.0020875835325569
160	0.0002358698548051	0.0001548884174554	0.0024555332493037
161	0.0002773291780613	0.0001048433987307	0.0018102338071913
162	0.0002656380238477	0.000157869697432	0.0027188914828002
163	0.0002448227605782	0.0001392955164192	0.0023630440700799
164	0.0002320794155821	0.0001044528980856	0.0017463833792135
165	0.0002100800047629	0.0001307171914959	0.0020448216237128
166	0.000201620568987	0.0001241331046913	0.00190995761659
167	0.0001986339484574	0.0000992706554825	0.0015704537509009
168	0.0001946413103724	0.0000985655278782	0.0016027421224862
169	0.0001894673187053	0.0001018459079205	0.0016771767986938
170	0.0001834079885157	0.0001138152292697	0.001821988960728
171	0.000179556387593	0.0000970796463662	0.001590249943547
172	0.0001763351028785	0.0001045053650159	0.0016684856964275
173	0.0001762051688274	0.0001055270258803	0.0018113515106961
174	0.0001703105663182	0.0001008276085486	0.0017134309746325
175	0.0001659599220147	0.0000966049192357	0.0015757827786729
176	0.0001651665661484	0.0000852877492434	0.00146798719652
177	0.0001674807281233	0.0000863143795868	0.0015317284269258
178	0.0001616299559828	0.0000841137734824	0.0015069759683684
179	0.0001545873383293	0.0000949161913013	0.0016353264218196
180	0.0001542017416796	0.0000775922599132	0.0013829763047397
181	0.0001503019593656	0.0000952219997998	0.0016197041841224
182	0.0001496922777733	0.0000754095744924	0.0013450955739245
183	0.0001467546389904	0.0000802024369477	0.0014384692767635
184	0.0001446936512366	0.0000953224953264	0.0016975284088403
185	0.00013866162044	0.0000729186431272	0.0012871024664491
186	0.0001356306747766	0.0000736024594516	0.0012723102699965
187	0.0001339808368357	0.0000811204736237	0.0014175942633301
188	0.0001321496383753	0.0000727783990442	0.0013109975261614
189	0.0001303581811953	0.0000641123915557	0.0011429078876972
190	0.0001331240491709	0.0000721982651157	0.001387597527355
191	0.0001324254262727	0.00006928514631	0.0013247657334432
192	0.0001430319971405	0.0001065757896868	0.0023605960886925
193	0.0001230487541761	0.0000590904746787	0.0011598990531638
194	0.0001194203578052	0.0000587509312027	0.0011311493581161
195	0.0001160572501249	0.0000616309625912	0.0011896579526365
196	0.0001141425018432	0.0000681552046444	0.0013173252809793
197	0.0001133986370405	0.0000628744091955	0.0012214644812047
198	0.0001106903364416	0.000067805267463	0.0012829994084314
199	0.0001125758135458	0.0000691141831339	0.0014322028728202
200	0.0001084839532268	0.0000598867809458	0.0012094383127987
201	0.0001059529749909	0.0000663897808408	0.0012600576737896
202	0.0001032820146065	0.0000585026646149	0.00112740683835
203	0.0001021184943966	0.0000542122288607	0.0010497134644538
204	0.0001009266852634	0.0000573898250877	0.001106541720219
205	0.0000996632370516	0.0000524647330167	0.0010161838727072
206	0.0000969928660197	0.0000576538295718	0.0011038094526157
207	0.000096624258731	0.0000485653763462	0.0009453060338274
208	0.0000940972095123	0.0000525021459907	0.0010056569008157
209	0.0000926604261622	0.0000528182536073	0.0010209495667368
210	0.0000946357977227	0.0000437205962953	0.000875098456163
211	0.0000924012711039	0.0000618645135546	0.0012217237381265
212	0.0000885151603143	0.0000523861126567	0.0010225570295006
213	0.0000896818601177	0.0000467682802991	0.0009456531261094
214	0.0000915162454476	0.0000650050278637	0.0012764252023771
215	0.0000853992096381	0.0000466435885755	0.0008951428462751
216	0.0000834182501421	0.0000449380459031	0.0008657356956974
217	0.0000820585992187	0.0000475200722576	0.0009121171315201
218	0.0000822229121695	0.0000465401462861	0.0009134929277934
219	0.0000819756824058	0.0000430850959674	0.00086751638446
220	0.0000796425592853	0.0000501873219036	0.000978720956482
221	0.0000794160660007	0.0000400779208576	0.000811806996353
222	0.0000768344907556	0.0000472940155305	0.0009146258817054
223	0.0000755425717216	0.00004085341061	0.000799028435722
224	0.0000753276253818	0.0000425990438089	0.0008612659294158
225	0.0000808448457974	0.000037199282815	0.0008102162391879
226	0.0000758972018957	0.0000453686770925	0.0009309932938777
227	0.0000727963415557	0.000042356630729	0.0008522319258191
228	0.000071719288826	0.000037102810893	0.0007368475780822
229	0.0000702035686118	0.0000428689345426	0.0008147560292855
230	0.0000686548519298	0.0000422473494837	0.000840833527036
231	0.0000684396436554	0.0000368270921172	0.0007679061382078
232	0.0000665670741	0.0000413475900132	0.0008191838278435
233	0.0000673943868605	0.0000347584682459	0.0007298807031475
234	0.000065831176471	0.0000374732007913	0.0007708989433013
235	0.0000643177481834	0.0000401323886763	0.0008108496549539
236	0.000063374718593	0.00003909973384	0.0007930910796858
237	0.0000626500695944	0.0000344212094205	0.0007195956422947
238	0.0000617625773884	0.0000376499228878	0.0007715239771642
239	0.0000653045426589	0.0000284169345832	0.0006278629880399
240	0.0000605541790719	0.0000368127984984	0.0007514965254813
241	0.0000596033933107	0.0000373283000954	0.0007438560714945
242	0.0000586928435951	0.0000340740225511	0.0007140475790948
243	0.0000663709142827	0.0000293377052003	0.0006771920598112
244	0.0001013765868265	0.0000887558562681	0.0029651245567948
245	0.0000611077848589	0.000029417227779	0.0007066295365803
246	0.000064681218646	0.0000514689563715	0.0010816716821864
247	0.000059596473875	0.0000251479159488	0.0005866382853128
248	0.0000543676833331	0.0000316993646265	0.0006694893236272
249	0.0000529050266778	0.0000329150752805	0.0006818072870374
250	0.0000520810499438	0.0000311828771373	0.0006524815107696
251	0.0000514363673574	0.0000293696630251	0.0006320716347545
252	0.0000515622195962	0.0000351214766852	0.0007438074680977
253	0.0000506018659507	0.0000273065252259	0.0006094090640545
254	0.0000501812792209	0.0000341165505233	0.0007191052427515
255	0.0000492469262099	0.0000289583313133	0.0006302650435828
256	0.0000480944509036	0.0000279510040855	0.0006032057572156
257	0.0000475429369544	0.0000298794275295	0.0006355384830385
258	0.0000468613070552	0.0000285368023469	0.0006152546266094
259	0.0000467342360935	0.0000274185349554	0.000605387322139
260	0.0000463410942757	0.0000265103972197	0.0005917614325881
261	0.0000454580040241	0.0000294006531476	0.000632066570688
262	0.0000448961363873	0.0000256702714978	0.0005775131285191
263	0.0000444756515208	0.0000294090241368	0.0006382865831256
264	0.0000440040457761	0.0000248742016993	0.0005622066673823
265	0.0000431960361311	0.000025530676794	0.0005655192071572
266	0.000042814619519	0.0000263260262727	0.0005800539511256
267	0.0000450712941529	0.0000320651670336	0.0006850745994598
268	0.0000433624300058	0.0000237924668909	0.0005350050632842
269	0.0000419588359364	0.0000279017331195	0.0005917327362113
270	0.0000407542247558	0.0000251943201874	0.0005436803912744
271	0.0000404160709877	0.0000237632266362	0.0005268738023005
272	0.0000409048661822	0.0000221116424655	0.0005120700807311
273	0.0000398625670641	0.0000251484489127	0.0005653531989083
274	0.0000390266213799	0.0000257597948803	0.0005632407264784
275	0.0000384037630283	0.0000234727376665	0.0005330186104402
276	0.0000381798163289	0.0000213862440432	0.0004995824419893
277	0.0000375584495487	0.0000239413475356	0.0005402411916293
278	0.0000370400375687	0.000023273005354	0.0005317634204403
279	0.0000381316131097	0.000026091151085	0.00058329035528
280	0.0000375992785848	0.0000212743252632	0.0004980266676284
281	0.0000365045962099	0.0000244106522587	0.0005296123563312
282	0.0000355921765731	0.0000222155067604	0.0004836117732339
283	0.0000350426380464	0.0000210549915209	0.000472925050417
284	0.0000387012405554	0.0000306773363263	0.0006527958321385
285	0.0000378480726795	0.0000186417655641	0.0004601566761266
286	0.0000355290394509	0.0000216543448914	0.0004829615936615
287	0.000034354699892	0.0000229732049775	0.0004987088032067
288	0.0000370002853742	0.0000304479090119	0.000624704582151
289	0.0000352072893293	0.0000169391259988	0.0004369465750642
290	0.0000329702124873	0.0000195515149244	0.0004532724851742
291	0.0000326827394019	0.0000239806486206	0.0005192767130211
292	0.0000315882825817	0.000019020300897	0.0004353286640253
293	0.0000311069125019	0.0000205823798751	0.0004646871238947
294	0.0000308563903673	0.0000179094113264	0.0004295719845686
295	0.000030299055652	0.0000198946545424	0.0004541488888208
296	0.0000304957084154	0.0000175875520654	0.0004286670009606
297	0.0000305480934912	0.0000173625576281	0.0004301565641072
298	0.0000296293419524	0.0000196685996343	0.0004606397706084
299	0.0000290668540401	0.0000195192151295	0.0004472665896174
300	0.0000286792201223	0.0000179098115041	0.0004237763059791
301	0.0000283855479211	0.0000179857670446	0.0004258789413143
302	0.0000280637214018	0.0000180980878213	0.0004279278509784
303	0.0000276978717011	0.0000178810387297	0.0004265428869985
304	0.0000274412032013	0.0000169787508639	0.0004119785153307
305	0.0000275366655842	0.0000170636012626	0.0004158843948971
306	0.0000275894890365	0.0000165297369676	0.0004165697610006
307	0.0000294857109111	0.0000245562150667	0.0005500270635821
308	0.0000268764179054	0.0000149650968524	0.0003677224449348
309	0.000026053208785	0.0000167488014995	0.0003846871841233
310	0.0000257593037531	0.0000161320476764	0.0003771180927288
311	0.0000260058914137	0.0000164050379681	0.0003925787168555
312	0.0000269972333626	0.0000142900562423	0.0003761675034184
313	0.0000260693250311	0.0000151098956849	0.0003865498292726
314	0.0000250988177868	0.00001719107604	0.000411292508943
315	0.0000244867514994	0.00001699898894	0.0004016496823169
316	0.000024254894015	0.000014602018382	0.0003654192551039
317	0.000023793641958	0.0000155241414177	0.0003755524230655
318	0.0000249956392508	0.0000189368038264	0.0004314431280363
319	0.0000239007877099	0.0000154063418449	0.0003641582443379
320	0.0000234608960454	0.0000135645850605	0.0003420433204155
321	0.0000233624286921	0.0000174895158125	0.0003933190309908
322	0.0000227589680435	0.0000139583280543	0.0003543446073309
323	0.000022810729206	0.0000130619973788	0.0003452171222307
324	0.0000229393153859	0.0000175623699761	0.0004097372293472
325	0.0000223167517106	0.0000133211833599	0.0003428936761338
326	0.0000218429577217	0.0000130411362989	0.0003381034475751
327	0.0000214605715882	0.0000140894107972	0.0003495379060041
328	0.0000212300546991	0.0000138704199344	0.0003435382677708
329	0.0000210078851524	0.0000139424200825	0.0003411151701584
330	0.0000209024274227	0.0000134507608891	0.0003410832723603
331	0.0000206398744922	0.000012832550965	0.0003319666720927
332	0.0000203639738174	0.000013175184904	0.0003358213871252
333	0.0000202890878427	0.000013301778381	0.0003357932146173
334	0.0000200925569516	0.0000142572580444	0.0003423765301704
335	0.0000199024179892	0.0000125107408167	0.0003198286576662
336	0.0000196251276066	0.0000134676793095	0.0003285386483185
337	0.0000195616994461	0.0000115587545224	0.0003053180989809
338	0.0000195169159269	0.0000141057162182	0.000343583378708
339	0.0000196636865439	0.0000113287624117	0.0003074563283008
340	0.0000190191858565	0.0000129695254145	0.0003213183372281
341	0.0000186925499293	0.0000125995738927	0.0003152248391416
342	0.0000186059551197	0.0000112364059532	0.0002979699638672
343	0.000018335020286	0.0000126765717141	0.0003093524137512
344	0.0000181929317478	0.0000114663471322	0.0002940314006992
345	0.000017918227968	0.0000115219509098	0.0002969107881654
346	0.0000177635465661	0.0000120061313282	0.0003017321869265
347	0.0000176028352143	0.0000116574983622	0.0002997764386237
348	0.0000175247132574	0.0000106255520222	0.0002880071988329
349	0.0000172949166881	0.0000122782366816	0.0003079487069044
350	0.0000171130868694	0.0000110238161142	0.0002895380894188
351	0.0000169343693415	0.0000109319389594	0.0002876248327084
352	0.0000167286834767	0.0000107889163701	0.000284760229988
353	0.0000166059453477	0.0000107948571895	0.0002849997836165
354	0.0000165273741004	0.0000104973878479	0.0002800197107717
355	0.0000163782806339	0.0000101512468973	0.0002835037012119
356	0.0000163767763297	0.0000119200958579	0.0003129602409899
357	0.0000160012259585	0.0000099610488178	0.0002780973154586
358	0.0000159154351422	0.0000101090181488	0.0002791596052703
359	0.000015655750758	0.0000107129017124	0.000283286877675
360	0.0000154874305736	0.0000101904697658	0.0002736471360549
361	0.0000153167657118	0.0000102952553789	0.0002732070279308
362	0.0000151900949277	0.0000103781831058	0.0002729856641963
363	0.0000152033881022	0.0000097926667877	0.0002624856424518
364	0.0000150113910422	0.000009756912732	0.0002624730987009
365	0.0000147637392729	0.0000096675248642	0.0002580011787359
366	0.0000146219972521	0.0000094346078185	0.0002550177450757
367	0.0000148923418237	0.0000087591788542	0.0002508286561351
368	0.0000149489160322	0.0000089210498118	0.0002530214551371
369	0.0000145035528476	0.0000100091310742	0.0002641305036377
370	0.0000141910149978	0.0000092955333457	0.0002514879161026
371	0.0000140800630106	0.0000101039913716	0.0002635653654579
372	0.0000139820031109	0.0000086961044872	0.0002425049897283
373	0.0000145814874486	0.0000070622313615	0.0002319191698916
374	0.0000136475828185	0.0000091738575065	0.0002428148000035
375	0.000013809209122	0.0000086593345259	0.0002407787251286
376	0.000013381863937	0.0000090283401732	0.0002455201174598
377	0.0000131996157506	0.0000088629849415	0.0002418119547656
378	0.0000131736624098	0.0000079457113316	0.0002320168423466
379	0.0000130299540615	0.0000090392431957	0.0002464226563461
380	0.0000128716183099	0.0000083410077423	0.0002364132815273
381	0.0000127716639327	0.0000090561425168	0.0002426090359222
382	0.0000129853488033	0.0000094583383543	0.0002425862621749
383	0.0000136599537655	0.0000067309078986	0.00022548699053
384	0.0000126017348521	0.0000090938001449	0.0002459255338181
385	0.0000122484198073	0.0000080857225839	0.0002293604338774
386	0.0000120992535813	0.000008297279237	0.000231238809647
387	0.0000120831928143	0.0000075255279626	0.0002230605168734
388	0.0000119618989629	0.0000089006434791	0.0002430197637295
389	0.0000117460385809	0.0000081746020442	0.0002300989144715
390	0.0000117886538646	0.0000084035364125	0.0002313337754458
391	0.0000118616299005	0.0000069479460763	0.0002129240019713
392	0.0000117965573736	0.0000093828530225	0.0002458452654537
393	0.0000114332624435	0.000008004249139	0.0002225704665761
394	0.0000112365914902	0.0000072687730608	0.000209651509067
395	0.0000111711060526	0.0000078547909652	0.0002160306466976
396	0.0000111159388325	0.0000076869000623	0.0002159348077839
397	0.0000110946657514	0.0000070407882049	0.0002081557468046
398	0.0000109172287921	0.0000068694616857	0.0002042451378657
399	0.0000107950063466	0.0000075091043072	0.0002110589121003
400	0.0000107424511953	0.0000073466944741	0.000211474543903
401	0.0000105966382762	0.0000078413422671	0.0002194184344262
402	0.0000104789069155	0.0000075950079008	0.0002153053355869
403	0.0000103552529254	0.0000069503921623	0.0002048067108262
404	0.0000102582553154	0.0000068317035584	0.0002014460769715
405	0.0000102229569166	0.0000067224291342	0.0002003105328185
406	0.0000103233405753	0.0000082773494796	0.0002247592638014
407	0.0000100882853076	0.0000063643569774	0.0001953047321877
408	0.0000099286808108	0.0000070824780778	0.0002038333914243
409	0.0000098701402749	0.0000072989996625	0.0002076358359773
410	0.0000097387455753	0.0000067373230195	0.0001977718056878
411	0.000009793983736	0.0000065704393819	0.0001949542347575
412	0.0000096825888249	0.0000070725386649	0.0002005679270951
413	0.0000094786355476	0.0000067487571869	0.0001927363628056
414	0.000009423881238	0.0000068694257607	0.0001947351265699
415	0.0000093528296929	0.000006215855592	0.0001868009858299
416	0.0000092986401796	0.0000071192166615	0.0001996873470489
417	0.0000092336504167	0.000006642441349	0.0001912325678859
418	0.0000093292610472	0.0000055523314586	0.0001793072442524
419	0.0000090994790298	0.0000057658849073	0.0001799715537345
420	0.0000089219147412	0.0000056784879234	0.0001762420142768
421	0.0000088424385467	0.0000060847232817	0.000181336683454
422	0.0000088784163381	0.0000058835726122	0.0001804812782211
423	0.0000087667958724	0.0000068053104769	0.0001933186576935
424	0.000008641029126	0.0000055791460909	0.0001744166656863
425	0.0000085848632807	0.0000054167462622	0.0001739196450217
426	0.0000086040863607	0.0000066866082307	0.0001906084507937
427	0.0000084357297965	0.0000058224836721	0.0001770441158442
428	0.0000082858041424	0.0000058557720877	0.0001759857113939
429	0.0000082446913439	0.0000055706914281	0.0001717183331493
430	0.0000082968854258	0.0000065520343924	0.0001837943564169
431	0.0000080871459431	0.0000056149001466	0.0001680466084508
432	0.0000083083778009	0.0000045550700634	0.0001576937647769
433	0.0000082195729192	0.0000063826632868	0.0001787941000657
434	0.0000080967647591	0.0000056342414609	0.0001667908072704
435	0.0000079050669228	0.0000054534712035	0.0001646626624279
436	0.0000077411141319	0.0000057757965806	0.0001696264807833
437	0.000007644710422	0.0000054494985307	0.0001653273648117
438	0.0000075675961853	0.0000055076047829	0.0001650429767324
439	0.0000074992149166	0.000005392876119	0.0001637293607928
440	0.0000075657749221	0.0000049240406952	0.0001600552932359
441	0.0000073919836723	0.0000054619013099	0.0001637099630898
442	0.0000073206074376	0.0000052905625125	0.0001616717345314
443	0.0000073480018727	0.000005700784186	0.0001651555357967
444	0.0000072682187238	0.0000049205705182	0.0001549232692923
445	0.0000072324951361	0.0000058060863921	0.0001641983690206
446	0.000007227662536	0.0000049071531976	0.0001526307605673
447	0.0000076156375144	0.0000040678182813	0.0001481304061599
448	0.0000071662443588	0.0000055438290474	0.0001577434741193
449	0.0000069593120315	0.0000052895661611	0.0001523360551801
450	0.0000068954386734	0.0000046359987209	0.0001462209766032
451	0.0000067682217377	0.0000049488662626	0.0001500597136328
452	0.0000067175978984	0.0000050596104302	0.0001525710977148
453	0.000006625705737	0.0000048922465794	0.000150007152115
454	0.0000065636018007	0.0000047343141887	0.0001485020038672
455	0.0000065266945057	0.0000047397752496	0.0001471497089369
456	0.0000067479622885	0.0000041169737415	0.0001455718447687
457	0.0000065195945353	0.0000048738515943	0.0001493495365139
458	0.0000063856914494	0.0000048803203754	0.0001494231837569
459	0.0000064378759816	0.0000043310274123	0.0001430126430932
460	0.0000064099613155	0.0000045490442062	0.0001437085011275
461	0.000006259888778	0.0000047650883062	0.0001447321410524
462	0.0000061887330958	0.0000048922333917	0.0001466676039854
463	0.000006140851383	0.0000045962251534	0.0001438411563868
464	0.0000061027626543	0.0000045460610636	0.0001448581606383
465	0.0000060206057242	0.0000042411284085	0.0001429207768524
466	0.0000059923868321	0.0000047481880756	0.0001473306037951
467	0.0000059502954173	0.0000044194125621	0.0001412820856785
468	0.0000058499804254	0.00000434591675	0.0001396667939844
469	0.0000059401500039	0.0000041725752453	0.0001391541591147
470	0.0000063105694608	0.0000036714502585	0.0001413157006027
471	0.0000061085556808	0.0000040141285353	0.0001413338177372
472	0.000005817224519	0.0000045728570512	0.0001427892566426
473	0.000005689628324	0.0000046478630793	0.0001413882273482
474	0.0000055957311815	0.0000042823439799	0.0001357490400551
475	0.0000055398004406	0.0000044094786062	0.0001377363951178
476	0.0000055537170738	0.0000045033398237	0.0001386566000292
477	0.0000054933680076	0.0000038914795368	0.0001318557915511
478	0.00000542020598	0.0000038606899579	0.0001307565689785
479	0.0000054454826568	0.0000046905761337	0.0001403084461344
480	0.0000053649005167	0.0000037176471324	0.0001290496002184
481	0.0000052761060942	0.0000042997207856	0.0001329190999968
482	0.0000052340510592	0.0000042212463995	0.0001317828282481
483	0.0000051674460337	0.0000037777449506	0.0001267006300623
484	0.0000051832998906	0.0000035542568639	0.000125297359773
485	0.0000050961552915	0.000004140789315	0.0001291295629926
486	0.0000050381991059	0.0000039590158849	0.0001262133155251
487	0.0000049835580285	0.0000038105213207	0.0001234609080711
488	0.0000049557183956	0.0000035746088543	0.0001208254616358
489	0.0000049623986342	0.0000040866425479	0.0001265902101295
490	0.0000049300624596	0.000003628238801	0.0001213132636622
491	0.0000048841725402	0.0000033625378819	0.0001184926222777
492	0.0000048155316108	0.0000036947994886	0.0001202260755235
493	0.0000048635060921	0.0000034996030536	0.0001181383195217
494	0.0000048830243031	0.0000034519200653	0.0001178815291496
495	0.0000047625385378	0.0000036480957988	0.0001196879165946
496	0.000004664863809	0.0000035199661852	0.000117643547128
497	0.0000049020168262	0.0000045579818106	0.0001267234038096
498	0.0000046388454393	0.0000031713218505	0.0001094312610803
499	0.0000052132309065	0.0000027700045848	0.0001172425618279
500	0.0000047842650019	0.0000040349509618	0.0001205021690112
501	0.0000045923929974	0.0000037652921492	0.0001153691628133
502	0.0000044615785555	0.0000033754347442	0.000110987239168
503	0.0000043907516556	0.0000035497641875	0.0001118891741498
504	0.000004346730293	0.000003630221272	0.0001122441826737
505	0.0000043195327635	0.0000032179955269	0.0001093782630051
506	0.000004293432994	0.0000036913036183	0.0001121843160945
507	0.0000043573800212	0.0000027878961646	0.0001038115151459
508	0.0000055516020439	0.0000063878751462	0.0001941715017892
509	0.0000042952738113	0.000002933900987	0.0001055763277691
510	0.0000041423591028	0.0000029448353871	0.0001023261938826
511	0.0000046651161938	0.0000047103453653	0.0001294256508118
512	0.0000046224085963	0.0000027982996471	0.0001045029857778
513	0.0000043617683332	0.0000033893034015	0.0001065380129148
514	0.0000043230911615	0.0000042047950046	0.0001151059623226
515	0.0000040235981942	0.000003547762617	0.0001042724325089
516	0.0000039783317334	0.0000027496466828	0.0001023461954901
517	0.000003853049293	0.0000030595576845	0.0001022894648486
518	0.0000038207490434	0.0000028877113891	0.0001021616917569
519	0.0000037750994579	0.0000033694648209	0.000103757432953
520	0.0000037318825434	0.000003287014124	0.0001040479328367
521	0.000003817072411	0.0000027292687719	0.0001044574164553
522	0.0000036903288674	0.0000032745933822	0.0001032730433508
523	0.0000036138358155	0.0000030953078749	0.0001009098705254
524	0.0000035777359244	0.0000029319098758	0.0000992456625681
525	0.0000035467805901	0.0000029716395602	0.0000991376728052
526	0.0000035416223909	0.0000026776210689	0.0000982057899819
527	0.0000034851982491	0.0000029130380881	0.000097279153124
528	0.000003469140438	0.0000029229659049	0.0000969907123363
529	0.0000034532599784	0.0000031057304568	0.0000983949721558
530	0.0000034270608467	0.000002572823405	0.0000960132747423
531	0.0000033688111216	0.0000027784401482	0.0000953259223024
532	0.0000033698074731	0.000002854423883	0.000095529932878
533	0.0000033715944028	0.0000025032891244	0.0000952307527768
534	0.0000032898549307	0.0000029125351375	0.0000947129155975
535	0.0000032719551655	0.0000026493059977	0.0000935751450015
536	0.0000033055280255	0.000002346344445	0.0000942808183027
537	0.0000032355624171	0.0000030337155295	0.0000948973029153
538	0.0000032019370337	0.0000027093988137	0.0000919700760278
539	0.0000032141522297	0.0000023319398679	0.0000919683443499
540	0.0000031234728795	0.000002739200454	0.0000903784821276
541	0.0000030979708754	0.0000026249681468	0.0000891786985449
542	0.0000030678384064	0.0000025693436783	0.0000885555782588
543	0.0000032484851999	0.000003407667009	0.0000971048866631
544	0.0000031251379369	0.0000029140107927	0.0000900157028809
545	0.0000030468154364	0.0000025425206331	0.0000865958209033
546	0.0000030199798857	0.0000023061152206	0.0000863244567881
547	0.000002950632279	0.0000025594067665	0.0000863564418978
548	0.0000029263012493	0.0000026805867037	0.0000870318617672
549	0.0000028999663755	0.0000024605681119	0.0000858770508785
550	0.0000028764707167	0.0000026994578093	0.0000872477903613
551	0.0000028398665108	0.0000023686873192	0.0000852995945024
552	0.0000028821095839	0.000002897621016	0.0000872707896633
553	0.0000028150470825	0.0000025906904284	0.000084785198851
554	0.0000027686803605	0.0000023796123969	0.0000843719390105
555	0.0000028580336675	0.0000019137437448	0.0000853027449921
556	0.0000027218302421	0.0000023786176371	0.00008164364408
557	0.0000027142145882	0.000002375139502	0.0000811976860859
558	0.0000026825834993	0.0000021834314339	0.0000807511169114
559	0.0000026746367894	0.0000021754826776	0.0000798096662038
560	0.0000027016180866	0.000002195344905	0.0000812071593828
561	0.0000026528014132	0.0000024978091915	0.0000816316751298
562	0.0000025948447728	0.0000021888934043	0.0000789471814642
563	0.0000025766291856	0.0000021218434085	0.0000789820769569
564	0.0000025480021577	0.0000023279558263	0.0000790818885434
565	0.0000025508161343	0.0000023512952794	0.0000791955535533
566	0.000002509091928	0.0000022266369797	0.0000778791509219
567	0.0000024938588012	0.000002181438731	0.0000767597011873
568	0.0000028662639124	0.0000016177181124	0.0000842882800498
569	0.0000025936910788	0.0000023969735139	0.0000769352991483
570	0.0000025099238883	0.0000023562531624	0.0000757632733439
571	0.0000024425373795	0.0000021541191018	0.0000737209848012
572	0.0000024236776426	0.0000024079160994	0.0000739941096981
573	0.0000023918748866	0.0000020269767447	0.0000712418623152
574	0.0000023650579806	0.0000020786285404	0.0000716423164704
575	0.0000023344268811	0.0000020016445887	0.0000726298676454
576	0.0000023364266326	0.0000023309271455	0.0000744517383282
577	0.0000023004904506	0.0000020552820388	0.000072741349868
578	0.0000023021295874	0.0000017647356572	0.0000725376521586
579	0.0000022630745207	0.0000020016420876	0.0000707522704033
580	0.0000022650558549	0.0000019286310362	0.0000709645391908
581	0.0000022233480195	0.0000021451780867	0.0000706079154043
582	0.0000022009955956	0.0000021084231321	0.0000713719273335
583	0.0000021829430352	0.0000019450205855	0.0000708301013219
584	0.0000021594389636	0.0000020408765522	0.000070441623393
585	0.0000021792891403	0.0000017448637664	0.0000706149876351
586	0.0000021476882921	0.0000021426887997	0.0000700864111423
587	0.0000021191992801	0.0000018327731368	0.0000685137856635
588	0.0000021279840894	0.0000020438535557	0.000067883367592
589	0.0000021180451313	0.0000018675413003	0.0000651374066365
590	0.0000020769855382	0.0000018198620637	0.0000645180189167
591	0.0000020485149435	0.0000019042956865	0.0000647901542834
592	0.0000020289751319	0.0000018119142169	0.0000644169194857
593	0.0000020074523945	0.0000017766503788	0.0000644906976959
594	0.0000020036479782	0.0000018859143438	0.0000646859189146
595	0.0000020331053747	0.0000016852601448	0.0000651429072605
596	0.0000019958595203	0.0000017279736539	0.0000648148488835
597	0.0000019561366571	0.0000019663737021	0.0000643762032269
598	0.0000019390749912	0.0000016966854446	0.0000633688468952
599	0.0000019210299342	0.0000017091017526	0.000063153609517
600	0.0000019564718059	0.0000021426856165	0.0000657094424241
601	0.0000019274827991	0.0000016524804778	0.0000620724749751
602	0.0000018844434635	0.0000017478402015	0.0000617270270595
603	0.000001858948167	0.0000017240020043	0.0000612093208474
604	0.0000018543159968	0.000001861575015	0.0000622119550826
605	0.0000018281572238	0.000001803466148	0.0000616869729129
606	0.0000018063008156	0.0000017066168994	0.0000609687958786
607	0.0000017914009049	0.0000017011535647	0.0000602587861067
608	0.0000017812986925	0.000001598840413	0.0000600393723289
609	0.0000017645802473	0.0000016822798443	0.0000599256163696
610	0.000001753486913	0.0000016425459535	0.000059602651163
611	0.0000017379259134	0.0000017041312503	0.0000599250051891
612	0.0000017362716562	0.0000017453535293	0.0000595894089201
613	0.0000017228559273	0.0000015546349914	0.0000589063820371
614	0.0000016993508325	0.0000016827749505	0.0000592799842707
615	0.000001702825557	0.000001636581942	0.0000587626745983
616	0.0000016884266643	0.0000017821045049	0.0000590557647229
617	0.0000016678885686	0.000001488577368	0.0000583606706641
618	0.0000016587908931	0.0000017448578546	0.0000584632398386
619	0.0000016495166619	0.0000016266478724	0.0000579827355978
620	0.0000016745100311	0.0000015139023617	0.0000586866881349
621	0.0000016299799199	0.000001611249786	0.0000574725745537
622	0.0000016044792801	0.000001448344733	0.000057420682424
623	0.0000015922330476	0.0000016023134322	0.0000569545154576
624	0.0000015859428686	0.0000016713452169	0.0000569576332055
625	0.0000015685575363	0.0000015784696643	0.0000560664921068
626	0.0000015539890228	0.0000016221754322	0.0000566818962398
627	0.0000015425646325	0.0000015109271772	0.0000545476978004
628	0.0000015370973188	0.000001397683377	0.0000547742347408
629	0.0000015139249854	0.0000016251555053	0.0000543188325537
630	0.0000014910764321	0.0000015730048517	0.0000552610617888
631	0.0000014740209053	0.0000014354292261	0.0000544934409845
632	0.0000014614399788	0.0000014925460619	0.0000543747264601
633	0.0000015313082713	0.0000018099000272	0.0000583587279834
634	0.0000015485148879	0.0000014334326579	0.0000574219702685
635	0.0000014948831222	0.0000016509719671	0.0000557585117349
636	0.0000014518373064	0.0000015859126279	0.0000543942805962
637	0.0000014137556263	0.0000013569538169	0.0000526363728568
638	0.0000014102838577	0.000001584925144	0.0000527684678673
639	0.0000013882598751	0.0000013599332078	0.0000516512918693
640	0.0000013713748785	0.0000014567831386	0.0000513691666129
641	0.0000013525000213	0.0000013812908719	0.0000507512777403
642	0.0000013414065734	0.0000013102671801	0.0000501402682858
643	0.000001341902248	0.0000012789761286	0.0000503122828377
644	0.0000013243557078	0.0000013783109125	0.0000502264447277
645	0.0000013276631989	0.0000012442088746	0.0000514702842338
646	0.0000013023363863	0.0000013996680082	0.000050340040616
647	0.0000012861081586	0.0000012506665144	0.0000496550783282
648	0.0000012735258679	0.0000012337793578	0.0000495784370287
649	0.0000012645850802	0.0000012213621403	0.0000496967368235
650	0.0000012660783568	0.000001393705702	0.0000496306456625
651	0.0000012520021073	0.0000012154014257	0.0000498443478136
652	0.0000012357770629	0.0000011955345371	0.0000498655172123
653	0.0000012397480305	0.0000010947098872	0.0000489956400997
654	0.0000012150842394	0.000001283942197	0.0000473509062431
655	0.000001202830731	0.0000011870912431	0.0000473721775052
656	0.0000011975354255	0.0000013018226355	0.0000469650003652
657	0.000001193064918	0.0000012894049632	0.0000467379832116
658	0.0000011768391914	0.0000012173878758	0.0000462824209535
659	0.0000012188946812	0.0000014845933265	0.000047454603191
660	0.000001205810463	0.0000011513287745	0.0000471521743748
661	0.0000011776663769	0.0000011746737982	0.0000459377442894
662	0.0000011511783669	0.0000012993386918	0.0000455314257124
663	0.0000011814777281	0.0000015198579604	0.0000470230334031
664	0.0000013574447166	0.0000007822965813	0.000054685278883
665	0.0000011601172218	0.0000011865917031	0.0000439131872554
666	0.0000011621068552	0.0000014537994275	0.0000448471910204
667	0.0000011018391888	0.0000011329532299	0.0000432065062341
668	0.0000010877662362	0.0000011240133517	0.0000430267318734
669	0.0000010756801885	0.0000011230190466	0.0000429373394581
670	0.0000010693904642	0.0000012278164832	0.0000430088584835
671	0.0000010573032796	0.0000011528185269	0.0000428698731412
672	0.0000010574666476	0.0000010495098195	0.000043511907279
673	0.0000010432305544	0.000001165731419	0.0000429699321103
674	0.0000010346211639	0.0000011498377717	0.0000426827537012
675	0.0000010352808886	0.0000010152388086	0.0000432223787357
676	0.0000010170716678	0.0000011592744613	0.0000419751268055
677	0.0000010071375982	0.0000011160642543	0.0000419065872848
678	0.000001095715902	0.0000015670309494	0.0000466073761345
679	0.0000010255126881	0.0000010480166566	0.0000424241479777
680	0.000000999519898	0.000001009774337	0.000041323753976
681	0.0000009758448414	0.0000010122586218	0.0000405886712542
682	0.0000009720389471	0.000001157286988	0.0000405300525017
683	0.0000009629306987	0.0000009844442275	0.0000402149780712
684	0.0000009500171814	0.0000009909012988	0.000039746882976
685	0.0000010513442703	0.0000015461727116	0.0000442968485004
686	0.0000009726995813	0.0000010326203892	0.0000410247048421
687	0.0000009483623558	0.0000010614277244	0.0000401903671445
688	0.0000009286611089	0.000001106625632	0.0000396970863221
689	0.0000009142561908	0.0000010092782077	0.0000393831251131
690	0.0000009111097938	0.0000009764967217	0.000039220401959
691	0.0000009107781125	0.0000009392455809	0.0000396837567678
692	0.0000008910773772	0.0000010018271723	0.0000383069818781
693	0.0000008839576253	0.0000009819601701	0.0000386220090149
694	0.0000008784949159	0.0000010663939065	0.0000384053018934
695	0.0000008715413742	0.0000010480179071	0.0000373839138774
696	0.0000008642549574	0.0000009104389278	0.000037484747736
697	0.0000008599500347	0.0000008995110647	0.0000374993105652
698	0.0000008495209158	0.0000009879198615	0.0000369699191651
699	0.0000008392560744	0.0000009899069937	0.0000368720720871
700	0.0000008366062048	0.0000009034847608	0.0000368355722458
701	0.0000008293222322	0.0000009849400158	0.0000363919898518
702	0.0000008253474562	0.0000008731871048	0.0000368829969375
703	0.0000008164074643	0.0000009069611906	0.0000363517756341
704	0.0000008092887356	0.0000009660661817	0.0000361860293197
705	0.00000080399019	0.0000009029874377	0.0000359807891073
706	0.0000008432252798	0.0000007663992392	0.0000392606561945
707	0.0000008106121641	0.0000009064623896	0.0000368506553059
708	0.0000007915734841	0.0000009531515275	0.0000353442774212
709	0.0000007803154176	0.0000009461991226	0.0000346825218003
710	0.0000007712086472	0.0000008592800782	0.0000346507258655
711	0.0000007639242199	0.000000898517726	0.0000343990432157
712	0.0000007561423558	0.0000008627565649	0.0000344701584254
713	0.0000007501816981	0.0000008453727673	0.00003454283069
714	0.0000007703791312	0.000000780803191	0.0000357486351277
715	0.0000007925636965	0.0000007594450722	0.0000369506269635
716	0.0000007660765391	0.000000968545919	0.000034593136661
717	0.0000007478647035	0.0000009536469747	0.0000337086312356
718	0.0000007289893347	0.000000829974681	0.0000335213189828
719	0.0000008020048767	0.0000012640637124	0.000037691945181
720	0.0000007195525313	0.0000008771579019	0.0000327659035975
721	0.0000007068035188	0.0000007887499578	0.0000324203319906
722	0.0000007036575198	0.0000007584524724	0.0000321486550092
723	0.0000007020020121	0.0000007723592717	0.0000322251144098
724	0.0000006978641522	0.000000902489262	0.0000318686143146
725	0.0000006831281212	0.0000007743465744	0.0000315348697768
726	0.0000006779957857	0.0000007942136904	0.0000313967138936
727	0.0000006753467687	0.0000007932202948	0.0000311347139359
728	0.0000006700477684	0.0000007202077654	0.0000321297375194
729	0.0000006640876222	0.0000007246778182	0.0000319902974297
730	0.000000658459328	0.0000008190474432	0.000031400606531
731	0.0000006599490234	0.0000007927228012	0.0000315415927616
732	0.0000006549818181	0.0000007490150438	0.0000312372903863
733	0.0000006467031426	0.0000006923935985	0.000030990671803
734	0.0000006415717735	0.0000008245111758	0.0000305192043015
735	0.0000006339552101	0.0000007291479847	0.000030392433473
736	0.0000006437246043	0.0000008781526049	0.0000300682859233
737	0.0000006240213679	0.000000717227806	0.0000289849467663
738	0.0000006188890893	0.0000007559689266	0.0000288925639325
739	0.0000006117696785	0.0000007370948083	0.0000287274633592
740	0.0000006144180134	0.0000006571286804	0.0000294978417514
741	0.0000006081277775	0.0000007902397101	0.0000286112390313
742	0.0000006029940209	0.0000006422282581	0.0000290935167868
743	0.0000006054787036	0.0000008279873214	0.0000286475733446
744	0.0000006279933586	0.0000006412333846	0.0000310977593472
745	0.0000006150800118	0.0000006864312354	0.0000301474428852
746	0.0000005948816693	0.000000715736121	0.000029154936783
747	0.0000005791534363	0.0000007375909377	0.0000283716744889
748	0.000000570709517	0.0000007018301744	0.0000281376142084
749	0.0000005657423117	0.0000006799758694	0.0000282486562355
750	0.0000005976941111	0.00000050861928	0.0000305515859509
751	0.0000005564706953	0.0000006551418892	0.0000273639761872
752	0.0000005500139082	0.0000006794793421	0.0000270369218924
753	0.0000005460402122	0.0000006521617024	0.0000268663025054
754	0.000000541569591	0.0000006089500175	0.0000270357249974
755	0.0000005394174423	0.0000006283206062	0.000026890735171
756	0.0000005342852774	0.0000006635853538	0.0000264930185949
757	0.0000005366023288	0.0000005712016105	0.0000271972785413
758	0.000000526668714	0.0000006034861144	0.0000271361823252
759	0.0000005433915362	0.0000007922242276	0.0000277594335785
760	0.0000005332913702	0.0000006536501473	0.0000275207676168
761	0.0000005233570164	0.0000005851080687	0.0000275845413853
762	0.0000005112713097	0.0000006372603707	0.0000265909275186
763	0.0000005068014275	0.0000006849422789	0.0000260274482571
764	0.0000005041520694	0.0000006233530598	0.0000261783388851
765	0.0000005120982678	0.0000005433865908	0.0000271955450444
766	0.0000004978606967	0.0000006591141073	0.0000258603013208
767	0.0000004894168342	0.000000634280525	0.0000254066726484
768	0.0000004856086662	0.0000006024923778	0.0000255309369095
769	0.0000004811383292	0.0000006059690918	0.0000254882197623
770	0.0000004783237841	0.0000005990156637	0.0000255131290032
771	0.0000004774958597	0.0000005890815942	0.0000255423055933
772	0.0000004897472081	0.0000005433861361	0.0000263311048911
773	0.0000004784892553	0.0000005940481174	0.000025155421099
774	0.0000004670652913	0.000000601002057	0.0000246673116635
775	0.0000004617673994	0.0000006188828365	0.0000244973762165
776	0.000000460442493	0.0000005513333576	0.000024989092708
777	0.0000004564692802	0.0000006218627391	0.0000244248603849
778	0.0000004536541667	0.000000536929349	0.0000247275820584
779	0.0000004476940774	0.0000005716975124	0.0000241122943407
780	0.0000004498458566	0.0000004922275707	0.000025189769076
781	0.0000004407403367	0.0000005632539342	0.000023822494768
782	0.0000004372634805	0.0000005821278819	0.0000233860155276
783	0.0000004347800484	0.000000583618089	0.0000231240246649
784	0.0000004299785701	0.0000005712008715	0.0000229801171372
785	0.0000004276602965	0.0000005026579402	0.0000235099760175
786	0.0000004231903006	0.0000005567969197	0.0000231397407333
787	0.0000004213691511	0.0000005716973419	0.000023184775273
788	0.0000004152430222	0.0000005294790526	0.0000229783800023
789	0.0000004120972221	0.0000005190486263	0.0000229134220717
790	0.0000004107728842	0.0000005538165624	0.0000228171429626
791	0.000000413587145	0.0000004912337772	0.0000232015445363
792	0.0000004178916697	0.0000004882533631	0.0000234673880186
793	0.0000004256727379	0.0000004077898552	0.0000241220513999
794	0.0000004327933993	0.0000007435483553	0.0000238006468862
795	0.0000004059708658	0.0000004708691108	0.0000226208485401
796	0.00000039918271	0.0000004703724699	0.0000222984563152
797	0.0000003981899681	0.0000006024912409	0.00002203911572
798	0.0000003872621051	0.0000004693793585	0.0000218883342313
799	0.0000004155744477	0.0000007197072023	0.0000233583850786
800	0.0000003950431733	0.0000004127564068	0.0000228025273827
801	0.000000380639392	0.0000004490148626	0.0000219736557483
802	0.0000003789841685	0.0000005503395641	0.0000212226477743
803	0.0000003725269266	0.0000005076240086	0.0000214418796531
804	0.0000003678909763	0.0000004822928759	0.0000212964787352
805	0.0000003680567318	0.0000005518293733	0.0000210641865124
806	0.0000003622616873	0.0000004644121532	0.000021401394406
807	0.0000003594472275	0.0000005021605034	0.0000213293806155
808	0.0000003558047297	0.0000005036505968	0.0000210931084439
809	0.0000003528244008	0.0000004510016538	0.0000212987633859
810	0.0000003635865085	0.0000005771599945	0.000021075928089
811	0.0000003543144658	0.0000004514981526	0.0000208799992834
812	0.0000003471952823	0.0000004713660644	0.0000201894526981
813	0.0000003418971346	0.000000474346308	0.0000200472040888
814	0.0000003422280486	0.0000004107699567	0.0000206306594919
815	0.0000003354399496	0.00000045149838	0.0000205174910661
816	0.0000003369301851	0.0000005081207632	0.0000205014093808
817	0.0000003326254046	0.000000478816105	0.000020485758796
818	0.0000003283205103	0.0000004241803992	0.0000206721961149
819	0.0000003246780977	0.0000004365975883	0.0000205533378903
820	0.0000003263338044	0.000000466398717	0.0000206776421692
821	0.0000003286518222	0.0000005086169494	0.0000204408643185
822	0.0000003231878054	0.0000004003390472	0.0000210356483876
823	0.0000003167310183	0.0000004693789606	0.000019677409
824	0.0000003185519688	0.0000003923920247	0.0000203432027774
825	0.000000314578557	0.0000004365973041	0.0000199857786356
826	0.0000003076247879	0.0000004445443835	0.0000194644926523
827	0.0000003066313354	0.0000004405708864	0.0000194726471818
828	0.0000003046445443	0.0000004241801719	0.0000194783970073
829	0.0000003018299708	0.0000004440478847	0.0000192615170818
830	0.0000003006709335	0.0000004221932954	0.0000198303223442
831	0.0000002986841423	0.0000004410675274	0.000019562403395
832	0.0000002983528304	0.000000370040766	0.000020166804461
833	0.0000002935515795	0.0000004192132508	0.0000192800944205
834	0.0000002923925706	0.0000004167296481	0.0000192876341316
835	0.0000002933857957	0.0000003670605793	0.0000198425677809
836	0.0000002864322255	0.0000004187165246	0.0000187145978998
837	0.0000002849421037	0.0000004197098349	0.0000186537436093
838	0.0000002821274734	0.0000004053058547	0.000018258117052
839	0.0000002819620022	0.0000004301404886	0.0000177175043063
840	0.0000002809685498	0.0000004187166383	0.0000173947119038
841	0.0000002756702884	0.0000003859349249	0.0000175798122655
842	0.000000273352299	0.0000003645771756	0.0000178352765943
843	0.0000002707033104	0.0000003874250183	0.0000175925688382
844	0.0000002726901869	0.0000004286502815	0.0000174678825715
845	0.0000002667296997	0.0000003834513223	0.0000176120793185
846	0.000000264577352	0.0000004043122601	0.0000176810899575
847	0.0000002625905324	0.0000003918949858	0.0000176722296601
848	0.0000002597759305	0.0000003839479916	0.0000175465429493
849	0.0000002596102604	0.0000003546431628	0.0000178551617864
850	0.0000002654050206	0.0000003541462092	0.0000184750915651
851	0.0000002630872018	0.0000004038151644	0.0000180654114956
852	0.0000002599413733	0.000000367556737	0.0000183057145478
853	0.0000002536499153	0.0000004132523941	0.0000174667511601
854	0.0000002508352566	0.0000003700404818	0.0000173937769432
855	0.0000002503384451	0.0000003496760712	0.0000175798359123
856	0.0000002466960325	0.0000003630867411	0.0000174651504494
857	0.0000002438814022	0.0000003511662214	0.0000173551252374
858	0.0000002485170967	0.0000002935499026	0.0000181765299203
859	0.000000243881459	0.0000004058024103	0.0000164911034517
860	0.0000002539809145	0.0000003422255475	0.0000178671289177
861	0.0000002506695864	0.0000003625897023	0.0000174369251909
862	0.0000002437158741	0.0000003809673785	0.0000167683701875
863	0.00000023576861	0.0000003496760712	0.0000164396769833
864	0.0000002321261547	0.0000003536497104	0.0000161704901984
865	0.0000002301393209	0.0000003392456733	0.0000163839540619
866	0.0000002288148409	0.0000003576231506	0.000016100697394
867	0.0000002432188921	0.0000002950396834	0.0000180470997293
868	0.0000002356029256	0.0000003303048004	0.0000171135598066
869	0.0000002284836995	0.0000003814639058	0.0000159782284754
870	0.000000224510103	0.0000003655700596	0.0000156620208145
871	0.0000002200397375	0.0000003298083868	0.0000159864794114
872	0.0000002173906353	0.0000003273250115	0.0000157974900503
873	0.0000002157350139	0.0000003362654013	0.0000156476489792
874	0.0000002130858974	0.0000003298084437	0.0000156325149874
875	0.0000002107679791	0.0000003357687035	0.0000156387213792
876	0.0000002107679364	0.0000003119273799	0.0000159249429998
877	0.0000002077877213	0.0000003154041792	0.0000157112754096
878	0.000000206628755	0.0000003183843944	0.0000156523583428
879	0.0000002069599105	0.0000003154041792	0.0000158630828082
880	0.0000002021584748	0.0000003223578631	0.0000153765122377
881	0.0000002024895309	0.000000298019927	0.000015707766579
882	0.0000002024896446	0.0000003491792313	0.0000152352504301
883	0.0000001998405565	0.0000003372587116	0.0000147368391481
884	0.0000001976881094	0.000000297523286	0.000014990906493
885	0.0000001965291716	0.0000003059670632	0.0000148629014802
886	0.0000001973569965	0.000000312423964	0.0000150204568854
887	0.0000001965291574	0.0000003233511734	0.0000148147764776
888	0.0000001933833573	0.0000002836157194	0.0000151362828547
889	0.0000001955356197	0.0000002513306185	0.0000158392031153
890	0.0000001915621652	0.0000003312983381	0.0000143058505273
891	0.0000001889130488	0.0000002995098214	0.0000145819176396
892	0.0000001882507519	0.0000002826222385	0.0000147520022438
893	0.0000001862639891	0.0000003044766856	0.000014341781025
894	0.0000001837804291	0.000000291065902	0.0000150412333824
895	0.0000001834493304	0.000000313417047	0.0000147657683556
896	0.0000001789789792	0.0000002945427866	0.0000149574652824
897	0.0000001788134085	0.000000295039456	0.0000147974806168
898	0.0000001771577303	0.0000002851055854	0.0000147069213199
899	0.0000001778199419	0.0000002498404115	0.0000155370817083
900	0.0000001930522728	0.0000004132520814	0.0000144467185237
901	0.0000001764955044	0.0000003124238219	0.0000139224048326
902	0.0000001753364245	0.000000244873462	0.0000146237644003
903	0.0000001711972857	0.0000002523239289	0.0000140826405186
904	0.0000001740120297	0.000000333285044	0.0000131286878968
905	0.0000001687138251	0.000000277158648	0.0000130001862999
906	0.0000001705349888	0.0000002319593619	0.0000138532877827
907	0.0000001660646944	0.0000002458668575	0.000013568452232
908	0.0000001710318145	0.0000003372583421	0.0000131305941977
909	0.0000001635812197	0.0000002796419381	0.0000133173889481
910	0.0000001627533521	0.0000002418932468	0.0000135052159749
911	0.0000001594420382	0.0000002776552606	0.0000128033816509
912	0.0000001589453404	0.0000002721916417	0.0000127802004499
913	0.0000001622566259	0.0000002299725423	0.0000135074760692
914	0.0000001566273937	0.0000002707015199	0.0000125991537061
915	0.0000001543094186	0.0000002543106064	0.0000127016946863
916	0.0000001531504665	0.0000002677213899	0.0000125078222482
917	0.0000001548061022	0.0000002433832265	0.0000131006609081
918	0.0000001541438337	0.0000002448733198	0.0000130411644932
919	0.0000001500046949	0.0000002652377873	0.0000125731075968
920	0.0000001524882265	0.0000002940459467	0.0000124421367218
921	0.0000001531504097	0.000000231462451	0.000013458758076
922	0.000000149342398	0.0000002518270037	0.0000126815202748
923	0.000000146362197	0.0000002726881974	0.0000123184563563
924	0.0000001453687872	0.0000002558006429	0.0000122316869238
925	0.0000001447065046	0.0000002483502044	0.0000121922385006
926	0.0000001443753916	0.0000002841120761	0.0000121529164971
927	0.0000001435474957	0.000000221031911	0.0000127925877678
928	0.0000001437130521	0.0000002076211416	0.0000131538599817
929	0.0000001443753916	0.0000002950392286	0.0000121462662719
930	0.0000001432163828	0.0000002448731777	0.0000127298017105
931	0.0000001402361676	0.0000002488467885	0.0000121763341667
932	0.0000001471900362	0.0000003332844187	0.0000119079240903
933	0.000000135765859	0.0000002577872635	0.0000115883021863
934	0.000000135434675	0.0000002135814299	0.0000121706689242
935	0.0000001339445959	0.0000002384162201	0.0000116337450891
936	0.0000001334478981	0.0000002399062282	0.000011513242498
937	0.0000001334478981	0.0000002711979903	0.0000113089527076
938	0.0000001298054144	0.0000002250054507	0.0000114650956675
939	0.0000001337789683	0.000000189740021	0.0000124918187794
940	0.0000001286464482	0.00000024139635	0.0000113313471957
941	0.0000001294742873	0.0000002413962363	0.0000114363210741
942	0.0000001289775611	0.0000002210318115	0.0000117429162856
943	0.0000001279841513	0.0000002359326743	0.0000111411591206
944	0.0000001256661761	0.0000002106012431	0.0000115051971079
945	0.0000001389116591	0.000000349178265	0.0000115780967462
946	0.0000001286464624	0.0000002965292651	0.00001079107642
947	0.0000001235138001	0.0000001971904311	0.0000112998495752
948	0.0000001220237209	0.000000226992185	0.0000108076501419
949	0.0000001220237209	0.0000002091110787	0.000011050365174
950	0.0000001271563406	0.0000003049727866	0.0000107346340883
951	0.0000001187123644	0.0000002314622947	0.0000105973849713
952	0.0000001177189404	0.0000002185482089	0.0000107958494482
953	0.0000001230170597	0.0000001778191319	0.0000117142199088
954	0.0000001264940579	0.0000003248401867	0.0000105195349533
955	0.0000001167255803	0.0000002513299364	0.000009798186511
956	0.0000001154009723	0.0000001867596922	0.000010460455087
957	0.0000001147387607	0.0000002473565246	0.0000096984749689
958	0.0000001155665785	0.0000002379192239	0.0000097005568023
959	0.0000001188779066	0.0000002051372974	0.0000103967267933
960	0.0000001154009723	0.0000001976868731	0.0000105790477392
961	0.0000001110962558	0.0000002284820368	0.0000094588594948
962	0.0000001091094433	0.0000002230185174	0.0000092906548161
963	0.0000001084471677	0.0000002180516105	0.0000091685033112
964	0.0000001081159979	0.0000001798059799	0.000009779474567
965	0.0000001149043172	0.0000002900720233	0.0000096557323559
966	0.0000001044735285	0.0000002016605407	0.000009374964975
967	0.0000001044735285	0.0000001981836704	0.0000093400922196
968	0.0000001041423658	0.0000001748389593	0.0000096855956144
969	0.0000001026522796	0.0000001927200515	0.0000092992977443
970	0.0000001029834209	0.0000002145746691	0.0000091242864073
971	0.000000106129221	0.0000002518267479	0.0000093554908744
972	0.000000106129221	0.000000232952317	0.0000096718822533
973	0.0000001043079649	0.000000225005266	0.0000095556588349
974	0.00000010066546	0.0000002016605407	0.0000097014599305
975	0.0000000990097959	0.0000002011638855	0.0000094093957159
976	0.000000096691835	0.0000001957002098	0.0000095145123851
977	0.0000000965262714	0.0000001862629517	0.0000096074945759
978	0.0000000948705861	0.0000001897398363	0.0000095475952548
979	0.0000000955328616	0.0000002071242307	0.0000092935397333
980	0.0000000937116127	0.0000002011638287	0.00000935342905
981	0.0000000932149007	0.0000001798058946	0.0000096583298728
982	0.0000000923870687	0.0000001872563331	0.0000095970581242
983	0.0000000917247931	0.0000001877530451	0.0000094111364888
984	0.0000000918903638	0.0000001763290101	0.000009691933883
985	0.0000000904002491	0.0000001867595927	0.000009278141988
986	0.0000000910625317	0.0000002269919008	0.0000091298743428
987	0.0000000908969398	0.00000017384545	0.0000097979536804
988	0.0000000894068393	0.0000001832826939	0.0000094858014563
989	0.000000087751161	0.0000001822893125	0.0000092239724836
990	0.0000000870888996	0.0000002026538937	0.0000085777555796
991	0.0000000865921805	0.0000001812959169	0.0000087964317572
992	0.000000087254449	0.000000164408263	0.0000090781750259
993	0.000000085929905	0.0000001688785431	0.0000087981352408
994	0.0000000847709458	0.0000001976869015	0.0000085199853856
995	0.0000000847709387	0.0000001778190324	0.0000088289489213
996	0.0000000834463947	0.0000001743421905	0.0000087024172899
997	0.0000000829496827	0.0000001683818169	0.0000088253300419
998	0.0000000831152605	0.0000001822892983	0.0000087050266302
999	0.0000000824529991	0.0000001857661687	0.0000085493411461


==> tabs/cexp_loss_r_4.dat <==
0	0.661225736141205	0.611785769462585	0.71306711435318
1	0.590476632118225	0.583475828170776	0.618431627750397
2	0.584963083267212	0.567613422870636	0.608498692512512
3	0.562789738178253	0.553042769432068	0.597419679164887
4	0.562040865421295	0.561028897762299	0.600832521915436
5	0.563216030597687	0.559561491012573	0.603470742702484
6	0.558852791786194	0.539866507053375	0.581645131111145
7	0.534235894680023	0.531335949897766	0.566561579704285
8	0.552809119224548	0.519832968711853	0.579030632972717
9	0.651008665561676	0.690595328807831	0.708388268947601
10	0.586008727550507	0.582082152366638	0.615232229232788
11	0.604749023914337	0.568290054798126	0.633211553096771
12	0.642364799976349	0.592272043228149	0.659124255180359
13	0.590743184089661	0.554239928722382	0.617624163627625
14	0.741610467433929	0.779167115688324	0.804499864578247
15	0.535145580768585	0.507537186145783	0.567359864711762
16	0.532369077205658	0.561788320541382	0.583128213882446
17	0.4552201628685	0.462215393781662	0.50152200460434
18	0.504843413829803	0.456757545471191	0.533946692943573
19	0.476894378662109	0.450936377048492	0.505408644676209
20	0.531483054161072	0.544259667396545	0.584335446357727
21	0.465885162353516	0.435575902462006	0.502951920032501
22	0.401822715997696	0.397712588310242	0.439514815807342
23	0.309179931879044	0.289599269628525	0.341077208518982
24	0.310979902744293	0.255737602710724	0.345990359783173
25	0.55224734544754	0.50513756275177	0.576732277870178
26	0.429611504077911	0.437781900167465	0.469927728176117
27	0.384447515010834	0.362625449895859	0.438028633594513
28	0.490554630756378	0.526721298694611	0.544791519641876
29	0.394897192716599	0.340879410505295	0.425672829151154
30	0.284967303276062	0.24430476129055	0.312562495470047
31	0.235891386866569	0.216056451201439	0.27136904001236
32	0.275111645460129	0.222561582922935	0.316456377506256
33	0.425863087177277	0.337735325098038	0.474810212850571
34	0.402198761701584	0.365597158670425	0.428547471761704
35	0.48950931429863	0.42784994840622	0.522081911563873
36	0.398438990116119	0.457569390535355	0.475608617067337
37	0.319948136806488	0.253561079502106	0.349041670560837
38	0.232006311416626	0.193178758025169	0.254615515470505
39	0.171116918325424	0.154357969760895	0.20628210902214
40	0.118476867675781	0.1049724817276	0.147102117538452
41	0.160744160413742	0.159285351634026	0.216152355074882
42	0.0997110977768898	0.0917671993374825	0.14546924829483
43	0.105489686131477	0.0698812231421471	0.124023720622063
44	0.0687466859817505	0.0557128414511681	0.104936271905899
45	0.155219316482544	0.162101164460182	0.24091537296772
46	0.17524728178978	0.163596615195274	0.242554828524589
47	0.357857286930084	0.301667600870132	0.411574631929398
48	0.168991625308991	0.133372634649277	0.192957654595375
49	0.140424743294716	0.11671831458807	0.167338445782661
50	0.112522125244141	0.0918755456805229	0.133953139185906
51	0.120169907808304	0.0760900229215622	0.124137431383133
52	0.0769675150513649	0.0615227818489075	0.103761106729507
53	0.0729110613465309	0.0634592920541763	0.10917042195797
54	0.0708111897110939	0.0611814707517624	0.103573441505432
55	0.0475594773888588	0.0294028613716364	0.0723847523331642
56	0.117028579115868	0.0874038562178612	0.177625402808189
57	0.0402234010398388	0.0253713000565767	0.0651067793369293
58	0.192939266562462	0.117941595613957	0.196771562099457
59	1.14565944671631	0.836130797863007	1.08198845386505
60	0.61019778251648	0.6001096367836	0.611133992671967
61	0.60758250951767	0.597494542598724	0.616160213947296
62	0.59875875711441	0.580413281917572	0.621935069561005
63	0.573175013065338	0.559735655784607	0.604015529155731
64	0.545325756072998	0.532949805259705	0.565337836742401
65	0.550339758396149	0.527878880500793	0.577690064907074
66	0.525178372859955	0.522606313228607	0.566324055194855
67	0.491271704435349	0.473882079124451	0.523692965507507
68	0.400686353445053	0.357040464878082	0.435059815645218
69	0.417403876781464	0.359954565763473	0.441138386726379
70	0.466974675655365	0.464204221963882	0.502228021621704
71	0.453182131052017	0.456815421581268	0.492880165576935
72	0.557299792766571	0.587157070636749	0.612023890018463
73	0.379621088504791	0.345956206321716	0.423990577459335
74	0.297966539859772	0.266690701246262	0.332466006278992
75	0.327010035514831	0.250455170869827	0.366985708475113
76	0.404518842697144	0.429550588130951	0.487651169300079
77	0.998026013374329	1.05862069129944	1.12001442909241
78	0.491465538740158	0.485282450914383	0.567115962505341
79	0.393751680850983	0.35076317191124	0.430301398038864
80	0.32384717464447	0.281373381614685	0.361758083105087
81	0.294297575950623	0.241144180297852	0.341402113437653
82	0.382649600505829	0.340532779693604	0.44652470946312
83	0.505569338798523	0.519358456134796	0.567836940288544
84	0.340750843286514	0.288430631160736	0.404174864292145
85	0.251616418361664	0.218725681304932	0.296947002410889
86	0.220998048782349	0.230258047580719	0.282428562641144
87	0.177946045994759	0.143333896994591	0.211052194237709
88	0.166131675243378	0.159168064594269	0.206084817647934
89	0.290647149085998	0.322145491838455	0.375532269477844
90	0.233532100915909	0.219085142016411	0.332046806812286
91	0.227593824267387	0.174876421689987	0.270269095897675
92	0.457706421613693	0.508521676063538	0.577191889286041
93	0.242713466286659	0.207033649086952	0.300718247890472
94	0.229458644986153	0.230065509676933	0.280516535043716
95	0.15256130695343	0.140800133347511	0.181306451559067
96	0.125929489731789	0.114081978797913	0.152098894119263
97	0.108221054077148	0.0936646461486816	0.120283469557762
98	0.144076004624367	0.167555674910545	0.183349698781967
99	0.0921565070748329	0.0849579647183418	0.10076992213726
100	0.0717933923006058	0.0673294216394424	0.0890032574534416
101	0.0578753836452961	0.0657083615660667	0.0827331766486168
102	0.0460076108574867	0.0523225404322147	0.0637925937771797
103	0.105699740350246	0.116418793797493	0.153798669576645
104	0.105435617268085	0.10742411762476	0.145650520920754
105	0.0527481697499752	0.0554344467818737	0.0698405355215073
106	0.051710981875658	0.0462224632501602	0.0676613971590996
107	0.0686525776982307	0.0699497163295746	0.0843840911984444
108	0.0824279487133026	0.0642786622047424	0.119149379432201
109	0.0806817337870598	0.069591149687767	0.107422605156899
110	0.088708184659481	0.0617624931037426	0.0907860025763512
111	0.0865602716803551	0.058330662548542	0.0938254147768021
112	0.0732728615403175	0.0536437816917896	0.09068563580513
113	0.0457214266061783	0.0377722978591919	0.0771307125687599
114	0.0529730580747128	0.041781485080719	0.0746665522456169
115	0.0984760001301765	0.0748370364308357	0.110484600067139
116	0.117063693702221	0.132998660206795	0.200087785720825
117	0.0502739585936069	0.0444190427660942	0.0728814750909805
118	0.0450281091034412	0.0348593853414059	0.0593750439584255
119	0.0461302548646927	0.0463412739336491	0.0918902605772018
120	0.0445687659084797	0.0385382622480392	0.0795746371150017
121	0.0421686731278896	0.0378820672631264	0.0818864926695824
122	0.052987702190876	0.0359396487474442	0.0625808984041214
123	0.230126827955246	0.0415344275534153	0.286161482334137
124	0.034764114767313	0.0262611340731382	0.0593651384115219
125	0.290987700223923	0.293154418468475	0.416697025299072
126	0.0856071636080742	0.0528628267347813	0.106068089604378
127	2.31988430023193	2.36875939369202	2.42236709594727
128	0.540503799915314	0.538559198379517	0.557481169700623
129	0.451020926237106	0.422275960445404	0.490313351154327
130	0.387601047754288	0.370820969343185	0.430661976337433
131	0.498625218868256	0.453039854764938	0.53351217508316
132	0.427313536405563	0.386187255382538	0.440001845359802
133	0.345881193876266	0.311588317155838	0.366745203733444
134	0.399980068206787	0.41536158323288	0.464538037776947
135	0.187706783413887	0.177928686141968	0.214338630437851
136	0.179178088903427	0.167141109704971	0.210606813430786
137	0.236281082034111	0.216318309307098	0.289952456951141
138	0.215152472257614	0.204644545912743	0.260902851819992
139	0.366699904203415	0.375677585601807	0.426127791404724
140	0.148607492446899	0.134674042463303	0.173336446285248
141	0.131561920046806	0.116415195167065	0.156454622745514
142	0.0999144986271858	0.0832572057843208	0.110859714448452
143	0.0771675631403923	0.0608036294579506	0.0851183906197548
144	0.0901083648204803	0.077656477689743	0.102726146578789
145	0.0723539143800735	0.0669101551175117	0.0921580493450165
146	0.121771715581417	0.0932969823479652	0.139140859246254
147	0.0786343663930893	0.0546540133655071	0.0730826035141945
148	0.0685572549700737	0.051465205848217	0.070254772901535
149	0.20554181933403	0.189341068267822	0.276617646217346
150	0.198165953159332	0.186714693903923	0.270251214504242
151	0.232208102941513	0.233839049935341	0.300976067781448
152	0.14533431828022	0.142445862293243	0.196057990193367
153	0.49444842338562	0.503712594509125	0.577119410037994
154	0.457947880029678	0.445683270692825	0.463697880506516
155	0.415825396776199	0.409683853387833	0.404407322406769
156	0.397805899381638	0.420382916927338	0.414042323827743
157	0.485874801874161	0.50188672542572	0.533888638019562
158	0.516917049884796	0.578458905220032	0.615994691848755
159	0.222268402576446	0.212008893489838	0.238095209002495
160	0.21665994822979	0.191817417740822	0.232395634055138
161	0.108383007347584	0.0948479101061821	0.112153671681881
162	0.161640152335167	0.137352660298348	0.187323048710823
163	1.41410374641418	1.45099425315857	1.30347049236298
164	1.10245442390442	1.02503991127014	1.02423167228699
165	0.668851852416992	0.658452868461609	0.660125970840454
166	0.610965669155121	0.602602422237396	0.608750462532043
167	0.596818208694458	0.581489622592926	0.591151893138886
168	0.596334397792816	0.595071792602539	0.619450509548187
169	0.534518659114838	0.532204985618591	0.558078467845917
170	0.504802644252777	0.497961103916168	0.530507028102875
171	0.594401776790619	0.603905022144318	0.644548773765564
172	0.502764821052551	0.502280831336975	0.533857345581055
173	0.535037577152252	0.527170777320862	0.562678933143616
174	0.515939354896545	0.514860451221466	0.551019668579102
175	0.475824773311615	0.469262301921845	0.496191531419754
176	0.485100001096725	0.48597177863121	0.516526520252228
177	0.463343560695648	0.469348579645157	0.495590627193451
178	0.533394694328308	0.523791372776032	0.544676423072815
179	0.463843375444412	0.465348362922668	0.491072803735733
180	0.462301075458527	0.469315588474274	0.498890101909637
181	0.474133044481277	0.472454458475113	0.501235544681549
182	0.481958001852036	0.493339657783508	0.520798206329346
183	0.465022027492523	0.465190231800079	0.492041409015656
184	0.464144349098206	0.461715131998062	0.494401454925537
185	0.43509104847908	0.44450768828392	0.467843383550644
186	0.420283555984497	0.432296484708786	0.448565155267715
187	0.426952391862869	0.465001434087753	0.502754628658295
188	0.521125733852387	0.505767285823822	0.530292630195618
189	0.392067492008209	0.411640912294388	0.434484034776688
190	0.3847336769104	0.410648345947266	0.445523619651794
191	0.376807332038879	0.394588112831116	0.442365616559982
192	0.39063224196434	0.385265201330185	0.424473017454147
193	0.367211908102036	0.372386246919632	0.405827820301056
194	0.38448777794838	0.399930506944656	0.45652186870575
195	0.368066877126694	0.37666055560112	0.389974296092987
196	0.351267814636231	0.369938880205154	0.405812740325928
197	0.346989452838898	0.366934597492218	0.389692395925522
198	0.490317523479462	0.521501779556274	0.58135199546814
199	0.373463094234467	0.375443786382675	0.40455973148346
200	0.694926261901856	0.770207822322845	0.824800848960876
201	0.421993464231491	0.446729212999344	0.531382501125336
202	0.377708613872528	0.386813253164291	0.446759790182114
203	0.380510210990906	0.373880863189697	0.418536603450775
204	0.379307329654694	0.421229839324951	0.466959565877914
205	0.361027091741562	0.381784319877625	0.436893612146378
206	0.368002206087112	0.372933387756348	0.428214907646179
207	0.340289294719696	0.339578211307526	0.382210910320282
208	0.421177119016647	0.4529929459095	0.518540143966675
209	0.323399633169174	0.336665481328964	0.360566139221191
210	0.392149269580841	0.428448259830475	0.472023785114288
211	0.317336767911911	0.326018750667572	0.352395594120026
212	0.501222550868988	0.520319581031799	0.602773606777191
213	0.362961620092392	0.371558457612991	0.368671119213104
214	0.312634825706482	0.332159519195557	0.332798779010773
215	0.318623512983322	0.353206962347031	0.366588562726974
216	0.294431209564209	0.314667791128159	0.325969487428665
217	0.304031252861023	0.334893256425857	0.354445457458496
218	0.28316655755043	0.299015253782272	0.30238002538681
219	0.256351798772812	0.26894423365593	0.282789379358292
220	0.281903654336929	0.266466736793518	0.35204204916954
221	0.236527636647224	0.223037451505661	0.286598742008209
222	0.268632352352142	0.287765175104141	0.309121489524841
223	0.307959109544754	0.298350065946579	0.308976501226425
224	0.417586177587509	0.449710875749588	0.521348893642426
225	0.261548340320587	0.284093111753464	0.324203670024872
226	0.279394268989563	0.268817216157913	0.291954725980759
227	0.211601451039314	0.218543514609337	0.229927122592926
228	0.35383415222168	0.339740693569183	0.361791610717773
229	0.205123096704483	0.193920478224754	0.214649617671967
230	0.188432291150093	0.169954761862755	0.209975004196167
231	0.173300042748451	0.156682938337326	0.195012301206589
232	0.185009196400642	0.157827317714691	0.202361717820167
233	0.185461133718491	0.150862917304039	0.198353379964829
234	0.397496163845062	0.459109753370285	0.503385245800018
235	0.178002059459686	0.183891549706459	0.211828619241714
236	0.139338910579681	0.139842331409454	0.158174976706505
237	0.187707901000977	0.186616614460945	0.217297747731209
238	0.179539486765862	0.15947550535202	0.206159830093384
239	0.160250097513199	0.152049094438553	0.196232214570046
240	0.178184404969215	0.152126222848892	0.216292709112167
241	0.186524197459221	0.169381961226463	0.212383642792702
242	0.15057547390461	0.141250446438789	0.177470371127129
243	0.110777579247951	0.103741936385632	0.129614546895027
244	0.129735887050629	0.109176121652126	0.136822074651718
245	0.107561133801937	0.0880934968590736	0.13702429831028
246	0.0841089859604836	0.0819044634699821	0.0963567271828651
247	0.111362136900425	0.119065918028355	0.125396370887756
248	0.110813871026039	0.103080831468105	0.136339321732521
249	0.183772623538971	0.168850168585777	0.213017523288727
250	0.113200813531876	0.108118794858456	0.143249079585075
251	0.120743907988071	0.1209487169981	0.152397647500038
252	0.192062884569168	0.226420611143112	0.214499786496162
253	0.15072412788868	0.156931534409523	0.196149736642837
254	0.107017271220684	0.113686136901379	0.131328105926514
255	0.410103261470795	0.433340281248093	0.529420077800751
256	0.480524480342865	0.43580949306488	0.477808982133865
257	0.136924490332604	0.107259981334209	0.153841286897659
258	0.154774278402329	0.128874957561493	0.183363661170006
259	0.214144468307495	0.236932680010796	0.267115443944931
260	0.106910698115826	0.11785414814949	0.132180482149124
261	0.0905490145087242	0.104510858654976	0.119896918535233
262	0.127171352505684	0.128173410892487	0.165931507945061
263	0.0923074334859848	0.106936059892178	0.132094368338585
264	0.0807657241821289	0.0988899320363998	0.115101546049118
265	0.0794126689434052	0.101976834237575	0.110414639115334
266	0.077719658613205	0.0825050249695778	0.105306699872017
267	0.0636052042245865	0.073696680366993	0.0838301181793213
268	0.118681587278843	0.135059282183647	0.160005912184715
269	0.0639282092452049	0.0896096080541611	0.0898310989141464
270	0.0583888329565525	0.101119287312031	0.0839687511324883
271	0.0810777842998505	0.117557689547539	0.109120108187199
272	0.0531559661030769	0.0843805968761444	0.0730325356125832
273	0.0652069598436356	0.0982424691319466	0.0929534435272217
274	0.0560724399983883	0.0970333963632584	0.0866805464029312
275	0.0476889982819557	0.077099971473217	0.0729715824127197
276	0.0453858003020287	0.0637637749314308	0.0599811561405659
277	0.0417894273996353	0.0682676732540131	0.0607870444655418
278	0.0501019582152367	0.0762348845601082	0.0646892860531807
279	0.0605940856039524	0.08827243745327	0.0896229818463326
280	0.171771138906479	0.287995487451553	0.229055121541023
281	0.0651774853467941	0.108290657401085	0.081024594604969
282	0.0860389173030853	0.127240017056465	0.128917828202248
283	0.0512638837099075	0.0859522372484207	0.0872305482625961
284	0.0443551987409592	0.0821276754140854	0.0845393612980843
285	0.034234207123518	0.0800117328763008	0.0577749386429787
286	0.074335478246212	0.131449416279793	0.10794535279274
287	0.0841807499527931	0.132529243826866	0.139579504728317
288	0.0332452990114689	0.058262512087822	0.054225966334343
289	0.0301085263490677	0.0585149601101875	0.0570118762552738
290	0.0739286318421364	0.129008039832115	0.0908593684434891
291	0.0354772508144379	0.070536382496357	0.0617930628359318
292	0.0716171339154243	0.115584418177605	0.10972037166357
293	0.0302628912031651	0.0653214529156685	0.0490917526185513
294	0.029428455978632	0.0882036760449409	0.0435845702886581
295	0.0234137084335089	0.0725086778402328	0.0441272035241127
296	0.0175026543438435	0.0576998740434647	0.033039502799511
297	0.0298234112560749	0.0669582784175873	0.0682866498827934
298	0.0213100649416447	0.0551434084773064	0.0578023083508015
299	0.0143095655366778	0.0537961274385452	0.0333565510809422
300	0.0129481982439756	0.0603246279060841	0.0360701717436314
301	0.0102717569097877	0.0531128384172916	0.0260306354612112
302	0.0088808108121157	0.0472753718495369	0.0297223106026649
303	0.0969082489609718	0.140994548797607	0.214577451348305
304	0.052555289119482	0.0980864986777306	0.0884794518351555
305	0.051806353032589	0.0956872850656509	0.107794180512428
306	0.040253508836031	0.0998661667108536	0.0539790876209736
307	0.0356660932302475	0.0709278285503387	0.0675543025135994
308	0.0213503874838352	0.0836242064833641	0.0472923517227173
309	0.0209508035331964	0.0780520066618919	0.0401248894631863
310	0.107324682176113	0.187025308609009	0.19713719189167
311	0.118418499827385	0.249230533838272	0.194954767823219
312	0.119775362312794	0.158479660749435	0.158056914806366
313	0.0555658675730228	0.185229435563087	0.0866323336958885
314	0.0238938964903355	0.0815821215510368	0.0468544624745846
315	0.070924311876297	0.119738668203354	0.146435588598251
316	0.0258781164884567	0.0710079967975616	0.0295980498194695
317	0.0160803720355034	0.068840503692627	0.0346257910132408
318	0.0138671426102519	0.0631582662463188	0.0505373403429985
319	0.0153370164334774	0.0524143315851688	0.0383303202688694
320	0.0132269421592355	0.0898705422878265	0.0410691648721695
321	0.0160725750029087	0.0937831699848175	0.0330276936292648
322	0.0118907568976283	0.075235940515995	0.0436050407588482
323	0.0146246124058962	0.0590543411672115	0.050997618585825
324	0.0145463794469833	0.0969586670398712	0.0356156937777996
325	0.0121139008551836	0.0917715355753899	0.0382358320057392
326	0.0092861410230398	0.0514455512166023	0.0472941063344479
327	0.0073606357909739	0.0802717134356499	0.0414010137319565
328	0.0044515356421471	0.0457244589924812	0.0383441969752312
329	0.0064023179002106	0.0803025439381599	0.0301418621093035
330	0.0037961658090353	0.0826209634542465	0.0287482868880033
331	0.0027609416283667	0.0744475647807121	0.0287331975996494
332	0.0040606656111777	0.0433267876505852	0.0405275262892246
333	0.001937284716405	0.0626114010810852	0.0257180090993643
334	0.0019471801351756	0.06627406924963	0.0239088553935289
335	0.0025437059812248	0.0369269400835037	0.0315184406936169
336	0.0018619840266183	0.0561105087399483	0.0247733034193516
337	0.0014222060563043	0.0512329936027527	0.0201686937361956
338	0.0021790566388518	0.0340851135551929	0.0260173417627811
339	0.0021171011030674	0.0471242852509022	0.0221019312739372
340	0.0012281177332625	0.0476773977279663	0.0199905801564455
341	0.0011508854804561	0.0411319695413113	0.0215525105595589
342	0.0009493217803538	0.0476213842630386	0.0196956228464842
343	0.001666318741627	0.0282740648835897	0.0264891050755978
344	0.0023950061295182	0.0708697885274887	0.0223953854292631
345	0.001414972008206	0.03246695920825	0.0249339453876019
346	0.0008060041582212	0.0424092523753643	0.0181545801460743
347	0.0010127578862011	0.0602176561951637	0.0186019539833069
348	0.0010192471090704	0.0328057892620564	0.0220713075250387
349	0.0007268445333466	0.0386093407869339	0.0190290231257677
350	0.0006177118630148	0.0482254438102245	0.0170445926487446
351	0.0005685540381819	0.0466015078127384	0.0169338006526232
352	0.0005283086793497	0.043520737439394	0.0165893845260143
353	0.0005038349772803	0.0409127734601498	0.0163154192268848
354	0.0004830841498915	0.042802594602108	0.0163187403231859
355	0.0005864622071385	0.0501389019191265	0.0169284138828516
356	0.0006905508344062	0.0306207574903965	0.0196692030876875
357	0.0006167610990815	0.0518181398510933	0.0178223066031933
358	0.0004734435060527	0.0373199507594109	0.0177173800766468
359	0.0008635923149996	0.0586688369512558	0.0180079117417336
360	0.0008920581894927	0.0254169143736362	0.0218450985848904
361	0.0006645032553934	0.0298990570008755	0.0215135216712952
362	0.547986268997192	0.651820123195648	0.933669030666351
363	0.417890965938568	0.341897875070572	0.404027312994003
364	0.512110531330109	0.453483670949936	0.563669085502625
365	0.409874230623245	0.443043351173401	0.503830909729004
366	0.363704264163971	0.31722554564476	0.393663793802261
367	0.341700911521912	0.274577409029007	0.399874091148376
368	0.266544759273529	0.227947875857353	0.285882979631424
369	0.228119060397148	0.196257218718529	0.271463334560394
370	0.341289579868317	0.289011687040329	0.384650081396103
371	0.260425835847855	0.206111177802086	0.274827897548675
372	0.275209933519363	0.241515293717384	0.280279815196991
373	0.225080579519272	0.190919429063797	0.245540425181389
374	0.181649222970009	0.158527836203575	0.223879113793373
375	0.13740798830986	0.12983600795269	0.170002311468124
376	0.0985995829105377	0.0925378575921059	0.136513337492943
377	0.573447942733765	0.566292762756348	0.716146290302277
378	0.272103756666184	0.203009814023972	0.294687151908875
379	0.234863549470901	0.208125203847885	0.278073668479919
380	0.186259523034096	0.155384704470634	0.206011787056923
381	0.160260140895844	0.123552732169628	0.173475041985512
382	0.271649837493896	0.235938921570778	0.344162940979004
383	0.103700168430805	0.082477293908596	0.111381582915783
384	0.106434889137745	0.0929898247122765	0.114508055150509
385	0.100499905645847	0.0772465541958809	0.135323792695999
386	0.207951039075851	0.181960314512253	0.279948323965073
387	0.0733698233962059	0.0648855492472649	0.0917284563183784
388	0.0654685199260712	0.0630490481853485	0.0806906521320343
389	0.0659134685993195	0.073371633887291	0.0799044668674469
390	0.065809354186058	0.0760233327746391	0.084883488714695
391	0.050864078104496	0.0590510964393616	0.072903536260128
392	0.0671971216797829	0.0624989606440067	0.0902228057384491
393	0.0355841927230358	0.0620479136705399	0.0516197122633457
394	0.0323823243379593	0.0535836331546307	0.0509070754051208
395	0.0821079015731812	0.0846476927399635	0.12722858786583
396	0.0210514701902866	0.035690538585186	0.0335299260914326
397	0.0226081851869822	0.0290383920073509	0.0408621281385422
398	0.0178541745990515	0.0263633038848639	0.0324705615639687
399	0.0109607083722949	0.0154120540246367	0.0214450526982546
400	0.0095087569206953	0.0168411694467068	0.0203851331025362
401	0.0204847380518913	0.0307313892990351	0.0464164204895496
402	0.0135548114776611	0.0219485815614462	0.0269349683076143
403	0.0149412071332335	0.0216053128242493	0.0268581453710794
404	0.0218069981783628	0.0335463881492615	0.0486565828323364
405	0.0189870167523623	0.043857466429472	0.0348903015255928
406	0.006290758959949	0.0155233135446906	0.0154970725998282
407	0.009063882753253	0.0197240430861712	0.0163932051509619
408	0.0090278936550021	0.0217942167073488	0.0190634448081255
409	0.007286652456969	0.0187190473079681	0.0190702863037586
410	0.0053102243691683	0.0121296411380172	0.017121147364378
411	0.00664002308622	0.0159913040697575	0.0213008839637041
412	0.0037438804283738	0.0087888352572918	0.0112951258197427
413	0.0040053352713585	0.0102063994854689	0.0117165138944983
414	0.0038464241661131	0.0108976811170578	0.0123113645240664
415	0.0029123807325959	0.0077400552108884	0.0110747264698148
416	0.00370581028983	0.0096707809716463	0.0129014970734715
417	0.0022726256866008	0.007179175503552	0.0103559652343392
418	0.0019927462562919	0.0075432872399688	0.0099170291796327
419	0.0020154849626124	0.0092548048123717	0.0107351876795292
420	0.0017016897909343	0.0071037062443793	0.0092182448133826
421	0.0015888505149633	0.0057330038398504	0.0084929270669818
422	0.0015076425625011	0.0068960366770625	0.0088741527870297
423	0.0013003409840167	0.006389245390892	0.0082621462643147
424	0.0013930350542068	0.0038898177444935	0.0080554466694593
425	0.0010933111188933	0.0056532612070441	0.0075799156911671
426	0.0022202932741493	0.0063493927009404	0.0114366542547941
427	0.00223662215285	0.0055065653286874	0.0112472008913755
428	0.0014732994604856	0.0043694847263396	0.0092375939711928
429	0.0022837738506496	0.0069083333946764	0.0119895581156015
430	0.0016345283947885	0.0069987461902201	0.01000368129462
431	0.0024775774218142	0.0185257457196712	0.0177014991641045
432	0.0012213090667501	0.0090476749464869	0.0100980587303638
433	0.0010696009267122	0.0083461506292224	0.0097688538953662
434	0.0009929292136803	0.0092680808156729	0.0112226717174053
435	0.0008386722765863	0.0072242743335664	0.0093128588050604
436	0.0007748859352432	0.0063360682688653	0.0085744988173246
437	0.0007247795001604	0.0064619574695826	0.0086629828438163
438	0.0007285526953638	0.0051848529838026	0.0083513585850596
439	0.0006755686481483	0.0066311080008745	0.0088147204369307
440	0.0006251153536141	0.0055903238244355	0.0079234577715397
441	0.0006272651953623	0.0053696623072028	0.0081869419664145
442	0.0006403807783499	0.0079781021922827	0.009987611323595
443	0.000579294282943	0.0063963397406042	0.0088510010391474
444	0.0005941943381913	0.0086945183575153	0.0102902483195066
445	0.000643216597382	0.0064448909834027	0.0092129176482558
446	0.000675467774272	0.0136704118922353	0.0136642782017589
447	0.0005430830642581	0.0066344742663205	0.0093002459034324
448	0.0004902551299892	0.007735030259937	0.0096780797466636
449	0.0004881297936663	0.0099612381309271	0.0111024864017963
450	0.000467926642159	0.0062091280706227	0.0090469550341368
451	0.0004489497223403	0.0066448468714952	0.0094613712280989
452	0.0004822691553272	0.0111345387995243	0.0124854082241654
453	0.0004965021507815	0.0077003845945001	0.0097171915695071
454	0.0004935887991451	0.0078999558463693	0.0099614653736353
455	0.0005237924051471	0.0139035051688552	0.0132888313382864
456	0.0004419001925271	0.0059447754174471	0.0083132777363062
457	0.0003598797193263	0.0074967877008021	0.0081491433084011
458	0.0003735800564755	0.0107250763103366	0.0098781688138843
459	0.0006943357293494	0.0180046223104	0.0152575736865401
460	0.0005127312615514	0.0095578571781516	0.0082746427506208
461	0.0004120701632928	0.0105222100391984	0.008677264675498
462	0.0004680163401645	0.0061056078411639	0.0074595864862204
463	0.0004402443883009	0.0151289403438568	0.0133037017658353
464	0.0003231138689443	0.0070413798093796	0.0075684459879994
465	0.000356487755198	0.0053609632886946	0.0074347234331071
466	0.0002841799287125	0.009784379042685	0.0088998042047024
467	0.0002746378886513	0.007744369097054	0.0081073818728328
468	0.0002834826300386	0.0067201922647655	0.007569279987365
469	0.0002798816713039	0.0110144158825278	0.0095785707235336
470	0.0002649596717674	0.0085119856521487	0.0084359841421247
471	0.000264787231572	0.0112883560359478	0.0099937664344907
472	0.0002878980012611	0.0061120325699449	0.0077798888087273
473	0.000252534460742	0.0118488566949964	0.0097974138334394
474	0.0002459910756443	0.0066446377895772	0.0075039179064333
475	0.0003088069788646	0.0159765146672726	0.0135791627690196
476	0.0002847046416719	0.0060609574429691	0.0078952237963676
477	0.0002438722440274	0.0136426221579313	0.0105487853288651
478	0.0002334054006496	0.0119501017034054	0.0100444564595819
479	0.0002530884521548	0.0074065322987735	0.0082039386034012
480	0.0002472160267644	0.0144680347293615	0.0115804234519601
481	0.000257488747593	0.0061457525007427	0.0077614616602659
482	0.0002640506136231	0.0162229053676128	0.0131777757778764
483	0.0002008677838603	0.0095376092940569	0.0082994969561696
484	0.0002039422834059	0.0084042446687818	0.0081354668363929
485	0.000192434337805	0.009704508818686	0.008686725050211
486	0.000198243316845	0.0121939573436975	0.0096804304048419
487	0.0002798084751703	0.0060031642206013	0.0080091925337911
488	0.0002043091226369	0.0135041531175375	0.0099133439362049
489	0.0002736256283242	0.0179834887385368	0.0154909146949649
490	0.0003404897579458	0.0059181400574744	0.0099295610561967
491	0.000227385724429	0.0093369772657752	0.0097310049459338
492	0.0002173020329792	0.0161884501576424	0.0129089085385203
493	0.0002013274206547	0.008705647662282	0.0088547309860587
494	0.0001876373862615	0.0144967483356595	0.0108824195340276
495	0.0001697290717857	0.009961498901248	0.0088109401986003
496	0.0001636746164877	0.0126892076805234	0.0099132275208831
497	0.0001566530991113	0.010253525339067	0.008700461126864
498	0.0001610325271031	0.0137611627578735	0.0101726623252034
499	0.000157706104801	0.0091553265228868	0.0081376088783145
500	0.0001510419097031	0.0131035037338734	0.0098300529643893
501	0.0001453416189179	0.0106387967243791	0.008421023376286
502	0.0001441280910512	0.011203340254724	0.008515028283
503	0.0001503858075012	0.0146246207877994	0.010569223202765
504	0.0001397279556841	0.0110449576750398	0.0083838980644941
505	0.0001559069933137	0.0159766711294651	0.0112871062010527
506	0.000142189062899	0.0100094266235828	0.0081315515562892
507	0.0001713869569357	0.0082174055278301	0.0082654599100351
508	0.0001567621657159	0.0172241013497114	0.0124909123405814
509	0.0001739169383654	0.0081007881090045	0.0084881288930774
510	0.0001633962674532	0.0190596226602793	0.0135685643181205
511	0.0001496055920143	0.0086270505562425	0.0085710054263473
512	0.0001230233901879	0.0129634970799088	0.0095857474952936
513	0.000120246244478	0.0123744318261743	0.0092672612518072
514	0.0001183215208584	0.011551721021533	0.0087651070207357
515	0.0002020989049925	0.022597836330533	0.0167152155190706
516	0.0001573985355208	0.0087562818080187	0.0085051264613867
517	0.0001782617036952	0.0221542064100504	0.0157846119254827
518	0.000177399662789	0.0073469332419336	0.0095446733757854
519	0.0001686245959718	0.0196666810661554	0.0155462231487036
520	0.0001421806809958	0.0094922780990601	0.0091832485049963
521	0.0001320575393038	0.0175625253468752	0.0119168562814593
522	0.0001126489878516	0.0131585402414203	0.0095531195402145
523	0.0001125114431488	0.0159830749034882	0.0107252830639482
524	0.0001063426971086	0.013668566942215	0.0096628069877625
525	0.0001064115858753	0.012030684389174	0.0089103486388922
526	0.0001026361351251	0.013190989382565	0.0093245897442102
527	0.0001047057303367	0.0157042071223259	0.0107876863330603
528	0.0000992274217424	0.0130703011527658	0.0092771695926785
529	0.0000970275141299	0.0138568757101893	0.009588286280632
530	0.0000963181446423	0.0137541415169835	0.0094831306487322
531	0.000097889569588	0.0148585615679622	0.0102201448753476
532	0.0000945836072788	0.0159412045031786	0.0107331462204456
533	0.0000927984510781	0.015916196629405	0.010680316016078
534	0.0000961308251135	0.0180612187832594	0.0118200313299894
535	0.0000991349079413	0.0116607127711177	0.0093434546142817
536	0.0000889046641532	0.0153172565624118	0.0103043941780925
537	0.0000988385436358	0.0187389887869358	0.012298702262342
538	0.0000883094762685	0.0134708322584629	0.0098264208063483
539	0.0000859161591507	0.0161217898130417	0.0109098786488175
540	0.0000827457188279	0.0151235396042466	0.0102866385132074
541	0.0000829157943372	0.0133727937936783	0.0095244981348515
542	0.0000814487939351	0.0149799268692732	0.0104115167632699
543	0.0000807555770734	0.0147174093872309	0.0101967947557569
544	0.0000826446703286	0.016856424510479	0.0111580956727266
545	0.000082323931565	0.0131954355165362	0.0097520900890231
546	0.000077382188465	0.0158055610954762	0.0106621496379375
547	0.000087386877567	0.0120092649012804	0.0092317564412951
548	0.0000815962339402	0.0178874097764492	0.0114897005259991
549	0.0001160096289823	0.0102953789755702	0.0101839425042272
550	0.0001228460896527	0.0266367457807064	0.0187760461121798
551	0.0001098025095416	0.0107722077518702	0.0097585432231426
552	0.0001044914679369	0.0251678545027971	0.0164218805730343
553	0.0000912704635994	0.0120448619127274	0.0102635324001312
554	0.0000728583618184	0.0177936498075724	0.0116351824253798
555	0.0000866739064804	0.0202510766685009	0.0125455260276794
556	0.000075285017374	0.0135176721960306	0.0093520190566778
557	0.0000718531591701	0.0181413348764181	0.0112899951636791
558	0.0000733309352654	0.0166943427175283	0.0108227366581559
559	0.0000700529999449	0.0195309184491634	0.0117927808314562
560	0.0000654892864986	0.0174423735588789	0.010674481280148
561	0.0000651165028103	0.0184661317616701	0.0111435558646917
562	0.000065431551775	0.0148411896079779	0.0097291870042682
563	0.0000632173469057	0.0186893697828054	0.011184093542397
564	0.0000612182411714	0.017862718552351	0.0107020158320665
565	0.0000751246407162	0.0122462147846818	0.0097967190667987
566	0.0000625939283054	0.0173815153539181	0.0110318809747696
567	0.0000604226515861	0.0167160034179688	0.0104934135451913
568	0.0000593600161665	0.0182107109576464	0.011039474979043
569	0.0000601301944698	0.0150730572640896	0.0097892796620727
570	0.0000580248743063	0.0182712208479643	0.0111285056918859
571	0.0000585389789194	0.0161238368600607	0.0104752341285348
572	0.000056743818277	0.0170673206448555	0.0107742482796311
573	0.0000548671014258	0.0175983514636755	0.0106091005727649
574	0.0000549680953554	0.016148729249835	0.0100860456004739
575	0.0000548108910152	0.0166101790964603	0.0105336299166083
576	0.0000569332332816	0.0152790294960141	0.0103658819571137
577	0.0000574919031351	0.0204722508788109	0.0125439101830125
578	0.000055286251154	0.0197762548923492	0.0118920095264912
579	0.0001026102763717	0.0108668031170964	0.011031967587769
580	0.0000672891037539	0.0254218969494104	0.015437233261764
581	0.0000571880627831	0.0175888855010271	0.011442924849689
582	0.0000531845107616	0.0191475972533226	0.0115820942446589
583	0.0000518054548593	0.0179836619645357	0.0111794704571366
584	0.0000536406296305	0.0161710064858198	0.0109818866476417
585	0.00005046294973	0.0169776547700167	0.0108726834878325
586	0.0000489472877234	0.0162249635905027	0.0102676702663302
587	0.0000479894224554	0.0152683537453413	0.0097366571426392
588	0.00004657552563	0.0164405219256878	0.0101512307301164
589	0.0000461641648144	0.0179487653076649	0.0106933256611228
590	0.0000455037188658	0.0178551580756903	0.0107400827109814
591	0.0000485342716274	0.0154948690906167	0.010666711255908
592	0.0000451521154901	0.0165570862591267	0.0104922857135534
593	0.0000436597401858	0.015619327314198	0.0098339347168803
594	0.0000451908708783	0.0207805652171373	0.0119284652173519
595	0.0000472909268865	0.0163716413080692	0.0105642946437001
596	0.0000429767460446	0.0195887442678213	0.0113199632614851
597	0.0000421483855462	0.0190535373985767	0.010974888689816
598	0.000042011608457	0.0185337904840708	0.0109588522464037
599	0.0000408231280744	0.0192240048199892	0.011018986813724
600	0.0000406375474995	0.0180391240864992	0.0107081383466721
601	0.0000402432197006	0.0189881958067417	0.0109970131888986
602	0.0000399754462705	0.0195364225655794	0.0111685739830136
603	0.0000391409193981	0.0190810859203339	0.010969783179462
604	0.0000393120826629	0.019254993647337	0.0110504683107138
605	0.0000402889745601	0.0178296007215977	0.0106857847422361
606	0.0000387402578781	0.0198929272592068	0.0113410316407681
607	0.0000385523453588	0.0205753725022078	0.0115430010482669
608	0.0000374933661078	0.0200189258903265	0.0112668266519904
609	0.0000370338602806	0.0192577615380287	0.0108828721567988
610	0.0000367409338651	0.0190174449235201	0.0106516415253282
611	0.0000362439532182	0.01980403624475	0.0110516492277384
612	0.000036158682633	0.0188663341104984	0.0106906434521079
613	0.0000366548010788	0.0214810613542795	0.0119216125458479
614	0.0000352312417817	0.0199977084994316	0.0112391272559762
615	0.0000348302237398	0.0186782777309418	0.0107632586732507
616	0.0000346994893334	0.0165772549808025	0.0100311739370227
617	0.0000341916056641	0.0169885419309139	0.0101943286135793
618	0.0000338195713994	0.0148788681253791	0.0093437414616346
619	0.0000339735670423	0.0194966848939657	0.0110611077398062
620	0.0000347492496076	0.0210594702512026	0.0117189874872565
621	0.0000353373652615	0.0211163554340601	0.0121988458558917
622	0.0000342613457178	0.0188867654651403	0.0110000651329756
623	0.0000339970574714	0.0174235310405493	0.0103659676387906
624	0.000032844942325	0.0191783290356398	0.0108589353039861
625	0.0000323319254676	0.0176506657153368	0.0105235511437058
626	0.0000317828016705	0.0183672662824392	0.0106599992141128
627	0.0000308963499265	0.0158336702734232	0.0095189418643713
628	0.0000305456778733	0.0174169931560755	0.0100263869389892
629	0.000030247379982	0.0169904250651598	0.0098489355295897
630	0.000030453900763	0.0176378600299358	0.0102001735940576
631	0.000029605544114	0.0178306512534618	0.0100996224209666
632	0.0000324516076944	0.0134780369699001	0.0089209675788879
633	0.0000294578658213	0.0187428332865238	0.0104608945548534
634	0.0000295647350868	0.0165116265416145	0.0100335497409105
635	0.0000284406251012	0.0159897115081549	0.0094218160957098
636	0.0000294593701256	0.018462123349309	0.0104270661249757
637	0.0000284055950033	0.0140320369973779	0.0088091911748052
638	0.0000282172168227	0.0169562175869942	0.0100428042933345
639	0.0000273369769275	0.0158878471702337	0.0094058802351356
640	0.0000269206611847	0.0175270717591047	0.009874721057713
641	0.0000266436818492	0.016625078395009	0.0095595708116889
642	0.0000261680688709	0.015949135646224	0.0092820767313242
643	0.0000261010809481	0.0179155468940735	0.0099715199321508
644	0.0000273496898444	0.016517186537385	0.0095722824335098
645	0.0000279849245999	0.0123517252504826	0.0083792330697179
646	0.0000293159864668	0.0184933245182037	0.0106131136417389
647	0.0000283575882349	0.0232550296932459	0.012310802936554
648	0.0000348112480424	0.0214511845260859	0.0126593690365553
649	0.0000384480554203	0.0317195728421211	0.0181638989597559
650	0.0000317400372296	0.0201755724847317	0.0122466450557113
651	0.0000289268373308	0.0240328647196293	0.0133301028981805
652	0.0000273508612736	0.0170572903007269	0.0103291133418679
653	0.0000258948039118	0.017779141664505	0.0104019967839122
654	0.0000329772155965	0.0233397539705038	0.0134838903322816
655	0.0000282951714325	0.01396544277668	0.009153657592833
656	0.0000299988332699	0.0190923977643251	0.0112586105242372
657	0.0000300016072288	0.0251985788345337	0.0136079676449299
658	0.0000346157248714	0.0106019768863916	0.0093549313023686
659	0.0000282080127363	0.0214832480996847	0.0122696971520782
660	0.0000254414735537	0.0155261801555753	0.0101459417492151
661	0.000023616144972	0.0167833268642426	0.0105459382757545
662	0.0000227739983529	0.0170610025525093	0.0103419832885265
663	0.000021866238967	0.0163825992494822	0.0098172882571816
664	0.000021370145987	0.0173095427453518	0.0099157048389316
665	0.0000209116024052	0.014522273093462	0.0089333793148398
666	0.0000207069570024	0.0170645825564861	0.0096192546188831
667	0.0000202326427825	0.0148752359673381	0.0088684400543571
668	0.0000200386693905	0.0152914831414819	0.0091013750061393
669	0.0000196920482267	0.0143945598974824	0.0087024290114641
670	0.0000194280091819	0.0162158384919167	0.0092218955978751
671	0.0000191112467292	0.015555982477963	0.0090911248698831
672	0.000018980634195	0.0162205621600151	0.0092606209218502
673	0.0000188551784959	0.0154208680614829	0.0090351682156324
674	0.0000185383014468	0.0157069116830826	0.0090196132659912
675	0.0000183838728844	0.0149234803393483	0.008779670111835
676	0.0000181847626664	0.0151396496221423	0.0088627990335226
677	0.000018335889763	0.0173952989280224	0.0095879295840859
678	0.0000187299556274	0.0155499372631311	0.0091656483709812
679	0.0000185360186151	0.0164049733430147	0.009485132060945
680	0.0000176640660356	0.0165807493031025	0.0092050665989518
681	0.0000181857449206	0.0134994722902775	0.0084734652191401
682	0.0000193823343579	0.0210580732673407	0.0112215941771865
683	0.0000305146495521	0.0111943790689111	0.0094345277175307
684	0.0000279879823211	0.0287742670625448	0.0160121358931065
685	0.0000262984358415	0.0127498842775822	0.0098278028890491
686	0.0000264350510406	0.0254679694771767	0.0147258574143052
687	0.0000213255734707	0.0118277631700039	0.0094050113111734
688	0.0000181716804946	0.0183594990521669	0.010494377464056
689	0.0000174288052222	0.0144131751731038	0.0090897241607308
690	0.0000165615838341	0.0166262034326792	0.0095514245331287
691	0.0000162201467901	0.016129108145833	0.0093881031498313
692	0.0000160494073498	0.0174291040748358	0.0097678853198886
693	0.0000157958638738	0.0150479823350906	0.0089118601754308
694	0.0000155182078743	0.0168225150555372	0.0093864966183901
695	0.0000155785837705	0.0149817503988743	0.0088731907308102
696	0.0000152483244165	0.0162598267197609	0.0091871442273259
697	0.0000171199280885	0.0192831177264452	0.0104653229936957
698	0.0000164954126376	0.0224869810044765	0.011582612991333
699	0.0000155468678713	0.0223357323557138	0.0112539315596223
700	0.0000150629475684	0.0209803469479084	0.0107053779065609
701	0.0000149664738274	0.0177999790757895	0.0097427498549223
702	0.0000144387904584	0.0186295323073864	0.0097858281806111
703	0.0000144504538184	0.0168988686054945	0.0091756908223033
704	0.0000141786304084	0.0174952726811171	0.0092260353267193
705	0.000014206169908	0.0189271904528141	0.009756994433701
706	0.0000141160999192	0.017386794090271	0.0095373122021556
707	0.0000148861863636	0.0155466347932816	0.0090263821184635
708	0.000016196143406	0.0136600863188505	0.0088452864438295
709	0.0000143583720273	0.0162111409008503	0.0094270156696439
710	0.0000142582975968	0.0177345629781485	0.0098776463419199
711	0.0000137628676384	0.0176292844116688	0.0095771253108978
712	0.0000134817883009	0.0176306273788214	0.0095748761668801
713	0.0000138921677717	0.0143516445532441	0.0089070787653327
714	0.0000145353997141	0.0139531781896949	0.0090266279876232
715	0.0000136377793751	0.0188580024987459	0.0102888382971287
716	0.0000137963852467	0.0178139936178923	0.0103141870349646
717	0.0000134182209877	0.0196417029947042	0.0106570571660995
718	0.0000127286430143	0.0176453366875648	0.0097647719085217
719	0.000012606216842	0.0180594809353352	0.0097447875887156
720	0.0000124160615087	0.0178122166544199	0.0096644125878811
721	0.0000125051537907	0.0154650704935193	0.0090242903679609
722	0.0000122854135043	0.0169834103435278	0.0094398614019156
723	0.0000118132848002	0.0163166299462318	0.009099786169827
724	0.0000120266222439	0.0147780543193221	0.0086639979854226
725	0.0000118157258839	0.0166054535657167	0.009127433411777
726	0.0000116327364594	0.0184885356575251	0.0096862260252237
727	0.0000115577013275	0.0184015892446041	0.0096926335245371
728	0.0000111926283353	0.0167615413665771	0.0090666227042675
729	0.0000115668053695	0.0155715188011527	0.0087318466976285
730	0.0000118087718874	0.0213112123310566	0.0110466917976737
731	0.0000118196412586	0.0185937043279409	0.0103314463049173
732	0.0000118070738608	0.0219000056385994	0.0113619221374393
733	0.0000110603323265	0.0161704327911139	0.0091683520004153
734	0.0000109558795884	0.0155509328469634	0.0088580287992954
735	0.0000109283819256	0.0194875597953796	0.0100257201120257
736	0.0000105025974335	0.0155102843418717	0.0087362108752131
737	0.0000102763015093	0.0174138508737087	0.0091338008642197
738	0.0000100864590422	0.0159961581230164	0.0086806118488312
739	0.0000100982333606	0.018113998696208	0.0093659656122327
740	0.0000100932729765	0.0154410265386105	0.0086691062897444
741	0.0000098785203591	0.0154075529426336	0.0085885236039758
742	0.0000099120898085	0.0159943755716085	0.0088333617895842
743	0.0000098482914836	0.0174461510032415	0.0092959785833955
744	0.0000096264120657	0.0170640982687473	0.0089677041396499
745	0.0000095408586276	0.0165331307798624	0.0088113909587264
746	0.0000098650234577	0.0186612829566002	0.009706374257803
747	0.0000095205396065	0.0160195957869291	0.0087550636380911
748	0.0000093774669949	0.0175303854048252	0.0091345822438598
749	0.0000092358113761	0.017897168174386	0.0091967536136508
750	0.0000102851981865	0.0132112856954336	0.0083825504407287
751	0.0000095023851827	0.0178805589675903	0.0094857569783926
752	0.0000092479895102	0.0175811517983675	0.0093992929905653
753	0.0000091437996161	0.015836913138628	0.0088659645989537
754	0.0000092119726105	0.0155678726732731	0.0086295995861292
755	0.0000089537570602	0.0169528033584356	0.0089237503707409
756	0.0000087914377218	0.017315536737442	0.0089842407032847
757	0.0000087373491624	0.0154443727806211	0.0084492973983288
758	0.0000087950384113	0.0180577617138624	0.0092647941783071
759	0.0000088997912826	0.0196527764201164	0.0097935395315289
760	0.0000086166837718	0.018339840695262	0.0092999478802085
761	0.0000084787643573	0.0162819121032953	0.0086526814848185
762	0.000008396760677	0.0167337376624346	0.0087652700021863
763	0.0000087715579866	0.019853200763464	0.0098837846890092
764	0.0000088315828179	0.0148050934076309	0.0084930444136262
765	0.0000083691074906	0.0172826610505581	0.0090663135051727
766	0.0000081544840214	0.0183577798306942	0.0092089688405395
767	0.0000084012117441	0.0144591303542256	0.0082685574889183
768	0.0000086175468823	0.0209240037947893	0.010179596953094
769	0.0000084610555859	0.0146616576239467	0.008347112685442
770	0.000007985895536	0.0191796347498894	0.0094408094882965
771	0.0000077837294157	0.0166237540543079	0.0085855545476079
772	0.0000075877237578	0.016526723280549	0.0085319252684712
773	0.0000077943468568	0.0151190618053079	0.0082786250859499
774	0.000007611541605	0.0190872736275196	0.0093628475442529
775	0.0000074258300629	0.017347564920783	0.0087858727201819
776	0.0000074058648352	0.0162240769714117	0.0084427511319518
777	0.000007282936167	0.0165619906038046	0.0085567319765687
778	0.000007172475307	0.0175106581300497	0.0087924040853977
779	0.0000072050220297	0.0180455315858126	0.0089521827176213
780	0.0000074644735832	0.0146998427808285	0.0081710191443563
781	0.0000079909168562	0.0211100615561008	0.0106273740530014
782	0.0000182160438271	0.0090525485575199	0.010114099830389
783	0.000065652304329	0.0497219897806644	0.0346156619489193
784	0.0000127499988594	0.0240502562373877	0.0153402155265212
785	0.0000133351231852	0.0201625321060419	0.0145695274695754
786	0.0000318702077493	0.0089422706514597	0.0132975615561008
787	0.0000125905007735	0.0181139297783375	0.0119654070585966
788	0.0000110420178316	0.0196662470698357	0.0122143635526299
789	0.000011586985238	0.0176419857889414	0.0118234110996127
790	0.0000084932507889	0.0256529618054628	0.013581364415586
791	0.0000076379592429	0.0216371528804302	0.0119637800380588
792	0.0000073328305916	0.0199840869754553	0.0113854939118028
793	0.0000070691285146	0.0190682932734489	0.0109936771914363
794	0.0000069263405749	0.0175794679671526	0.0104580288752913
795	0.0000067463856794	0.0190933477133512	0.0107136620208621
796	0.0000066021902967	0.0190468449145555	0.0105833057314157
797	0.0000064265482251	0.0190671365708113	0.0104496842250228
798	0.0000062839703787	0.0180194359272718	0.0100962519645691
799	0.0000061512678258	0.0188229437917471	0.0101382927969098
800	0.0000062493763835	0.0163880065083504	0.00950847286731
801	0.0000059983772189	0.0182715076953173	0.0099215367808938
802	0.0000063955194491	0.0165344160050154	0.0100043965503573
803	0.0000060203506109	0.0196027103811502	0.0106389820575714
804	0.0000057842376009	0.0173678640276194	0.0097001288086176
805	0.0000055976365729	0.0174478366971016	0.0095166089013219
806	0.0000054938577705	0.0176598113030195	0.0094733042642474
807	0.0000056437365856	0.0177682861685753	0.0097290091216564
808	0.0000060980887611	0.0258802212774754	0.0127000696957111
809	0.0000054717911553	0.0197101887315512	0.0103561412543058
810	0.0000053474809647	0.019277710467577	0.0101166469976306
811	0.0000053190547078	0.0193567276000977	0.0102257430553436
812	0.0000052143259381	0.0201157443225384	0.0102849472314119
813	0.0000051306387832	0.0176944602280855	0.0094671314582229
814	0.0000050110011216	0.0188047084957361	0.0097548263147473
815	0.0000049543809837	0.0188090819865465	0.0097776958718896
816	0.0000050411999837	0.0206913370639086	0.0103810066357255
817	0.0000048322021939	0.0183853823691607	0.0095605542883277
818	0.0000048032034101	0.018291549757123	0.0095249274745584
819	0.0000047446160352	0.0184783563017845	0.0095487320795655
820	0.0000047701200856	0.0187070891261101	0.0097805289551616
821	0.0000047999847084	0.0203449074178934	0.0100712208077312
822	0.0000047024391279	0.019004600122571	0.0097302813082933
823	0.0000046744926294	0.0200617387890816	0.009988940320909
824	0.0000045528968258	0.0181618314236403	0.0093362694606185
825	0.0000044961752792	0.01919717900455	0.0095792766660452
826	0.0000044847679419	0.0197160970419645	0.0097550572827458
827	0.0000046432996896	0.0177813600748777	0.0097537655383348
828	0.0000046139816732	0.0175004377961159	0.0096833743155003
829	0.0000044508215069	0.0198275074362755	0.0100246137008071
830	0.0000044218304538	0.0215087458491325	0.0105162542313337
831	0.0000044177941163	0.0194880459457636	0.0098587302491069
832	0.0000042827800826	0.0200926940888166	0.0098606180399656
833	0.0000042459942051	0.0189588200300932	0.0096312798559666
834	0.0000043055001697	0.0236652791500092	0.0112324608489871
835	0.0000048630972742	0.0195648968219757	0.010250611230731
836	0.0000044172711569	0.0248674526810646	0.0118395192548633
837	0.0000042524820856	0.0204560775309801	0.0105261681601405
838	0.0000042152760216	0.0218248628079891	0.0107465237379074
839	0.0000040607756091	0.0200136099010706	0.009907434694469
840	0.0000039432670746	0.0205925218760967	0.00981605052948
841	0.0000039432570702	0.01976702734828	0.0097559001296759
842	0.0000039297942749	0.0186645109206438	0.0094885686412454
843	0.0000038197476897	0.019933670759201	0.0096722757443786
844	0.0000037641138988	0.0195545814931393	0.0094919009134173
845	0.0000037602608245	0.0179115924984217	0.0089838253334165
846	0.0000037774771044	0.0176656078547239	0.0090202484279871
847	0.0000037273703128	0.0202746652066708	0.0098692653700709
848	0.0000037078648347	0.0215645432472229	0.0101670958101749
849	0.0000036364378957	0.0186528749763966	0.0092822415754199
850	0.00000365290839	0.0218516401946545	0.0101689165458083
851	0.0000036293688481	0.0196089129894972	0.0097952140495181
852	0.000003821449809	0.016989653930068	0.0093457205221057
853	0.0000035810558074	0.0216911360621452	0.0104030109941959
854	0.0000034957179196	0.0178372263908386	0.0090365959331393
855	0.0000034605313886	0.0216952003538609	0.0101161981001496
856	0.000003428013315	0.0187876001000404	0.009254434145987
857	0.0000033025548873	0.0192285198718309	0.0091631878167391
858	0.0000033381313642	0.0186228156089783	0.0091556953266263
859	0.0000033197432003	0.0176407229155302	0.0088909352198243
860	0.0000032757570807	0.0201913379132748	0.009635204449296
861	0.0000032719322007	0.0194398555904627	0.0095257274806499
862	0.0000033073667964	0.0185408797115088	0.0094073442742229
863	0.0000032141624615	0.0195930227637291	0.009635922499001
864	0.0000031159854643	0.0195417385548353	0.0093460250645876
865	0.0000030688217976	0.0203832965344191	0.0094774877652526
866	0.0000030219555356	0.0190478600561619	0.009010648354888
867	0.0000030691123811	0.0179118756204844	0.0088535882532597
868	0.0000030077344491	0.0202813632786274	0.0094590457156301
869	0.0000030596665965	0.0177893470972776	0.0088508920744061
870	0.0000029477944281	0.019103242084384	0.009038669988513
871	0.0000029539048683	0.0191381406039	0.0090810293331742
872	0.0000029198317861	0.0208264961838722	0.0095499809831381
873	0.000002862528163	0.0188824627548456	0.0089350687339902
874	0.0000028244578516	0.0197031013667583	0.0091725410893559
875	0.0000039393003135	0.0145968291908503	0.0092321308329701
876	0.0000037366987726	0.0285290163010359	0.0143466908484697
877	0.0000037251854792	0.0191187523305416	0.0107752019539475
878	0.0000034796039472	0.0291872285306454	0.0142051838338375
879	0.0000029699647257	0.0222679506987333	0.0109712360426784
880	0.0000028524309528	0.0205519068986177	0.010135299526155
881	0.0000027635367132	0.0204328503459692	0.0098074413836002
882	0.0000027125408906	0.0193378105759621	0.0093131279572845
883	0.0000026729721867	0.0190433319658041	0.0091075943782926
884	0.0000027876849344	0.0246882345527411	0.0112207978963852
885	0.0000028535491765	0.0239108428359032	0.0110938865691423
886	0.0000027301209684	0.0264330208301544	0.0117306550964713
887	0.0000026937971143	0.0204373355954885	0.0096036661416292
888	0.0000026180316581	0.0239056777209044	0.0106528531759977
889	0.0000025663384804	0.0213150009512901	0.0096538309007883
890	0.0000024954874789	0.0198991671204567	0.0091342208907008
891	0.0000024559299163	0.0199983958154917	0.0091852396726608
892	0.0000024281098376	0.019066771492362	0.0088743399828672
893	0.0000025186297989	0.0175747200846672	0.0085996203124523
894	0.0000023736477033	0.0201525166630745	0.0092012723907828
895	0.0000024517728434	0.0191672667860985	0.0092064943164587
896	0.0000023960210456	0.0220410116016865	0.0098942751064897
897	0.0000023277975743	0.0205242428928614	0.0093739638105035
898	0.000002342046173	0.0231171678751707	0.0103248860687017
899	0.0000023012944439	0.0206845961511135	0.009409355930984
900	0.000002255287427	0.0213204324245453	0.009577926248312
901	0.0000022696972337	0.0218791458755732	0.0097023406997323
902	0.0000022258095669	0.0193185992538929	0.0088931359350681
903	0.0000021985053991	0.020544895902276	0.0092254253104329
904	0.0000022185220132	0.0192350707948208	0.009010105393827
905	0.0000021912208013	0.0212322939187288	0.0095550175756216
906	0.0000021529747301	0.021445769816637	0.009563161060214
907	0.0000021718274184	0.019040809944272	0.0088741425424814
908	0.0000021236680823	0.0200660601258278	0.0091128405183554
909	0.0000020922107069	0.020067585632205	0.0090532619506121
910	0.0000020885734102	0.0205656886100769	0.009261910803616
911	0.0000020961758764	0.0188436396420002	0.0088653983548284
912	0.0000020640725324	0.0204854402691126	0.0092713749036193
913	0.0000020238351226	0.020308880135417	0.0091941235587001
914	0.0000020074498934	0.0209880582988262	0.0093680107966065
915	0.0000019933786461	0.020629895851016	0.0092494981363416
916	0.0000019880747004	0.0199942383915186	0.009060493670404
917	0.0000019703604721	0.0204484760761261	0.0091672986745834
918	0.0000019980207071	0.0223476570099592	0.0099201444536448
919	0.000001993191745	0.0184996612370014	0.0087678013369441
920	0.0000019617507405	0.0203533973544836	0.0093139251694083
921	0.0000019559679458	0.0218116715550423	0.0097613371908665
922	0.0000020128866254	0.0183680150657892	0.0087816268205643
923	0.0000019440412871	0.0203969869762659	0.0092709315940738
924	0.0000019064559638	0.0204605683684349	0.009310937486589
925	0.0000018983329255	0.0194610338658094	0.0090219536796212
926	0.0000018730154352	0.0212767850607634	0.0094864014536142
927	0.0000018511562985	0.020653922110796	0.009232078678906
928	0.0000018759792511	0.0192363895475864	0.0089294100180268
929	0.0000018533207822	0.0218830816447735	0.0097422059625387
930	0.0000018006678602	0.0209719110280275	0.0094069931656122
931	0.000001791881914	0.019228545948863	0.0088732754811645
932	0.0000017758283093	0.020404739305377	0.0093093235045671
933	0.0000017569573174	0.0209563262760639	0.0094003947451711
934	0.0000017663992367	0.0221553854644299	0.009895927272737
935	0.0000018591204025	0.0226991679519415	0.0102134458720684
936	0.0000020054733341	0.0236055571585894	0.010865917429328
937	0.0000019246779175	0.0242871660739183	0.0117453876882792
938	0.0000019302965484	0.0236990284174681	0.011899865232408
939	0.0000018980075538	0.0229798294603825	0.0115311741828918
940	0.0000018405698938	0.0234272349625826	0.011612432077527
941	0.0000019292715479	0.0189598798751831	0.0100595438852906
942	0.0000017850965151	0.0214067064225674	0.0103929340839386
943	0.0000017281471401	0.0205021146684885	0.0097076687961817
944	0.0000016844378479	0.0200450215488672	0.0094281639903784
945	0.0000017446876655	0.0189073160290718	0.0094068022444844
946	0.0000016567975081	0.0220674071460962	0.0102263484150171
947	0.0000016082886987	0.0225378517061472	0.0100873280316591
948	0.0000015688837038	0.0216094627976418	0.0096333986148238
949	0.0000015574554482	0.0210604704916477	0.0094149196520448
950	0.0000015417343775	0.0224359948188066	0.0099099166691303
951	0.0000015453728111	0.0211416017264128	0.0097083589062095
952	0.0000015039820482	0.0209228973835707	0.0094123911112547
953	0.0000015139191873	0.0220300666987896	0.0098455213010311
954	0.0000014958741303	0.0223899073898792	0.0099555421620607
955	0.0000014690483567	0.0200907159596682	0.0090666022151709
956	0.0000019004405658	0.0178823359310627	0.0097329262644053
957	0.0000016476957398	0.0265562329441309	0.0127138830721378
958	0.0000016008413013	0.0257267486304045	0.0122636193409562
959	0.0000015567894707	0.0223714336752892	0.010753340087831
960	0.0000015089527778	0.0245147068053484	0.0113348644226789
961	0.0000014660697616	0.0230566207319498	0.0105623425915837
962	0.0000014208739003	0.0225167479366064	0.0101815322414041
963	0.0000014650618141	0.0195636935532093	0.0093216113746166
964	0.0000013965379821	0.0227601155638695	0.0101895490661263
965	0.0000013935485867	0.0207513365894556	0.0095784990116954
966	0.0000013647455717	0.021822253242135	0.0098801022395492
967	0.0000013572914668	0.0211588647216558	0.0095571521669626
968	0.0000013291506775	0.0217053908854723	0.0097258621826768
969	0.0000013205411733	0.0213609021157026	0.009619290009141
970	0.0000013160764638	0.0228921286761761	0.0100254397839308
971	0.000001358618988	0.0208118259906769	0.0099249389022589
972	0.0000013621011021	0.0228393562138081	0.0107472129166126
973	0.0000013164036545	0.0219668671488762	0.0101089235395193
974	0.0000012801490357	0.0229333452880383	0.0100677646696568
975	0.0000013154040062	0.0202729869633913	0.0094818146899343
976	0.0000013026683519	0.0244201999157667	0.0107874246314168
977	0.0000012448816733	0.0213738959282637	0.0095172887668014
978	0.0000012198823924	0.021466663107276	0.0094178384169936
979	0.0000012155786635	0.0223861634731293	0.0097092548385262
980	0.0000012208701037	0.02118388004601	0.0094234393909574
981	0.0000011967059663	0.0228183809667826	0.00995082128793
982	0.0000011768347576	0.0213490389287472	0.009429250843823
983	0.000001178490038	0.0222603883594275	0.0099056093022227
984	0.0000012043135484	0.0220071654766798	0.010037993080914
985	0.0000011765059753	0.0232359524816275	0.0104161156341434
986	0.000001157798124	0.0230771787464619	0.0101391095668077
987	0.0000011430606719	0.0219314992427826	0.0097017353400588
988	0.000001130477699	0.0217569470405579	0.0096101453527808
989	0.0000011419065231	0.0238652899861336	0.0102866794914007
990	0.0000011147463965	0.0202303044497967	0.0090454313904047
991	0.0000011076272131	0.0212350003421307	0.0093182073906064
992	0.0000011120965837	0.0217981804162264	0.0095553305000067
993	0.0000010960410464	0.0224362015724182	0.0098403785377741
994	0.0000011956943808	0.0192439444363117	0.0090572107583284
995	0.0000011179006378	0.0247582569718361	0.0106923663988709
996	0.0000010852780861	0.0218975786119699	0.0098406979814172
997	0.0000010708765785	0.0227809362113476	0.0101470146328211
998	0.0000010688929706	0.0240006372332573	0.0103965513408184


==> tabs/cexp_shared.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing_mean
0	0.683333361148834	0.0305050040284883	0.473077583508994	2.85E-02	5.66142916679382
1	0.683333361148834	0.0305050040284883	0.461797774018165	1.09E-02	13.849262714386
2	0.704166698455811	0.0262202189310228	0.706382750006247	5.15E-02	15.5714046955109
3	0.98666672706604	0.00716857538021617	9.25E-01	5.94E-02	17.1717534065247
4	0.959166705608368	0.0247767916968157	1.14115927521837	0.0166064304759753	19.7341115474701
5	0.973333382606506	0.0169967412193867	1.34230629418482	6.32E-02	21.0444333553314
6	0.942500054836273	0.0424427653894481	1.58945336281871	1.04E-01	24.6989240646362

==> tabs/cospectral10.dat <==
0.000000000000000000e+00 1.118984073400000057e-01 7.747113704680999025e-01 3.685918315088410502e+00
0.000000000000000000e+00 1.127198338509000086e-01 1.272397570441190284e+00 3.966095393630388433e+00
0.000000000000000000e+00 1.843832433220000261e-02 2.107319553064303186e+00 3.918503452503691697e+00
0.000000000000000000e+00 2.543628215789999966e-02 1.348787633661711283e+00 4.004668477370870505e+00
0.000000000000000000e+00 6.537884473799999985e-02 2.251991966262660849e+00 3.560405391607110115e+00
0.000000000000000000e+00 2.275034785270000151e-02 3.419206196442630130e+00 4.109237526289668097e+00
0.000000000000000000e+00 3.262236714359999928e-02 2.476406120330257643e+00 3.959779552771437228e+00
0.000000000000000000e+00 1.063160598277999996e-01 1.488228465539211953e+00 3.854915737928461983e+00
0.000000000000000000e+00 6.763637065890000521e-02 2.586708142464613225e+00 3.937842788762581314e+00
0.000000000000000000e+00 6.352365016939999498e-02 1.813417640487205329e+00 4.818377805828680138e+00
0.000000000000000000e+00 1.616775989530000110e-02 1.348302585045443314e+00 3.540248448042133678e+00
0.000000000000000000e+00 1.317039132118000000e-01 2.414463280651577115e+00 3.979447701918823910e+00
0.000000000000000000e+00 9.512156248090000710e-02 6.222408264875000095e-01 4.496392629882165259e+00
0.000000000000000000e+00 6.296485662460001020e-02 2.184219133596477569e+00 4.503892195439760826e+00
0.000000000000000000e+00 2.436526119708999905e-01 1.736441735098861017e+00 4.140964234065125815e+00
0.000000000000000000e+00 1.279711723327999762e-01 1.825287771438103945e+00 4.826871859540382559e+00
0.000000000000000000e+00 5.193613469600999455e-01 1.257984368703021660e+00 4.391193072379280693e+00
0.000000000000000000e+00 2.309679985050000148e-02 1.574545341144926169e+00 4.285027004642619985e+00
0.000000000000000000e+00 3.402344882487999822e-01 2.169051387489254523e+00 4.271405181197751588e+00
0.000000000000000000e+00 6.203167140480000258e-02 2.803465253205824403e+00 4.189949216110376184e+00
0.000000000000000000e+00 8.598342537879999359e-02 2.064416752449827808e+00 4.374036106276285807e+00
0.000000000000000000e+00 4.287064075469999846e-02 1.509209569221384495e+00 4.078208950329202054e+00
0.000000000000000000e+00 7.696077227590000791e-02 2.549681582323032547e+00 4.480635570572687243e+00
0.000000000000000000e+00 8.120387792590000320e-02 2.205727157778041736e+00 4.501926128518343617e+00
0.000000000000000000e+00 6.875768303870000153e-02 2.642276386845564318e+00 4.222304449450585473e+00
0.000000000000000000e+00 2.028793096539999868e-02 1.793081248075165668e+00 4.716762933723900986e+00
0.000000000000000000e+00 5.254894495009999889e-02 2.137438159262319726e+00 4.537557024787040483e+00
0.000000000000000000e+00 9.867548942569999426e-02 2.332912987591241105e+00 4.271850165812978162e+00
0.000000000000000000e+00 3.068521618840000173e-02 2.874445662482591146e+00 4.299434905540035601e+00
0.000000000000000000e+00 2.056397497653999762e-01 1.590234450676087707e+00 4.167835021522411587e+00
0.000000000000000000e+00 8.696317672730000115e-02 2.725899872709189875e+00 3.428424311459437934e+00
0.000000000000000000e+00 2.978742122650000074e-02 1.232031756046759519e+00 4.364966711357381790e+00
0.000000000000000000e+00 9.748339653019999496e-02 1.980338955412725088e+00 4.408705674118650109e+00
0.000000000000000000e+00 4.260614514350000159e-02 9.822659194469001154e-01 4.369462085971001386e+00
0.000000000000000000e+00 9.547173976900000247e-02 1.938640238240731506e+00 4.661903398128023568e+00
0.000000000000000000e+00 3.450736403469999852e-02 3.359281876567588920e+00 4.060990669989763546e+00
0.000000000000000000e+00 1.799799501896000020e-01 2.400595607898685202e+00 4.223250254116258873e+00
0.000000000000000000e+00 7.139891386029999232e-02 2.687259909694544202e+00 3.423933777804269774e+00
0.000000000000000000e+00 3.702938556669999742e-02 3.061653802797020152e+00 4.823760145142740541e+00
0.000000000000000000e+00 1.931339502334999958e-01 1.828637716403113123e+00 4.070728390402518215e+00
0.000000000000000000e+00 1.108534634113000072e-01 1.338987265345745303e+00 4.152378446725093042e+00
0.000000000000000000e+00 3.120228648185999765e-01 1.209320548939699869e+00 3.844692374416808445e+00
0.000000000000000000e+00 6.432086229319999848e-02 1.593207103244744349e+00 4.700457037097896418e+00
0.000000000000000000e+00 8.606351912019999384e-02 1.766080628514527628e+00 3.853224169120135212e+00
0.000000000000000000e+00 1.753643155098000006e-01 1.047578786616204738e+00 4.589508984616106346e+00
0.000000000000000000e+00 2.464279532430000211e-02 1.949394494990502436e+00 3.849913456376180765e+00
0.000000000000000000e+00 1.110732555389000037e-01 2.226466561321654769e+00 4.217109610917002094e+00
0.000000000000000000e+00 7.970258593559999272e-02 2.543656299234798190e+00 4.504556696863004639e+00
0.000000000000000000e+00 3.352761268619999790e-02 2.915957350625084654e+00 4.189360044333808375e+00
0.000000000000000000e+00 2.481937408447000004e-01 1.885526571257327033e+00 4.098726906971489115e+00
0.000000000000000000e+00 2.050995826720999893e-01 3.165854528828556891e+00 4.128899896205107112e+00
0.000000000000000000e+00 3.940984606740000062e-02 2.379487658268448769e+00 4.116976026119666621e+00
0.000000000000000000e+00 4.661083221440000257e-02 3.017599511884314190e+00 4.416307451879497137e+00
0.000000000000000000e+00 3.673136234280000023e-02 2.090963191378057751e+00 4.805318867057872367e+00
0.000000000000000000e+00 5.526840686799999736e-02 1.420204497804445021e+00 4.853620317651802907e+00
0.000000000000000000e+00 1.235678792000000081e-02 1.754116496227992927e+00 3.998519165436121625e+00
0.000000000000000000e+00 4.572793841359999722e-02 2.347619715809132757e+00 4.749303251224347378e+00
0.000000000000000000e+00 5.328655242919999591e-02 2.100259846010536613e+00 4.437200310888306021e+00
0.000000000000000000e+00 2.477988600731000080e-01 2.205166955554952679e+00 3.791818549524282211e+00
0.000000000000000000e+00 3.528594970699999722e-02 2.306983568987231337e+00 5.027412210682398630e+00
0.000000000000000000e+00 5.599856376649999662e-02 2.784111623235442590e+00 3.967728003234630929e+00
0.000000000000000000e+00 6.458116695280000097e-02 2.380655329833753164e+00 5.206223067292095941e+00
0.000000000000000000e+00 1.695267856120999950e-01 2.478728543629928893e+00 4.806753919115614337e+00
0.000000000000000000e+00 7.233023643489999710e-02 1.203412298032932259e+00 4.235612865535161475e+00
0.000000000000000000e+00 4.744529724120000180e-02 8.592419326304999716e-01 4.082288418291271093e+00
0.000000000000000000e+00 4.753470420799999971e-03 2.117094981589285219e+00 4.960012057552122045e+00
0.000000000000000000e+00 1.629590988158999831e-01 1.675166734608004138e+00 4.671370162303978724e+00
0.000000000000000000e+00 4.317611455920000035e-02 1.278870469314512759e+00 4.425555901421054372e+00
0.000000000000000000e+00 1.234710216521999887e-01 1.093462756938993863e+00 3.973981434555872827e+00
0.000000000000000000e+00 7.130950689319999480e-02 2.435493411858147716e+00 4.790557001264091674e+00
0.000000000000000000e+00 5.386769771600000492e-03 2.399287380580357620e+00 4.872952544295943156e+00
0.000000000000000000e+00 2.109631896019999869e-02 2.276017183779253550e+00 4.700782140973841727e+00
0.000000000000000000e+00 9.393878281119999452e-02 3.059131690870221298e+00 4.414086453516043562e+00
0.000000000000000000e+00 4.188343882560000009e-02 2.344330698462527174e+00 3.521935012915489160e+00
0.000000000000000000e+00 6.002187728879999906e-02 2.405804162856850503e+00 4.524550203311063612e+00
0.000000000000000000e+00 7.342547178270000807e-02 1.750074142649567843e+00 4.536356898841192198e+00
0.000000000000000000e+00 1.213848590850999942e-01 3.883615136147000046e-01 4.348065831122294611e+00
0.000000000000000000e+00 1.728534698489999841e-02 1.672922627293294662e+00 4.256704050385932803e+00
0.000000000000000000e+00 3.637373447419999656e-02 1.356262260544343068e+00 5.035745889188497415e+00
0.000000000000000000e+00 2.880021929739999889e-02 1.592824164203555215e+00 4.862293410910122127e+00
0.000000000000000000e+00 5.874037742609999890e-02 1.514541557632107294e+00 4.805089385889905529e+00
0.000000000000000000e+00 1.101493835449000036e-01 2.891782864367542061e+00 4.538097532376893284e+00
0.000000000000000000e+00 5.962699651719999272e-02 1.784162367497579726e+00 3.707989889317084398e+00
0.000000000000000000e+00 9.868294000629999896e-02 2.373174038036311551e+00 3.997440141418764359e+00
0.000000000000000000e+00 3.762170672419999640e-02 2.641521947990366659e+00 4.661861107207821320e+00
0.000000000000000000e+00 1.147817820310999964e-01 1.825069048420549178e+00 4.295345101714607594e+00
0.000000000000000000e+00 1.935660839080000084e-02 1.748196677485453376e+00 3.694505157784905514e+00
0.000000000000000000e+00 3.748387098309999971e-02 2.859330129948007837e+00 4.293550608507466393e+00
0.000000000000000000e+00 8.487701416019999279e-02 2.081824623502175786e+00 3.883247234047793039e+00
0.000000000000000000e+00 4.222989082340000005e-02 2.668056854480148843e+00 4.277298570868232730e+00
0.000000000000000000e+00 1.701861619948999982e-01 2.244097658393531258e+00 3.670271952383875380e+00
0.000000000000000000e+00 9.826198220250000059e-02 2.763684065829589365e+00 4.146847779278186152e+00
0.000000000000000000e+00 5.213171243669999927e-02 3.568273111581977908e+00 4.684601577661716476e+00
0.000000000000000000e+00 8.738040924069999382e-02 2.082912552770408432e+00 4.169093138406116061e+00
0.000000000000000000e+00 4.714913666250000052e-02 4.013627767562999993e-01 4.824494175033379406e+00
0.000000000000000000e+00 1.026764512061999896e-01 2.622331642548777708e+00 4.378845838964521064e+00
0.000000000000000000e+00 1.797080039979999724e-02 2.417748976763033575e+00 4.184867721130514973e+00
0.000000000000000000e+00 4.429370164870000126e-02 2.234119090624903325e+00 4.173380580368856840e+00
0.000000000000000000e+00 6.128102540970000595e-02 2.699734847248639991e+00 4.395924427286714398e+00
0.000000000000000000e+00 5.546957254400000127e-03 1.529505047662570671e+00 4.288342639634405984e+00


==> tabs/csl.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing
0	0.100000008940697	0	1.63202500343323	0.244038893228874	0.0116386660730487
1	0.200000017881393	0	3.44323492050171	0.290552116664629	0.00164514893948586
2	0.300000011920929	0	4.73403263092041	0.365798489993852	0.00477411099612851
3	0.5	0	5.67507433891296	0.382981605075633	0.0185338905996065
4	0.600000023841858	0	9.43862080574036	0.727200205433581	0.00541608149418978
5	0.900000035762787	0	13.0815608501434	1.11928905088151	0.016482764875478
6	1	0	35.5173373222351	3.40103121279081	0.023176596721943


==> tabs/csl_shared.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing_mean
0	0.100000008940697	0	0.24676287590036	0.00772803946279789	1.62723398208618
1	0.200000002980232	0	0.308709224465688	0.00127409383427778	3.43292689323425
2	0.300000011920929	0	0.346852414645729	0.010992261997379	4.53432655334473
3	0.5	0	0.00416007861216123	0.391074553796534	5.3761830329895
4	0.600000023841858	0	0.675377369912405	0.00972240748871633	9.45968246459961
5	0.900000035762787	0	1.0907731219353	0.00473134168084885	13.0688290596008
6	1	0	3.24223676228523	0.00903893217338761	34.6308178901672



==> tabs/exp.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing
0	0.510833340883255	0.0238047587576574	0.437007642456225	0.0151575771443773	12.1199560165405
1	0.5125	0.025	0.463284027258264	0.00927681411489866	10.1385245323181
2	0.483333349227905	0.0217306676744291	0.674678943770341	0.0130385427338568	11.1204204559326
3	0.988333404064178	0.00485912194501353	0.928974098099982	0.0132744055853892	12.8576700687408
4	0.984166729450226	0.00716861279629001	1.12396793459766	0.0303000603685028	15.1222195625305
5	0.980833375453949	0.0110554063231974	1.42833718143227	0.117920931476348	17.263144493103
6	0.995833349227905	0.00833330154418945	1.75440523605364	0.132095493885583	19.570300579071


==> tabs/exp_iso.dat <==
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0
1.00E+00 1.00E+00 1.00E+00 0


==> tabs/exp_loss_r_2.dat <==
0	0.717261850833893	0.709715008735657	0.717412292957306
1	0.704402387142181	0.710233509540558	0.707071959972382
2	0.704700350761414	0.706911861896515	0.705532968044281
3	0.779298901557922	0.773876965045929	0.782693684101105
4	0.697921574115753	0.695649445056915	0.698073327541351
5	0.708454012870789	0.714153528213501	0.711592853069305
6	0.707595646381378	0.714074313640595	0.711588680744171
7	0.696757614612579	0.694910168647766	0.697555661201477
8	0.698646187782288	0.70025634765625	0.700909376144409
9	0.694979846477509	0.696664810180664	0.696783840656281
10	0.713825464248657	0.709219694137573	0.714854001998901
11	0.693409621715546	0.693418323993683	0.694636285305023
12	0.706746101379395	0.703059017658234	0.707131564617157
13	0.694705903530121	0.696401357650757	0.696171045303345
14	0.721435725688934	0.728846669197083	0.727205872535706
15	0.701817035675049	0.699129641056061	0.701873242855072
16	0.695804119110107	0.697987675666809	0.697345197200775
17	0.697464168071747	0.69926905632019	0.699163138866425
18	0.717203378677368	0.721472859382629	0.721698105335236
19	0.696151494979858	0.696740031242371	0.697503924369812
20	0.701184570789337	0.702589452266693	0.703340411186218
21	0.694242775440216	0.694064736366272	0.694730639457703
22	0.700328707695007	0.698275685310364	0.699916839599609
23	0.697268843650818	0.69797819852829	0.698340475559235
24	0.728361785411835	0.732818305492401	0.734370052814484
25	0.734321355819702	0.739792108535767	0.740931451320648
26	0.756095290184021	0.749909043312073	0.757221519947052
27	0.746666789054871	0.738658010959625	0.746711790561676
28	0.698574066162109	0.700891196727753	0.700708508491516
29	0.709757387638092	0.713717222213745	0.71337890625
30	0.702475607395172	0.704978823661804	0.705120742321014
31	0.706628918647766	0.703543722629547	0.70603221654892
32	0.701438009738922	0.699157357215881	0.700754821300507
33	0.695800960063934	0.694705963134766	0.695359170436859
34	0.796326875686646	0.793162047863007	0.800129652023315
35	0.699102997779846	0.698059499263763	0.698518216609955
36	0.696304202079773	0.695295572280884	0.695749580860138
37	0.696480631828308	0.695403099060059	0.696127712726593
38	0.693496406078339	0.693013370037079	0.693933427333832
39	0.693434655666351	0.693238615989685	0.694442093372345
40	0.696085035800934	0.696656405925751	0.697771668434143
41	0.704800605773926	0.70269900560379	0.70465874671936
42	0.695073008537293	0.694234251976013	0.695246338844299
43	0.694740533828735	0.693983972072601	0.694917917251587
44	0.695209622383118	0.694343209266663	0.69528079032898
45	0.730080604553223	0.726572394371033	0.730268239974976
46	0.705727696418762	0.703776001930237	0.70527195930481
47	0.709024369716644	0.707216620445251	0.708971679210663
48	0.696312606334686	0.696146845817566	0.697588741779327
49	0.704483509063721	0.703008353710175	0.70426207780838
50	0.703221321105957	0.703899264335632	0.705837607383728
51	0.697980463504791	0.698197960853577	0.699642598628998
52	0.693658590316772	0.693044126033783	0.69399231672287
53	0.695427060127258	0.694501638412476	0.69554078578949
54	0.693787574768066	0.693767607212067	0.694736301898956
55	0.693669438362122	0.693781852722168	0.69470888376236
56	0.697898626327515	0.698781430721283	0.69996702671051
57	0.694107890129089	0.694174230098724	0.695165812969208
58	0.696415066719055	0.695409417152405	0.696454226970673
59	0.702547907829285	0.703301131725311	0.705113470554352
60	0.694707036018372	0.693976819515228	0.694835126399994
61	0.694551289081574	0.694442510604858	0.695572555065155
62	0.69358628988266	0.693074464797974	0.693869709968567
63	0.694042265415192	0.69344687461853	0.694212079048157
64	0.698237717151642	0.698380351066589	0.70005589723587
65	0.696785092353821	0.695789515972137	0.696699857711792
66	0.700704634189606	0.701542615890503	0.703135192394257
67	0.697180867195129	0.69747269153595	0.698912262916565
68	0.693306028842926	0.693112254142761	0.693942189216614
69	0.694010615348816	0.694347441196442	0.695103704929352
70	0.694329857826233	0.694337666034699	0.695484399795532
71	0.701737284660339	0.701893210411072	0.704084455966949
72	0.702890336513519	0.703106760978699	0.705435454845428
73	0.698516666889191	0.697404861450195	0.698429644107819
74	0.707273721694946	0.705487847328186	0.707136988639832
75	0.701672792434692	0.700350999832153	0.701526522636414
76	0.69366067647934	0.69345498085022	0.694458723068237
77	0.693922877311707	0.693274736404419	0.694069862365723
78	0.701156973838806	0.699823677539825	0.700884521007538
79	0.6933314204216	0.692998647689819	0.693617880344391
80	0.693282783031464	0.693272650241852	0.693877816200256
81	0.693901300430298	0.693458497524262	0.694068968296051
82	0.69461578130722	0.695422410964966	0.695981919765472
83	0.694345891475678	0.69479900598526	0.695474028587341
84	0.694729804992676	0.69408243894577	0.694866538047791
85	0.69570380449295	0.694898068904877	0.695720493793488
86	0.69513875246048	0.695846796035767	0.696721374988556
87	0.706005930900574	0.707850873470306	0.709555447101593
88	0.699230432510376	0.700019717216492	0.701499700546265
89	0.710870862007141	0.712190449237824	0.714859366416931
90	0.697141587734222	0.696076989173889	0.697294294834137
91	0.710453987121582	0.708105742931366	0.710537791252136
92	0.695788025856018	0.696592390537262	0.697617650032043
93	0.719299137592316	0.721351563930512	0.724534034729004
94	0.706015527248383	0.704334199428558	0.705909550189972
95	0.746880531311035	0.743516087532043	0.748067736625671
96	0.698365986347199	0.697354257106781	0.698070466518402
97	0.696084499359131	0.696272790431976	0.697526574134827
98	0.731729447841644	0.733784675598145	0.738092362880707
99	0.697440624237061	0.697756707668304	0.699130654335022
100	0.716611981391907	0.714518547058106	0.716451346874237
101	0.69343763589859	0.693172991275787	0.693962872028351
102	0.69672018289566	0.695868790149689	0.696547567844391
103	0.694141447544098	0.693554103374481	0.694205343723297
104	0.694132268428803	0.693549931049347	0.694214940071106
105	0.700086534023285	0.700627624988556	0.702268362045288
106	0.693290054798126	0.692988812923431	0.69373482465744
107	0.695431530475616	0.694676160812378	0.695375859737396
108	0.700351774692535	0.699171364307404	0.700111925601959
109	0.700693249702454	0.701081931591034	0.70287412405014
110	0.693289995193481	0.692967116832733	0.693677067756653
111	0.715000808238983	0.715822219848633	0.719212412834168
112	0.735979735851288	0.733140647411346	0.736565232276917
113	0.693313360214233	0.693032324314117	0.693716764450073
114	0.713551759719849	0.714036881923676	0.717500150203705
115	0.693303048610687	0.692971765995026	0.693659842014313
116	0.693434715270996	0.693210244178772	0.693938255310059
117	0.693623661994934	0.693484306335449	0.69424432516098
118	0.705626547336578	0.704114019870758	0.705258965492249
119	0.713298439979553	0.713980913162231	0.71722024679184
120	0.693623244762421	0.693158090114594	0.693714201450348
121	0.695165395736694	0.695274293422699	0.696301579475403
122	0.69411438703537	0.693530201911926	0.694076895713806
123	0.694140136241913	0.694116473197937	0.694958388805389
124	0.694857954978943	0.694887459278107	0.695863842964172
125	0.697733223438263	0.697976648807526	0.69935542345047
126	0.693885087966919	0.6933553814888	0.693882942199707
127	0.697286307811737	0.696334898471832	0.696975469589233
128	0.699174225330353	0.698059141635895	0.698833048343658
129	0.693605720996857	0.693493545055389	0.694232761859894
130	0.69341242313385	0.693255126476288	0.693950414657593
131	0.695321381092072	0.695514857769012	0.696491539478302
132	0.69332492351532	0.693171083927155	0.693767845630646
133	0.693626344203949	0.693558394908905	0.694244146347046
134	0.694551765918732	0.693909466266632	0.694439172744751
135	0.694237470626831	0.694312334060669	0.695092976093292
136	0.69339382648468	0.693298280239105	0.693906843662262
137	0.6932652592659	0.693068146705627	0.693627178668976
138	0.693363726139069	0.693260490894318	0.693865418434143
139	0.704785943031311	0.705615222454071	0.707618892192841
140	0.696961402893066	0.695997059345245	0.696692883968353
141	0.696007132530212	0.696499466896057	0.697409212589264
142	0.70437103509903	0.705682873725891	0.707287907600403
143	0.716956317424774	0.714574575424194	0.716803014278412
144	0.69761049747467	0.698008835315704	0.699234008789063
145	0.694418013095856	0.694534063339233	0.695345282554626
146	0.714488565921783	0.712404072284699	0.71435934305191
147	0.696224451065064	0.696502387523651	0.697597801685333
148	0.696694552898407	0.697020411491394	0.698153853416443
149	0.701611936092377	0.700322687625885	0.701303064823151
150	0.705917060375214	0.706557810306549	0.708808600902557
151	0.694777607917786	0.694120645523071	0.694667994976044
152	0.694866716861725	0.694929897785187	0.695868313312531
153	0.697330832481384	0.697603106498718	0.698859512805939
154	0.693525552749634	0.693116784095764	0.693638503551483
155	0.705560863018036	0.706190168857574	0.708377540111542
156	0.693393766880035	0.693252503871918	0.69387274980545
157	0.697169184684753	0.696241438388824	0.69685971736908
158	0.69332367181778	0.692978322505951	0.693487882614136
159	0.710337579250336	0.711132347583771	0.713763535022736
160	0.695122599601746	0.694415748119354	0.694902181625366
161	0.697716474533081	0.698020696640015	0.699241459369659
162	0.702926695346832	0.70155656337738	0.702512145042419
163	0.694037854671478	0.694046199321747	0.694728553295136
164	0.694051325321198	0.693515658378601	0.693950772285461
165	0.697101771831512	0.697362899780273	0.698491752147675
166	0.694356858730316	0.693765878677368	0.694210171699524
167	0.700624287128449	0.70125424861908	0.702678024768829
168	0.732841670513153	0.729804456233978	0.733218908309937
169	0.709154665470123	0.70990526676178	0.712409794330597
170	0.693769693374634	0.693747282028198	0.694410502910614
171	0.696338832378387	0.695480704307556	0.696081817150116
172	0.705808699131012	0.706557333469391	0.708606600761414
173	0.698351562023163	0.697291195392609	0.698028743267059
174	0.693465888500214	0.693088412284851	0.693548202514648
175	0.694080650806427	0.693544626235962	0.694012343883514
176	0.7026486992836	0.703112602233887	0.704939901828766
177	0.698321223258972	0.697310328483582	0.697982132434845
178	0.694557070732117	0.694621026515961	0.695415914058685
179	0.698998987674713	0.699506342411041	0.700793027877808
180	0.693408250808716	0.693030953407288	0.693513929843903
181	0.696093916893005	0.69528740644455	0.69584721326828
182	0.697571933269501	0.697805643081665	0.699033319950104
183	0.698523938655853	0.697522819042206	0.698180377483368
184	0.701273620128632	0.700071573257446	0.700862944126129
185	0.707087814807892	0.707708716392517	0.709973514080048
186	0.693527519702911	0.693129360675812	0.693544209003449
187	0.6938716173172	0.693892180919647	0.694511950016022
188	0.696093082427979	0.695307075977325	0.695805013179779
189	0.693341970443726	0.693228542804718	0.693728446960449
190	0.698958396911621	0.699462354183197	0.700717151165009
191	0.699306547641754	0.69822371006012	0.698919653892517
192	0.697281301021576	0.697603046894074	0.698704302310944
193	0.694741129875183	0.694857835769653	0.69562041759491
194	0.710182130336762	0.708426892757416	0.709919333457947
195	0.693252503871918	0.69301563501358	0.693489789962769
196	0.693304061889648	0.693087458610535	0.693612158298492
197	0.695830881595612	0.695073127746582	0.69554990530014
198	0.698186635971069	0.698476731777191	0.699733793735504
199	0.693251848220825	0.693006157875061	0.693475127220154
200	0.693781793117523	0.693685472011566	0.69433867931366
201	0.695555090904236	0.694836497306824	0.695308923721314
202	0.694333791732788	0.694354116916657	0.695081532001495
203	0.6937335729599	0.693281948566437	0.69370037317276
204	0.693457126617432	0.693339765071869	0.693893969058991
205	0.696868658065796	0.696017265319824	0.696564972400665
206	0.696704745292664	0.69697242975235	0.697999775409699
207	0.69333952665329	0.693019807338715	0.693450689315796
208	0.703497409820557	0.704029977321625	0.705882012844086
209	0.697339653968811	0.696450889110565	0.697028994560242
210	0.694206476211548	0.694273173809052	0.694961309432983
211	0.693280875682831	0.693132758140564	0.693644881248474
212	0.699886560440064	0.698789298534393	0.699555933475494
213	0.705779194831848	0.706501662731171	0.708542823791504
214	0.693311333656311	0.69301700592041	0.6934614777565
215	0.698679149150848	0.697683453559876	0.698355078697205
216	0.693350851535797	0.693256795406342	0.693776309490204
217	0.696502447128296	0.695698916912079	0.696241497993469
218	0.695981562137604	0.696288287639618	0.697177112102509
219	0.694304585456848	0.693775296211243	0.694214403629303
220	0.693273603916168	0.693173170089722	0.693646013736725
221	0.695221364498138	0.694552421569824	0.695050835609436
222	0.693762183189392	0.693375289440155	0.693781971931458
223	0.693235456943512	0.693216264247894	0.693622708320618
224	0.693247437477112	0.693168461322784	0.69361823797226
225	0.693904995918274	0.693468987941742	0.693884491920471
226	0.704634785652161	0.703072011470795	0.704286456108093
227	0.69831383228302	0.698989033699036	0.700015366077423
228	0.693439483642578	0.693118870258331	0.69354110956192
229	0.693834125995636	0.693950772285461	0.694526016712189
230	0.717413604259491	0.715107977390289	0.717310667037964
231	0.699060559272766	0.69989150762558	0.700873494148254
232	0.693277597427368	0.69302898645401	0.693461656570435
233	0.696735739707947	0.695877373218536	0.696507751941681
234	0.694160342216492	0.693651735782623	0.694087088108063
235	0.693390071392059	0.693344652652741	0.693831145763397
236	0.693312644958496	0.693051218986511	0.693438351154327
237	0.697815775871277	0.696859538555145	0.697480916976929
238	0.696537971496582	0.6968834400177	0.697814047336578
239	0.693234741687775	0.693085014820099	0.693524181842804
240	0.706419825553894	0.704890310764313	0.706111252307892
241	0.732129395008087	0.733315110206604	0.737949132919312
242	0.698793053627014	0.697779536247253	0.698462843894959
243	0.693222999572754	0.693066895008087	0.693499624729157
244	0.70084547996521	0.699636518955231	0.700494706630707
245	0.697483897209168	0.697974622249603	0.698973715305328
246	0.698643267154694	0.697617709636688	0.69831120967865
247	0.693965971469879	0.694107711315155	0.694661855697632
248	0.69474333524704	0.694926679134369	0.69563215970993
249	0.694438397884369	0.693894326686859	0.694308996200562
250	0.697208344936371	0.696350455284119	0.696898758411408
251	0.701825320720673	0.702440917491913	0.703971326351166
252	0.693226218223572	0.693055748939514	0.693476915359497
253	0.69322669506073	0.693059802055359	0.693476915359497
254	0.695408523082733	0.695650339126587	0.696434199810028
255	0.693260848522186	0.693018019199371	0.69341379404068
256	0.713090062141418	0.711241722106934	0.712938010692596
257	0.697307229042053	0.696458041667938	0.696990191936493
258	0.704572081565857	0.705189049243927	0.70705246925354
259	0.694843471050262	0.694983422756195	0.695733726024628
260	0.697462141513824	0.696609437465668	0.697160065174103
261	0.696101009845734	0.69635397195816	0.697264432907105
262	0.694036483764648	0.694101572036743	0.694721043109894
263	0.694149255752564	0.693668007850647	0.694061636924744
264	0.693332970142365	0.693046808242798	0.693443179130554
265	0.697307527065277	0.697653770446777	0.698692739009857
266	0.698849081993103	0.69788008928299	0.698517203330994
267	0.697868406772614	0.698295474052429	0.69937664270401
268	0.69732654094696	0.696483910083771	0.697016179561615
269	0.694551348686218	0.694010078907013	0.694396674633026
270	0.699001908302307	0.69943630695343	0.70068234205246
271	0.693585991859436	0.693585991859436	0.694102466106415
272	0.694904565811157	0.69431746006012	0.694718539714813
273	0.695124626159668	0.695340216159821	0.696075677871704
274	0.693461000919342	0.693443953990936	0.693915665149689
275	0.702852845191956	0.701589703559876	0.702517867088318
276	0.71553897857666	0.716344237327576	0.7193803191185
277	0.708764374256134	0.707199394702911	0.708527147769928
278	0.697560250759125	0.697879791259766	0.698952317237854
279	0.700595200061798	0.699513792991638	0.70024186372757
280	0.70155531167984	0.702048242092133	0.703575789928436
281	0.701210677623749	0.700100123882294	0.700875461101532
282	0.694948434829712	0.695095360279083	0.695825040340424
283	0.693221807479858	0.693017899990082	0.693415462970734
284	0.696690618991852	0.695922911167145	0.696409821510315
285	0.697020530700684	0.697320699691772	0.698326647281647
286	0.700584948062897	0.699513554573059	0.70025646686554
287	0.694287180900574	0.694375693798065	0.695007026195526
288	0.698771893978119	0.697838544845581	0.698453009128571
289	0.695139169692993	0.694537460803986	0.694938004016876
290	0.693219661712647	0.69302099943161	0.693426549434662
291	0.695564687252045	0.695752918720245	0.696574091911316
292	0.70157527923584	0.700455665588379	0.701248943805695
293	0.693527460098267	0.693483471870422	0.693990588188171
294	0.693283557891846	0.693028807640076	0.693401157855988
295	0.6944340467453	0.694536149501801	0.695190668106079
296	0.694742739200592	0.6941978931427	0.69457471370697
297	0.693214952945709	0.693031251430512	0.693424344062805
298	0.693301260471344	0.693200826644897	0.693641006946564
299	0.693230509757996	0.693092405796051	0.693503558635712
300	0.69439560174942	0.693891823291779	0.694258451461792
301	0.697279930114746	0.697640240192413	0.698638677597046
302	0.696027398109436	0.695329964160919	0.695774435997009
303	0.693430483341217	0.693388402462006	0.693852245807648
304	0.694475769996643	0.694616973400116	0.695249855518341
305	0.697354376316071	0.696537137031555	0.697057008743286
306	0.696519255638123	0.696806609630585	0.697716355323792
307	0.7091463804245	0.709805309772491	0.712139248847961
308	0.702228009700775	0.701067268848419	0.701909720897675
309	0.695986211299896	0.696219027042389	0.697065114974976
310	0.693848311901093	0.693442046642303	0.693778336048126
311	0.698481619358063	0.698840200901032	0.699992179870606
312	0.697853565216064	0.697004199028015	0.697542011737824
313	0.698142826557159	0.698495447635651	0.699598431587219
314	0.693827509880066	0.693424820899963	0.693760871887207
315	0.693326711654663	0.693059742450714	0.693401992321014
316	0.698145270347595	0.697273671627045	0.697833061218262
317	0.694038927555084	0.694112777709961	0.694663643836975
318	0.695591270923615	0.69495165348053	0.695358514785767
319	0.706081330776215	0.706750869750977	0.708705484867096
320	0.698004007339478	0.697137713432312	0.697701990604401
321	0.697922587394714	0.698320508003235	0.699359118938446
322	0.696700215339661	0.695948362350464	0.696428179740906
323	0.695514798164368	0.695782065391541	0.696513235569
324	0.693431913852692	0.693421363830566	0.693853318691254
325	0.699574530124664	0.698590457439423	0.699252903461456
326	0.693250417709351	0.693154096603394	0.693532764911652
327	0.700654149055481	0.701171278953552	0.702511072158814
328	0.694103002548218	0.693662285804749	0.69399219751358
329	0.693615078926086	0.693626344203949	0.694098114967346
330	0.693543374538422	0.693212628364563	0.693538784980774
331	0.694441795349121	0.694562077522278	0.695175766944885
332	0.694085538387299	0.694167137145996	0.694720923900604
333	0.693905234336853	0.693959414958954	0.694482266902924
334	0.699609160423279	0.698632180690765	0.699285864830017
335	0.704832971096039	0.705412089824677	0.707253873348236
336	0.695541441440582	0.69581413269043	0.696552038192749
337	0.695652663707733	0.695009887218475	0.695399820804596
338	0.693204998970032	0.693067789077759	0.693403601646423
339	0.693600356578827	0.693257689476013	0.693557560443878
340	0.697415769100189	0.697752237319946	0.698721468448639
341	0.697880029678345	0.69703608751297	0.697548031806946
342	0.697279691696167	0.697618305683136	0.698569893836975
343	0.693652153015137	0.693683564662933	0.694136917591095
344	0.696140706539154	0.696463465690613	0.69724315404892
345	0.695531606674194	0.694903135299683	0.695294916629791
346	0.699477791786194	0.699978709220886	0.701152443885803
347	0.693843305110931	0.693456888198853	0.693766713142395
348	0.693941652774811	0.694057881832123	0.694538414478302
349	0.698705196380615	0.697784185409546	0.698370337486267
350	0.697143793106079	0.69756692647934	0.698439419269562
351	0.694252848625183	0.694428861141205	0.694942235946655
352	0.694760322570801	0.694226920604706	0.694572746753693
353	0.695237278938293	0.695485293865204	0.696141481399536
354	0.693210065364838	0.693041801452637	0.69335275888443
355	0.693236947059631	0.693053960800171	0.693355739116669
356	0.693668484687805	0.693785846233368	0.694200456142426
357	0.69927990436554	0.699971377849579	0.700989186763763
358	0.705122411251068	0.70376855134964	0.704840242862701
359	0.69532436132431	0.695546925067902	0.696237444877625
360	0.696075201034546	0.695407152175903	0.695795476436615
361	0.695142865180969	0.695361018180847	0.696010291576386
362	0.693824946880341	0.693895399570465	0.694357872009277
363	0.706949412822723	0.705526769161224	0.706712126731873
364	0.702766716480255	0.703328728675842	0.704881548881531
365	0.701593279838562	0.702186405658722	0.703529477119446
366	0.717652440071106	0.715645968914032	0.71782261133194
367	0.693227708339691	0.693123459815979	0.693475902080536
368	0.693227767944336	0.693084299564362	0.693277478218079
369	0.693741977214813	0.693767607212067	0.694258093833923
370	0.693230628967285	0.69308465719223	0.693660855293274
371	0.697067022323608	0.697392523288727	0.698268234729767
372	0.697011709213257	0.696305572986603	0.696727573871613
373	0.693628966808319	0.693292438983917	0.693570554256439
374	0.693192481994629	0.693076908588409	0.693369746208191
375	0.693807542324066	0.693444013595581	0.693716168403626
376	0.693345725536346	0.69333678483963	0.693685293197632
377	0.693524897098541	0.693567514419556	0.693950355052948
378	0.694238126277924	0.693793118000031	0.694058775901794
379	0.693281710147858	0.693223774433136	0.693548858165741
380	0.700293958187103	0.699291229248047	0.699951350688934
381	0.707281351089478	0.707970678806305	0.709950745105743
382	0.701454877853394	0.700374960899353	0.701120913028717
383	0.695019543170929	0.695234179496765	0.695835113525391
384	0.693463027477264	0.693177819252014	0.69343775510788
385	0.694313406944275	0.6944580078125	0.694963693618774
386	0.695063948631287	0.694515645503998	0.69483345746994
387	0.708477556705475	0.709192872047424	0.711290895938873
388	0.697210252285004	0.696461260318756	0.696886301040649
389	0.693726360797882	0.693795382976532	0.694194674491882
390	0.69377064704895	0.69384640455246	0.694258093833923
391	0.697557091712952	0.697948396205902	0.698842942714691
392	0.704400539398193	0.703142046928406	0.704111874103546
393	0.698668599128723	0.699107050895691	0.700133264064789
394	0.697159647941589	0.696406304836273	0.696847558021545
395	0.698979794979095	0.69944167137146	0.700495481491089
396	0.694478154182434	0.694010078907013	0.694291234016418
397	0.694006145000458	0.694120168685913	0.694560050964356
398	0.694098472595215	0.69369238615036	0.693951308727264
399	0.70226913690567	0.702848494052887	0.70424884557724
400	0.702066421508789	0.700959861278534	0.701741755008698
401	0.695752143859863	0.696039855480194	0.696696579456329
402	0.69415682554245	0.694297015666962	0.69474470615387
403	0.693514168262482	0.693231225013733	0.693462133407593
404	0.693911135196686	0.694021284580231	0.694432199001312
405	0.694985389709473	0.695218086242676	0.695770025253296
406	0.702778875827789	0.701636016368866	0.702462255954742
407	0.701273620128632	0.701828300952911	0.703097879886627
408	0.701322853565216	0.700279355049133	0.700986623764038
409	0.694116652011871	0.694257199764252	0.69468480348587
410	0.693440496921539	0.693474590778351	0.693788230419159
411	0.694795072078705	0.694288790225983	0.694571733474731
412	0.697598040103912	0.698011219501495	0.698860824108124
413	0.693716824054718	0.693386018276215	0.69361799955368
414	0.69332617521286	0.693100333213806	0.693337500095367
415	0.695913195610046	0.69622927904129	0.696884155273438
416	0.696877539157867	0.696176946163178	0.69655454158783
417	0.693219780921936	0.693054378032684	0.693284094333649
418	0.693277299404144	0.693080842494965	0.693301975727081
419	0.694826185703278	0.69505387544632	0.695570766925812
420	0.696042537689209	0.695417165756226	0.695747971534729
421	0.69731068611145	0.697698771953583	0.698516130447388
422	0.695076823234558	0.694549322128296	0.6948322057724
423	0.693305134773254	0.6930992603302	0.693313419818878
424	0.699083268642426	0.699561178684235	0.700567245483398
425	0.705050706863403	0.703792035579681	0.704771101474762
426	0.702368021011353	0.703028440475464	0.704341173171997
427	0.699015617370606	0.698092401027679	0.698662042617798
428	0.693497121334076	0.693529546260834	0.693842053413391
429	0.694529831409454	0.69407856464386	0.694308578968048
430	0.694074034690857	0.694199025630951	0.694600939750671
431	0.693902492523193	0.694015145301819	0.694385409355164
432	0.693359076976776	0.693129301071167	0.693328559398651
433	0.693346500396729	0.693353414535522	0.69362336397171
434	0.694315314292908	0.693888783454895	0.694118916988373
435	0.69322794675827	0.693187594413757	0.693427622318268
436	0.694107711315155	0.693715214729309	0.693934082984924
437	0.693430304527283	0.6934694647789	0.693751215934753
438	0.693296730518341	0.693293631076813	0.693549394607544
439	0.693951427936554	0.693586587905884	0.693800270557404
440	0.693446576595306	0.693194568157196	0.693390548229218
441	0.695511817932129	0.695810079574585	0.696369171142578
442	0.693678557872772	0.693369150161743	0.693567454814911
443	0.693195283412933	0.693129122257233	0.69335287809372
444	0.693354189395905	0.693366289138794	0.69363272190094
445	0.694122612476349	0.694285750389099	0.694664061069489
446	0.693961024284363	0.693599760532379	0.693804919719696
447	0.694509565830231	0.694719195365906	0.695144295692444
448	0.69408130645752	0.693701326847076	0.69391131401062
449	0.693305671215057	0.693109452724457	0.693294525146484
450	0.693284511566162	0.693096518516541	0.693283021450043
451	0.694316864013672	0.694516599178314	0.694906175136566
452	0.696055233478546	0.695431351661682	0.695759177207947
453	0.693178772926331	0.693112015724182	0.693310678005219
454	0.693310022354126	0.69311797618866	0.693294644355774
455	0.694947302341461	0.695222914218903	0.695678055286408
456	0.693209528923035	0.69307154417038	0.693252742290497
457	0.693393588066101	0.693438589572907	0.69368702173233
458	0.69691401720047	0.696210920810699	0.696594774723053
459	0.695745825767517	0.696085929870606	0.696633636951447
460	0.694568753242493	0.694119095802307	0.694348990917206
461	0.693341672420502	0.69337809085846	0.693613469600678
462	0.694261014461517	0.693858563899994	0.694069802761078
463	0.693254590034485	0.693092405796051	0.693264603614807
464	0.697054743766785	0.696343779563904	0.696731925010681
465	0.697876334190369	0.698293089866638	0.699114859104157
466	0.697732269763947	0.696938812732697	0.697407424449921
467	0.695336639881134	0.695671916007996	0.696139633655548
468	0.693667709827423	0.693373084068298	0.693556070327759
469	0.695369720458984	0.695686399936676	0.696180939674377
470	0.693602442741394	0.693324685096741	0.693503618240356
471	0.694824993610382	0.695094764232636	0.695520579814911
472	0.693420886993408	0.693191766738892	0.693363130092621
473	0.693804502487183	0.693482637405396	0.693666577339172
474	0.69352251291275	0.693613708019257	0.693865597248077
475	0.69359165430069	0.693700194358826	0.693958103656769
476	0.693392634391785	0.693177163600922	0.693338930606842
477	0.697448670864105	0.697913587093353	0.698617398738861
478	0.693567335605621	0.693300783634186	0.693467259407043
479	0.694845914840698	0.694367110729218	0.694602072238922
480	0.695459723472595	0.695800065994263	0.696277558803558
481	0.693893551826477	0.693558931350708	0.693740010261536
482	0.693812966346741	0.693954825401306	0.694241106510162
483	0.693893790245056	0.693558692932129	0.693733632564545
484	0.693446397781372	0.693506598472595	0.693743884563446
485	0.693173348903656	0.693085372447968	0.693253397941589
486	0.693498373031616	0.693585216999054	0.69382119178772
487	0.694237887859345	0.693849921226501	0.694041073322296
488	0.693168997764587	0.693098366260529	0.693256616592407
489	0.693191289901733	0.693171083927155	0.693339169025421
490	0.693179130554199	0.693147659301758	0.693309843540192
491	0.694010019302368	0.693664789199829	0.693834245204926
492	0.693170428276062	0.693091571331024	0.693239212036133
493	0.693496644496918	0.69358617067337	0.693811476230621
494	0.69408518075943	0.693727135658264	0.693899095058441
495	0.693789720535278	0.693947732448578	0.694207310676575
496	0.693367838859558	0.693171143531799	0.693308413028717
497	0.693167269229889	0.693107485771179	0.693256497383118
498	0.693167984485626	0.693098247051239	0.693246483802795
499	0.693166613578796	0.693102717399597	0.693247377872467
500	0.693520426750183	0.693637669086456	0.693848669528961
501	0.693216264247894	0.693087637424469	0.693223237991333
502	0.693166732788086	0.693106591701508	0.69325065612793
503	0.693794250488281	0.693494141101837	0.69364196062088
504	0.693224728107452	0.69323992729187	0.693399369716644
505	0.694666802883148	0.694227516651154	0.694428741931915
506	0.694874227046967	0.695177674293518	0.695554137229919
507	0.693827927112579	0.693519055843353	0.693666577339172
508	0.693231463432312	0.693242490291595	0.693406224250793
509	0.693462193012238	0.693239629268646	0.693370878696442
510	0.69439971446991	0.694640457630158	0.694969296455383
511	0.695785582065582	0.695213556289673	0.695488035678864
512	0.694585084915161	0.694849967956543	0.69519716501236
513	0.694454729557037	0.694045901298523	0.694229304790497
514	0.693311393260956	0.693367123603821	0.693539500236511
515	0.693175137042999	0.693090260028839	0.6932173371315
516	0.693301796913147	0.693357825279236	0.693522334098816
517	0.693332612514496	0.693405032157898	0.693570911884308
518	0.69335925579071	0.693445384502411	0.693611025810242
519	0.695331275463104	0.694816887378693	0.695044279098511
520	0.69350528717041	0.693555772304535	0.693783581256866
521	0.693253219127655	0.693252861499786	0.693418741226196
522	0.693182766437531	0.69308078289032	0.693207323551178
523	0.693167865276337	0.693095266819	0.693223536014557
524	0.693218529224396	0.693224370479584	0.693373084068298
525	0.693231165409088	0.693242371082306	0.69339394569397
526	0.693325340747833	0.693155586719513	0.693268835544586
527	0.695407271385193	0.69576770067215	0.696180462837219
528	0.693331599235535	0.693157613277435	0.693269729614258
529	0.693162977695465	0.693117678165436	0.693237721920013
530	0.693163812160492	0.693125367164612	0.693246006965637
531	0.693571031093597	0.693711400032043	0.69390207529068
532	0.693409025669098	0.693213522434235	0.693324983119965
533	0.693239271640778	0.693277359008789	0.693417489528656
534	0.693176925182343	0.69309538602829	0.693207085132599
535	0.694135189056397	0.693781435489655	0.693929672241211
536	0.693414032459259	0.693505823612213	0.693678259849548
537	0.693184554576874	0.693181753158569	0.69331020116806
538	0.693290114402771	0.693138062953949	0.693246841430664
539	0.69437301158905	0.694626092910767	0.694924652576447
540	0.693463325500488	0.693245947360992	0.693362534046173
541	0.693187952041626	0.693088352680206	0.693204700946808
542	0.693407952785492	0.693211436271668	0.693324148654938
543	0.694077849388123	0.693735897541046	0.693884551525116
544	0.693256199359894	0.69329708814621	0.693443119525909
545	0.693764269351959	0.69392716884613	0.694148004055023
546	0.69316303730011	0.69310736656189	0.693219065666199
547	0.693497657775879	0.69362610578537	0.693800985813141
548	0.693191945552826	0.693203926086426	0.693326652050018
549	0.69340991973877	0.693516671657562	0.693673491477966
550	0.693166792392731	0.69310200214386	0.693206012248993
551	0.693316161632538	0.693389713764191	0.693531811237335
552	0.69329971075058	0.693147957324982	0.693245649337769
553	0.694463729858398	0.694737315177918	0.695025146007538
554	0.693207442760468	0.69323605298996	0.693356871604919
555	0.693166136741638	0.693160474300385	0.693269968032837
556	0.693596243858337	0.693735301494598	0.693922281265259
557	0.693162620067596	0.693132162094116	0.693241536617279
558	0.693330943584442	0.693168103694916	0.693265497684479
559	0.693455815315247	0.693588793277741	0.693741500377655
560	0.696383357048035	0.695762634277344	0.696065068244934
561	0.693184316158295	0.693180084228516	0.693296253681183
562	0.693161487579346	0.693130850791931	0.69323742389679
563	0.695311665534973	0.694807767868042	0.695025622844696
564	0.694398939609528	0.694718480110168	0.694969356060028
565	0.693537890911102	0.693310081958771	0.693413615226746
566	0.693379938602448	0.693188309669495	0.693286776542664
567	0.693177342414856	0.69319874048233	0.693308532238007
568	0.69316828250885	0.693163931369782	0.693276464939117
569	0.693162024021149	0.693134546279907	0.693244755268097
570	0.693330526351929	0.693401277065277	0.693549335002899
571	0.693348228931427	0.693432450294495	0.693578004837036
572	0.693532288074493	0.693311631679535	0.693411409854889
573	0.693234860897064	0.69328784942627	0.693406641483307
574	0.693158447742462	0.693140387535095	0.693238794803619
575	0.693257749080658	0.693322896957397	0.693438589572907
576	0.694015860557556	0.693700790405273	0.693818390369415
577	0.694143950939178	0.694397509098053	0.694627642631531
578	0.693355083465576	0.693192780017853	0.693276822566986
579	0.693356215953827	0.693196833133698	0.69327849149704
580	0.69326788187027	0.693147301673889	0.693222105503082
581	0.69446462392807	0.694752871990204	0.695017158985138
582	0.69315642118454	0.693124890327454	0.693207085132599
583	0.693264544010162	0.693142890930176	0.693220198154449
584	0.693507850170136	0.693667352199554	0.693806886672974
585	0.693181753158569	0.693114221096039	0.693189322948456
586	0.693163156509399	0.693181991577148	0.693266332149506
587	0.693187773227692	0.693110108375549	0.693184852600098
588	0.693296790122986	0.693379938602448	0.693493068218231
589	0.693307042121887	0.693388998508453	0.693508744239807
590	0.693733215332031	0.693468511104584	0.6935675740242
591	0.693459570407867	0.693585991859436	0.693731665611267
592	0.69342052936554	0.693229496479034	0.693317949771881
593	0.694609522819519	0.694886982440949	0.695183396339417
594	0.694432854652405	0.694050967693329	0.694197773933411
595	0.693799257278442	0.693998694419861	0.694183349609375
596	0.693446576595306	0.693251729011536	0.693337321281433
597	0.693177282810211	0.693178474903107	0.693277895450592
598	0.693201243877411	0.693228840827942	0.693331718444824
599	0.693757772445679	0.693952143192291	0.694130182266235
600	0.693179607391357	0.693113267421722	0.69318687915802
601	0.693234443664551	0.693133592605591	0.69320410490036
602	0.693881392478943	0.694121301174164	0.694296300411224
603	0.693208038806915	0.693119943141937	0.693185567855835
604	0.693659543991089	0.693420648574829	0.69350266456604
605	0.693337023258209	0.693441689014435	0.693545758724213
606	0.693153500556946	0.69314980506897	0.69321620464325
607	0.693237960338593	0.693314373493195	0.693396747112274
608	0.693232715129852	0.693138182163239	0.693192362785339
609	0.693152070045471	0.693135201931	0.693191409111023
610	0.693360924720764	0.693215072154999	0.69327050447464
611	0.693232536315918	0.693312644958496	0.6933873295784
612	0.693151891231537	0.693137049674988	0.693191409111023
613	0.693686604499817	0.693861603736877	0.694010972976685
614	0.693152606487274	0.693149149417877	0.693203032016754
615	0.693623840808868	0.693408250808716	0.693471193313599
616	0.693785607814789	0.694019734859467	0.694149613380432
617	0.694035172462463	0.693731069564819	0.693817555904388
618	0.693158030509949	0.693157613277435	0.693209409713745
619	0.693309128284454	0.693174958229065	0.693217992782593
620	0.693165183067322	0.693124353885651	0.693163752555847
621	0.693327724933624	0.69319760799408	0.693237841129303
622	0.693162620067596	0.693122804164887	0.693161427974701
623	0.693226039409637	0.693138062953949	0.693170487880707
624	0.69314968585968	0.693140685558319	0.693173944950104
625	0.694322347640991	0.694650411605835	0.694820821285248
626	0.693551778793335	0.693757712841034	0.693843007087708
627	0.693310141563416	0.693439483642578	0.6934974193573
628	0.693146824836731	0.693165123462677	0.693195104598999
629	0.693263530731201	0.69316565990448	0.693195343017578
630	0.696115672588348	0.696613073348999	0.696963906288147
631	0.69421774148941	0.693884670734406	0.693971276283264
632	0.69317752122879	0.69319498538971	0.693249821662903
633	0.693272590637207	0.693343043327332	0.693416595458984
634	0.693202316761017	0.6932652592659	0.693314731121063
635	0.693223357200623	0.693141877651215	0.69317239522934
636	0.693225741386414	0.693263947963715	0.693331360816956
637	0.693224489688873	0.693113505840302	0.693151235580444
638	0.693255424499512	0.693166613578796	0.693191349506378
639	0.693143963813782	0.693161427974701	0.693186581134796
640	0.693304777145386	0.693438529968262	0.69349330663681
641	0.693306803703308	0.693419277667999	0.693479955196381
642	0.693314492702484	0.693429112434387	0.69348931312561
643	0.693304121494293	0.693479001522064	0.693510174751282
644	0.693651139736176	0.693462789058685	0.693507373332977
645	0.693143844604492	0.693162560462952	0.693175435066223
646	0.693950891494751	0.693681478500366	0.693750977516174
647	0.693224191665649	0.693145513534546	0.69316828250885
648	0.693156838417053	0.693175673484802	0.693209409713745
649	0.693530023097992	0.693684339523315	0.693782925605774
650	0.693397700786591	0.693249523639679	0.693277299404144
651	0.693471729755402	0.69363671541214	0.693712472915649
652	0.693175375461578	0.6932173371315	0.693251729011536
653	0.693191170692444	0.693136870861053	0.693154215812683
654	0.693457543849945	0.693641245365143	0.693701505661011
655	0.693249702453613	0.693170547485352	0.693192720413208
656	0.693170011043549	0.693133652210236	0.693158447742462
657	0.69347095489502	0.693633794784546	0.693707048892975
658	0.693190932273865	0.693134605884552	0.693149328231812
659	0.69315105676651	0.693161904811859	0.693179309368134
660	0.69384765625	0.694081723690033	0.694203436374664
661	0.693346798419952	0.693213403224945	0.693235158920288
662	0.693149089813232	0.693166553974152	0.693184673786163
663	0.693280637264252	0.693397581577301	0.693433701992035
664	0.69344288110733	0.693281471729279	0.693303465843201
665	0.693732917308807	0.693942964076996	0.69404673576355
666	0.693218886852264	0.693307161331177	0.693332016468048
667	0.694004476070404	0.694295465946198	0.694402635097504
668	0.69315379858017	0.693141162395477	0.693145990371704
669	0.693443775177002	0.693613648414612	0.693665087223053
670	0.69323605298996	0.693163335323334	0.693162620067596
671	0.693155825138092	0.693137466907501	0.693138241767883
672	0.693156242370606	0.693213522434235	0.69321596622467
673	0.693156957626343	0.693213760852814	0.693213105201721
674	0.693149507045746	0.693144083023071	0.693140268325806
675	0.693279623985291	0.693392932415009	0.693419337272644
676	0.693336129188538	0.693231642246246	0.693231523036957
677	0.693616032600403	0.693425238132477	0.693449199199677
678	0.694692492485046	0.695015609264374	0.695192933082581
679	0.693790078163147	0.693539381027222	0.693574965000153
680	0.693170189857483	0.693239390850067	0.69324266910553
681	0.69317752122879	0.693273365497589	0.693274199962616
682	0.694243729114533	0.69393265247345	0.694002568721771
683	0.693951368331909	0.69422459602356	0.694322466850281
684	0.694004237651825	0.693724453449249	0.693763554096222
685	0.693154156208038	0.693129479885101	0.693130075931549
686	0.693160831928253	0.693204343318939	0.693203210830689
687	0.69400680065155	0.69429337978363	0.694383323192596
688	0.693355023860931	0.693236172199249	0.693230271339417
689	0.693149924278259	0.693207442760468	0.693194210529327
690	0.693366885185242	0.693246245384216	0.69323855638504
691	0.69336998462677	0.693540930747986	0.693554043769836
692	0.693577349185944	0.693779945373535	0.693827688694
693	0.693882703781128	0.693631112575531	0.69366055727005
694	0.693160653114319	0.693143010139465	0.693128228187561
695	0.693232655525208	0.69336324930191	0.693356275558472
696	0.693187892436981	0.693151891231537	0.693132758140564
697	0.693319141864777	0.693425178527832	0.693451464176178
698	0.693624913692474	0.693430125713348	0.693436026573181
699	0.69318813085556	0.693282425403595	0.693271338939667
700	0.693332135677338	0.693507194519043	0.693506300449371
701	0.693185210227966	0.69315505027771	0.693191528320313
702	0.693612575531006	0.693397402763367	0.693409085273743
703	0.693710029125214	0.693966805934906	0.694014728069305
704	0.694147646427155	0.693850100040436	0.693897664546967
705	0.693150043487549	0.693177223205566	0.693159341812134
706	0.6952183842659	0.695697665214539	0.695866823196411
707	0.69363921880722	0.693496286869049	0.6934894323349
708	0.693821549415588	0.694109797477722	0.694150984287262
709	0.69330894947052	0.693211317062378	0.693191111087799
710	0.694021284580231	0.694291055202484	0.694377779960632
711	0.693281412124634	0.693179488182068	0.693160355091095
712	0.693223118782043	0.693313181400299	0.693309247493744
713	0.693160176277161	0.693136394023895	0.693113744258881
714	0.693230330944061	0.693157017230988	0.693133294582367
715	0.693159937858582	0.693197250366211	0.693180859088898
716	0.69351601600647	0.693342387676239	0.693334937095642
717	0.693206191062927	0.693153619766235	0.693124234676361
718	0.693227529525757	0.693166196346283	0.69313657283783
719	0.693455815315247	0.693650305271149	0.693657338619232
720	0.693606615066528	0.693425595760345	0.693421185016632
721	0.693281769752502	0.693423807621002	0.693410158157349
722	0.693146824836731	0.693153917789459	0.693118631839752
723	0.693215608596802	0.693331360816956	0.693306386470795
724	0.693146824836731	0.693153381347656	0.693117141723633
725	0.693171083927155	0.693241119384766	0.693216323852539
726	0.693831086158752	0.693603456020355	0.69361287355423
727	0.693249821662903	0.693180978298187	0.693147778511047
728	0.693138659000397	0.693177580833435	0.693135678768158
729	0.693240344524384	0.693389117717743	0.693356156349182
730	0.696203172206879	0.69565749168396	0.695868134498596
731	0.693177461624146	0.693270444869995	0.693236172199249
732	0.693336844444275	0.693511307239533	0.693490207195282
733	0.693570375442505	0.69340580701828	0.693387687206268
734	0.693520128726959	0.693366944789887	0.693344652652741
735	0.694190323352814	0.694522440433502	0.694589614868164
736	0.69459080696106	0.694238364696503	0.694300651550293
737	0.69315242767334	0.693194150924683	0.69315779209137
738	0.693359732627869	0.693252742290497	0.693216383457184
739	0.693298518657684	0.693226516246796	0.693180918693543
740	0.693320155143738	0.693238317966461	0.693191826343536
741	0.693852186203003	0.694145798683167	0.694163501262665
742	0.694004118442535	0.69374692440033	0.693754553794861
743	0.694863557815552	0.695267379283905	0.695394814014435
744	0.693160951137543	0.693288147449493	0.693228304386139
745	0.694042503833771	0.693790197372437	0.693808555603027
746	0.693156540393829	0.693260073661804	0.693202018737793
747	0.693210661411285	0.693349778652191	0.69329971075058
748	0.69317489862442	0.693304359912872	0.693244159221649
749	0.693189442157745	0.693329095840454	0.693270683288574
750	0.693252921104431	0.693414151668549	0.693366765975952
751	0.693997919559479	0.693739652633667	0.693745791912079
752	0.693183481693268	0.693159639835358	0.693106770515442
753	0.694139063358307	0.693864822387695	0.693886518478394
754	0.694173753261566	0.694509625434876	0.694560110569
755	0.693139493465424	0.693183243274689	0.693112432956696
756	0.693133652210236	0.693193376064301	0.693121135234833
757	0.693134248256683	0.69319623708725	0.693123877048492
758	0.693332731723785	0.693520665168762	0.693472623825073
759	0.693345189094543	0.693253397941589	0.693198978900909
760	0.693181753158569	0.693282902240753	0.693226039409637
761	0.693140983581543	0.693217813968658	0.693147242069244
762	0.693823516368866	0.69412487745285	0.694121479988098
763	0.694240629673004	0.693944692611694	0.693957924842835
764	0.695789456367493	0.696249842643738	0.696460127830505
765	0.693456411361694	0.693342566490173	0.693291246891022
766	0.694721639156342	0.695183098316193	0.695249676704407
767	0.693330824375153	0.693253695964813	0.693192064762116
768	0.693394243717194	0.69360077381134	0.693553924560547
769	0.693255424499512	0.693407952785492	0.693349480628967
770	0.693273305892944	0.693214058876038	0.693147122859955
771	0.693144917488098	0.693166851997376	0.693095862865448
772	0.694059133529663	0.694378435611725	0.694404304027557
773	0.693658828735352	0.693471968173981	0.693438470363617
774	0.693155646324158	0.69322144985199	0.693161427974701
775	0.693168103694916	0.693160355091095	0.693091511726379
776	0.693439066410065	0.693639159202576	0.693608045578003
777	0.693303108215332	0.693477272987366	0.693425416946411
778	0.696056365966797	0.695542275905609	0.695712745189667
779	0.695970892906189	0.696416974067688	0.696662843227387
780	0.694224298000336	0.693941652774811	0.69395899772644
781	0.693244278430939	0.693504393100739	0.693395435810089
782	0.693215072154999	0.693227112293243	0.693137168884277
783	0.693262755870819	0.693420350551605	0.693359375
784	0.693451046943665	0.693320393562317	0.693269550800324
785	0.693503558635712	0.693743467330933	0.693702816963196
786	0.693351089954376	0.693265914916992	0.693196892738342
787	0.693134427070618	0.693203806877136	0.693122565746307
788	0.693212926387787	0.693365097045898	0.693291902542114
789	0.693153619766235	0.693170368671417	0.693090081214905
790	0.693206906318665	0.693184852600098	0.693107068538666
791	0.693187475204468	0.693169057369232	0.69309401512146
792	0.693522036075592	0.693768203258514	0.693726003170013
793	0.693134844303131	0.693188488483429	0.693106353282928
794	0.693580687046051	0.693804383277893	0.693784594535828
795	0.693526148796082	0.693380355834961	0.693329274654388
796	0.6931431889534	0.693173348903656	0.69309139251709
797	0.694427609443665	0.69411700963974	0.694141149520874
798	0.695732712745667	0.696276247501373	0.696420550346375
799	0.694606423377991	0.694279134273529	0.694336473941803
800	0.693258583545685	0.693458378314972	0.693386316299439
801	0.69319611787796	0.693287551403046	0.69322657585144
802	0.693179190158844	0.693249344825745	0.693193137645721
803	0.693309724330902	0.693226039409637	0.693157851696014
804	0.693138122558594	0.693204462528229	0.693118035793304
805	0.693132996559143	0.693204283714294	0.693109393119812
806	0.693151772022247	0.693184435367584	0.693090558052063
807	0.693131446838379	0.693216264247894	0.6931192278862
808	0.693136155605316	0.693233728408814	0.69313645362854
809	0.693282544612885	0.693479835987091	0.69339394569397
810	0.694481253623962	0.694167971611023	0.694192588329315
811	0.693135380744934	0.693237066268921	0.693136036396027
812	0.693514108657837	0.693394243717194	0.693328857421875
813	0.69313246011734	0.693198084831238	0.693097531795502
814	0.693155586719513	0.693288028240204	0.693184077739716
815	0.69353461265564	0.693391978740692	0.693331718444824
816	0.693480789661408	0.693714022636414	0.69365406036377
817	0.693266451358795	0.693217098712921	0.693128764629364
818	0.693754434585571	0.693578958511353	0.693531692028046
819	0.693170964717865	0.693194627761841	0.693087458610535
820	0.693409323692322	0.693313539028168	0.693233847618103
821	0.693245589733124	0.693421959877014	0.693324983119965
822	0.693362653255463	0.693590819835663	0.693499207496643
823	0.693881034851074	0.693682312965393	0.693640410900116
824	0.693133056163788	0.693235516548157	0.693119287490845
825	0.693131446838379	0.693217873573303	0.693103075027466
826	0.693372905254364	0.693291127681732	0.693201839923859
827	0.693670928478241	0.693505644798279	0.693446516990662
828	0.693466722965241	0.693706691265106	0.693633258342743
829	0.693240463733673	0.693209767341614	0.693113088607788
830	0.694164037704468	0.694579899311066	0.694542467594147
831	0.693318486213684	0.693278133869171	0.69318288564682
832	0.693259656429291	0.693224906921387	0.693127512931824
833	0.693221807479858	0.693398296833038	0.693295180797577
834	0.693583369255066	0.693848550319672	0.693789184093475
835	0.694931328296661	0.694557309150696	0.694615244865418
836	0.693532288074493	0.693791329860687	0.693725287914276
837	0.693128764629364	0.693213164806366	0.693097174167633
838	0.693242251873016	0.693219125270844	0.69311910867691
839	0.693561136722565	0.693750619888306	0.693721771240234
840	0.693424999713898	0.693574190139771	0.693537056446075
841	0.693160772323608	0.693238139152527	0.693153619766235
842	0.693229794502258	0.693187177181244	0.69309675693512
843	0.693142116069794	0.693184673786163	0.693077325820923
844	0.693141102790833	0.693188607692719	0.693078458309174
845	0.693188786506653	0.693328559398651	0.693225979804993
846	0.693574845790863	0.693439543247223	0.693369686603546
847	0.693918526172638	0.693707406520844	0.693669259548187
848	0.695791244506836	0.69633936882019	0.696459054946899
849	0.693464636802673	0.693356156349182	0.69327437877655
850	0.69316428899765	0.693314731121063	0.693195641040802
851	0.69473272562027	0.695231378078461	0.695222854614258
852	0.69498074054718	0.6946080327034	0.694658577442169
853	0.693145573139191	0.693175911903381	0.693061530590057
854	0.693178713321686	0.693199992179871	0.693074643611908
855	0.693196415901184	0.693217992782593	0.693090498447418
856	0.6933314204216	0.69359678030014	0.693463444709778
857	0.693322062492371	0.693567633628845	0.693443417549133
858	0.693125247955322	0.693227648735046	0.693088114261627
859	0.69354784488678	0.693434298038483	0.693346977233887
860	0.693145334720612	0.693293154239655	0.693156182765961
861	0.693234205245972	0.693447232246399	0.693312406539917
862	0.694779813289642	0.694440305233002	0.694475412368774
863	0.693458795547485	0.693737745285034	0.69362610578537
864	0.693132102489471	0.693207442760468	0.693075895309448
865	0.693410277366638	0.693342566490173	0.693240523338318
866	0.693304002285004	0.693574547767639	0.693429708480835
867	0.693122088909149	0.693266332149506	0.693115890026093
868	0.693228781223297	0.693234026432037	0.693106353282928
869	0.694452524185181	0.694155871868134	0.694147050380707
870	0.694984078407288	0.695320069789887	0.695424318313599
871	0.693199098110199	0.693194448947907	0.693070352077484
872	0.693143725395203	0.69320148229599	0.693062901496887
873	0.693127632141113	0.693219602108002	0.693075001239777
874	0.693143904209137	0.693291962146759	0.693144857883453
875	0.693138659000397	0.693205654621124	0.693061947822571
876	0.693432688713074	0.693362176418304	0.6932492852211
877	0.693862318992615	0.694248914718628	0.694140255451202
878	0.693467736244202	0.693796455860138	0.693646669387817
879	0.693131864070892	0.693218946456909	0.69306868314743
880	0.69313246011734	0.693206429481506	0.69306218624115
881	0.693164169788361	0.69320285320282	0.69306206703186
882	0.693165242671967	0.693188905715942	0.693052887916565
883	0.693831324577332	0.693644821643829	0.693571984767914
884	0.69312846660614	0.69321882724762	0.693067848682404
885	0.693134963512421	0.693252265453339	0.693104207515717
886	0.694797039031982	0.694461822509766	0.694476425647736
887	0.693177700042725	0.693303227424622	0.693170309066772
888	0.693488895893097	0.693739771842957	0.693625867366791
889	0.693163216114044	0.693204879760742	0.693056166172028
890	0.693149745464325	0.693222463130951	0.693063139915466
891	0.693870365619659	0.694274544715881	0.694153070449829
892	0.693389654159546	0.693317711353302	0.693199276924133
893	0.693547487258911	0.693436861038208	0.693331897258759
894	0.69356244802475	0.693885385990143	0.693749308586121
895	0.694202959537506	0.69397234916687	0.693937361240387
896	0.693489253520966	0.693842887878418	0.693676114082336
897	0.693366348743439	0.693328619003296	0.693194150924683
898	0.693179547786713	0.693426251411438	0.693237543106079
899	0.693125724792481	0.693232595920563	0.693065762519836
900	0.693345785140991	0.693587124347687	0.693446099758148
901	0.693135917186737	0.693215906620026	0.693055868148804
902	0.693495035171509	0.693410992622376	0.693292438983917
903	0.693138599395752	0.693310916423798	0.69313770532608
904	0.693358361721039	0.69363921880722	0.693477690219879
905	0.693615436553955	0.693504512310028	0.693398296833038
906	0.693436443805695	0.693728029727936	0.693578362464905
907	0.693525195121765	0.693422675132751	0.693310439586639
908	0.693913400173187	0.694294631481171	0.694188296794891
909	0.693506956100464	0.69342702627182	0.693310558795929
910	0.693149745464325	0.69321608543396	0.693058252334595
911	0.693728506565094	0.69356632232666	0.693476378917694
912	0.693344235420227	0.693275690078735	0.69315105676651
913	0.693228781223297	0.693213641643524	0.69307541847229
914	0.693203330039978	0.693221926689148	0.693068206310272
915	0.693203926086426	0.693216621875763	0.693066537380219
916	0.693614959716797	0.693929016590118	0.693800091743469
917	0.694445490837097	0.694168031215668	0.694153964519501
918	0.693743109703064	0.694139122962952	0.693990707397461
919	0.693318367004395	0.693268477916718	0.693136096000671
920	0.693242967128754	0.693406879901886	0.693270325660706
921	0.693189084529877	0.693346083164215	0.693196296691895
922	0.693221390247345	0.693236649036408	0.693086504936218
923	0.693399667739868	0.693701505661011	0.693536221981049
924	0.693845152854919	0.694291532039642	0.694131135940552
925	0.693833947181702	0.693642377853394	0.693560302257538
926	0.693324029445648	0.693417966365814	0.693348228931427
927	0.693247616291046	0.693201899528503	0.693075239658356
928	0.693203330039978	0.69323343038559	0.693079233169556
929	0.693284869194031	0.693571388721466	0.693390846252441
930	0.693337142467499	0.693655014038086	0.693469107151032
931	0.693264544010162	0.693283081054688	0.693132042884827
932	0.693194925785065	0.693241119384766	0.69308340549469
933	0.693197786808014	0.693444788455963	0.693262457847595
934	0.693198144435883	0.693451046943665	0.69326514005661
935	0.693355560302734	0.693330526351929	0.693194091320038
936	0.693196892738342	0.693243205547333	0.693085372447968
937	0.693183362483978	0.693231701850891	0.693073272705078
938	0.693435430526733	0.693379998207092	0.693255245685577
939	0.69314980506897	0.693389594554901	0.693194091320038
940	0.693618297576904	0.694042026996613	0.693861246109009
941	0.693602859973908	0.693504214286804	0.69339644908905
942	0.69319349527359	0.693235993385315	0.693077027797699
943	0.693207919597626	0.693439304828644	0.69325977563858
944	0.69332367181778	0.693596482276917	0.693424582481384
945	0.69320273399353	0.693440020084381	0.693252444267273
946	0.694822490215302	0.69449770450592	0.694522440433502
947	0.693881809711456	0.693727612495422	0.693646013736725
948	0.694042444229126	0.694557309150696	0.69438636302948
949	0.693694829940796	0.693553566932678	0.693449139595032
950	0.693272173404694	0.693248450756073	0.69310200214386
951	0.69316840171814	0.69317615032196	0.693028509616852
952	0.693490147590637	0.693705201148987	0.693592071533203
953	0.693315446376801	0.6936976313591	0.693475723266602
954	0.695151746273041	0.694738447666168	0.694852888584137
955	0.693931400775909	0.694169998168945	0.694128155708313
956	0.693657279014587	0.694111764431	0.694048881530762
957	0.696995317935944	0.697134137153626	0.697564125061035
958	0.694305062294006	0.694477140903473	0.694522023200989
959	0.693864643573761	0.693620264530182	0.69342976808548
960	0.693479776382446	0.69368189573288	0.693694651126862
961	0.693138599395752	0.69320023059845	0.693021953105927
962	0.693645596504211	0.693952679634094	0.693802714347839
963	0.69319760799408	0.693385004997253	0.693195462226868
964	0.693180620670319	0.693217217922211	0.693034052848816
965	0.693176209926605	0.693222284317017	0.693034887313843
966	0.693187773227692	0.693222999572754	0.693040490150452
967	0.693195581436157	0.69322657585144	0.693044364452362
968	0.693203210830689	0.693234801292419	0.693049430847168
969	0.693334221839905	0.693308472633362	0.693139016628265
970	0.693787038326263	0.694159507751465	0.694002091884613
971	0.694317221641541	0.69406795501709	0.694006979465485
972	0.693575143814087	0.693475008010864	0.69333803653717
973	0.693129777908325	0.693220913410187	0.693035542964935
974	0.695559799671173	0.696120798587799	0.696119546890259
975	0.695542633533478	0.695123970508575	0.695195734500885
976	0.693133473396301	0.693241357803345	0.693028569221497
977	0.693378210067749	0.693348228931427	0.693187594413757
978	0.693123877048492	0.693296730518341	0.693088471889496
979	0.694810569286346	0.695399641990662	0.695274233818054
980	0.693513810634613	0.693436443805695	0.693295657634735
981	0.693183481693268	0.693146467208862	0.692975282669067
982	0.693313181400299	0.693403840065002	0.693276345729828
983	0.693136096000671	0.693350613117218	0.693022131919861
984	0.693118155002594	0.693308651447296	0.693056523799896
985	0.693180680274963	0.693435966968536	0.693187177181244
986	0.693138539791107	0.693244814872742	0.693045973777771
987	0.693574249744415	0.693477332592011	0.693349063396454
988	0.69354122877121	0.693872392177582	0.693701982498169
989	0.693164110183716	0.693218111991882	0.693043529987335
990	0.693378388881683	0.693338811397553	0.693187057971954
991	0.693325340747833	0.69360363483429	0.693412661552429
992	0.693120419979095	0.693257927894592	0.693060040473938
993	0.693208754062653	0.693244218826294	0.693067193031311
994	0.693256318569183	0.693276703357697	0.693101286888123
995	0.693125724792481	0.693299353122711	0.693093359470367
996	0.693159580230713	0.693373262882233	0.693164646625519
997	0.693886458873749	0.694306910037994	0.694142878055573
998	0.694162249565125	0.693935751914978	0.693870484828949

==> tabs/exp_loss_r_3.dat <==
0	0.303932577371597	0.287758409976959	0.295754283666611
1	0.15190401673317	0.131629630923271	0.156920835375786
2	0.148425444960594	0.134468957781792	0.171747282147407
3	0.0697177201509476	0.0496534630656242	0.0722542032599449
4	0.0909697115421295	0.0578245110809803	0.0769530758261681
5	0.0441077426075935	0.0290942396968603	0.0438549146056175
6	0.056217510253191	0.0569633916020393	0.0868979170918465
7	0.038737814873457	0.0265604294836521	0.0300743263214827
8	0.0140383094549179	0.0087698260322213	0.0257217474281788
9	0.0101805366575718	0.0058197225444019	0.0145195284858346
10	0.0058521805331111	0.0033508988562971	0.0212389212101698
11	0.0089887883514166	0.006098993588239	0.0287786070257425
12	0.0073525682091713	0.0038860610220581	0.0250611510127783
13	0.007201022002846	0.0020934008061886	0.0164889860898256
14	0.0054892604239285	0.0070364624261856	0.0095103047788143
15	0.0061805229634047	0.0047376374714077	0.0061738113872707
16	0.0015508504584432	0.0004407935775816	0.0136456163600087
17	0.002922244137153	0.0011722997296602	0.0168812610208988
18	0.002046897308901	0.0010916203027591	0.0079273479059339
19	0.0013558696955442	0.0007174898055382	0.0083967801183462
20	0.0009052782552317	0.0003940918832086	0.0092290164902806
21	0.000743230280932	0.0001992269535549	0.0136085515841842
22	0.0005748723051511	0.0002290510747116	0.0085705285891891
23	0.0005398511420935	0.000138753792271	0.011824925430119
24	0.000722375290934	0.0004463862278499	0.0034313595388085
25	1.03035187721252	1.31195640563965	0.968975841999054
26	0.121662572026253	0.0983185023069382	0.107483878731728
27	0.229965776205063	0.159592196345329	0.194015681743622
28	0.119404584169388	0.107921853661537	0.152750313282013
29	0.040839396417141	0.0264292471110821	0.0421844609081745
30	0.0400213226675987	0.026152104139328	0.0344364829361439
31	0.025828318670392	0.0244085863232613	0.0474972985684872
32	0.0123135922476649	0.0075702178291976	0.0215385667979717
33	0.0160252340137959	0.0064922543242574	0.020765645429492
34	0.0082695921882987	0.0042390595190227	0.0167352017015219
35	0.0084703555330634	0.006932629738003	0.0107724936679006
36	0.0026841734070331	0.0028963929507881	0.0103806164115667
37	0.0048455982469022	0.0049336035735905	0.005515618249774
38	0.0026154262013733	0.0020974564831704	0.0049264905974269
39	0.0026042421814054	0.0009667625417933	0.0226001031696796
40	0.0012827710015699	0.0007336898124777	0.006251716054976
41	0.0007415904547088	0.0002924834261648	0.0133269792422652
42	0.0008300976478495	0.0006044457550161	0.0050913235172629
43	0.0005436230567284	0.0002107453910867	0.0129950763657689
44	0.000462830736069	0.0002006774448091	0.0115803889930248
45	0.0004220511764288	0.0002449577441439	0.0089083109050989
46	0.0003829044289887	0.0001831728586694	0.0115369278937578
47	0.0003490632225294	0.0001978436339414	0.0107271336019039
48	0.0003470696974546	0.0002653104020283	0.0069228331558406
49	0.0003514199925121	0.0001204622458317	0.0137999020516872
50	0.0002793584717438	0.0001372428232571	0.0108871618285775
51	0.0002692987618502	0.0002077672688756	0.0076032024808228
52	0.0002441912365612	0.0001555705821374	0.0089098643511534
53	0.000226363830734	0.0001292571978411	0.0096617480739951
54	0.0002199770824518	0.0001135567072197	0.0106869591400027
55	0.0002063530846499	0.0001605231373105	0.0078910999000072
56	0.0001923998643178	0.0001371209800709	0.0083420155569911
57	0.0001855255686678	0.000097824340628	0.0102386372163892
58	0.0001716787810437	0.0001113926555263	0.0088264988735318
59	0.0001632367784623	0.0000912465329748	0.0084009282290936
60	0.0001569652667968	0.0000893986943993	0.0084101436659694
61	0.0001488890557084	0.0001017612739815	0.0084299510344863
62	0.0001427704992238	0.0000653578536003	0.0085481014102697
63	0.000135544600198	0.000070355097705	0.0079778274521232
64	0.0001300870499108	0.000064993117121	0.0086323069408536
65	0.0001242893922608	0.0000710349559085	0.0083748018369079
66	0.0001194770957227	0.0000687181745889	0.0082841292023659
67	0.0001148342344095	0.0000687549254508	0.0081599112600088
68	0.0001112976751756	0.0000706545251887	0.0076698842458427
69	0.0001069780555554	0.0000640793441562	0.0080858143046498
70	0.0001048550620908	0.0000552199708181	0.0087617039680481
71	0.0001015743764583	0.0000735392386559	0.0069856280460954
72	0.0000971638728515	0.0000548041753063	0.0082444995641708
73	0.0000947771186475	0.0000524277966178	0.0086452513933182
74	0.0000916309872991	0.0000704768244759	0.0069035505875945
75	0.0000877597558429	0.0000552672318008	0.0071487398818135
76	0.0000857512641232	0.0000449988983746	0.00825778208673
77	0.0000830923163448	0.0000602818654443	0.0066791879944503
78	0.0000795914966147	0.0000470574559586	0.00744972191751
79	0.0000773594874772	0.0000521028086951	0.0074621299281716
80	0.0000749378959881	0.0000523362323293	0.0075210360810161
81	0.0000727294245735	0.0000510559984832	0.0071733244694769
82	0.0000705116326571	0.0000483105795865	0.0072381473146379
83	0.0000686145285727	0.0000478684196423	0.0068646427243948
84	0.000066991429776	0.0000435914516856	0.0076945079490542
85	0.0000649481153232	0.0000452582789876	0.0073283477686346
86	0.0000690512242727	0.0000667583808536	0.0048309438861907
87	0.0000613248412265	0.0000388771986763	0.0076493714004755
88	0.0000592219730606	0.0000404528254876	0.0074140820652246
89	0.0000573289617023	0.0000423300480179	0.0068373829126358
90	0.000055867323681	0.0000388716034649	0.0070474813692272
91	0.0000556342602067	0.0000534202408744	0.0054967096075416
92	0.0000526011644979	0.0000277860672213	0.0065898881293833
93	0.0000518193628523	0.0000229249835684	0.0071511706337333
94	0.000050004102377	0.0000289262170554	0.0063215713016689
95	0.0000488645709993	0.0000309000861307	0.0069404640235007
96	0.0000474771477457	0.0000375216368411	0.0062879170291126
97	0.0000464142613055	0.0000386831452488	0.006428552325815
98	0.0000454003966297	0.00003522811312	0.0067156977020204
99	0.0000445006044174	0.000036095680116	0.0058063180185854
100	0.0000467814315925	0.0000255352060776	0.0083318399265409
101	0.0000426398109994	0.0000333328353008	0.0068819504231215
102	0.0000411172222812	0.0000394758681068	0.006032289005816
103	0.0000401252000302	0.0000354941657861	0.006236900575459
104	0.0000393432346755	0.0000498410845466	0.0055337236262858
105	0.0000384272170777	0.0000372307258658	0.0066691697575152
106	0.0000379301418434	0.0000316477307933	0.0068993205204606
107	0.0000370039560948	0.0000408825217164	0.0052025066688657
108	0.0000356947784894	0.0000301335621771	0.0059164552949369
109	0.0000349110596289	0.0000285598562186	0.0057535097002983
110	0.0000341793092957	0.0000250045868597	0.0058992533013225
111	0.0000356605814886	0.0000216945154534	0.0074589159339666
112	0.0000331861374434	0.0000329289032379	0.0058941477909684
113	0.0000324620305037	0.0000360990597983	0.0050791255198419
114	0.0000314605385938	0.0000246960007644	0.0062739201821387
115	0.0000305402209051	0.0000293997381959	0.0056121805682778
116	0.0000299173971143	0.0000274351205007	0.0057053579948843
117	0.0000292953045573	0.0000265312301053	0.0055212997831404
118	0.0000287457933155	0.0000267918803729	0.005288521759212
119	0.0000282111886918	0.000020425675757	0.0056739063002169
120	0.0000285844034806	0.0000172345626197	0.0067099179141223
121	0.0000272521465376	0.0000221957707254	0.0059091481380165
122	0.0000265828402917	0.0000280610347545	0.0053798765875399
123	0.0000260326905845	0.0000245648898272	0.005452991463244
124	0.000025522789656	0.0000253248381341	0.0051932013593614
125	0.0000250106131716	0.0000232680486079	0.0053822235204279
126	0.000024564396881	0.0000240647732426	0.0051318532787263
127	0.0000241149118665	0.0000232588499784	0.0051403264515102
128	0.000023658205464	0.0000211765272979	0.0051531093195081
129	0.0000252231857303	0.0000134540323415	0.0070788953453302
130	0.0000236236228375	0.000018040620489	0.0061611668206751
131	0.000022551168513	0.0000278910501947	0.0046416688710451
132	0.0000220189831452	0.0000221486625378	0.00500842416659
133	0.000021614414436	0.0000220851470658	0.0049165086820722
134	0.000025592304155	0.0000382993166568	0.0026767649687827
135	0.000020808307454	0.000012919141227	0.005276195704937
136	0.0000205127616937	0.0000133079201987	0.0054431492462754
137	0.0000200813501579	0.0000135032951221	0.0052541983313859
138	0.0000195683078346	0.0000174834895006	0.0044725327752531
139	0.0000217904562305	0.0000275569746009	0.0027187541127205
140	0.0000187941586773	0.0000147640921568	0.0041413912549615
141	0.0000185684439202	0.0000106298220999	0.0052692946046591
142	0.0000180111164809	0.0000118470597954	0.0046455110423267
143	0.0000176935773197	0.0000135686577778	0.0042637591250241
144	0.0000174741599039	0.0000117897698146	0.0049740565009415
145	0.0000171133578988	0.0000130447497213	0.0048336256295443
146	0.0000167920206877	0.0000143089773701	0.0043332278728485
147	0.0000164874600159	0.0000142322442116	0.004407515283674
148	0.0000163049226103	0.0000114530866995	0.0047867796383798
149	0.0000160133113241	0.0000140430511237	0.0041174553334713
150	0.0000157755494001	0.0000139518233482	0.0039990809746087
151	0.0000154497211042	0.0000110408000182	0.0045017404481769
152	0.0000152900465764	0.0000104051105154	0.0047199735417962
153	0.0000149787028931	0.0000117604959087	0.0041960529051721
154	0.000014722175365	0.0000126969844132	0.0041587320156395
155	0.0000145008943946	0.0000117101626529	0.00412567704916
156	0.0000142562394103	0.0000117163663163	0.0041896519251168
157	0.0000140680958793	0.0000114174154078	0.0044394540600479
158	0.0000138287014124	0.0000124053058244	0.0041332663968205
159	0.0000136085582199	0.0000120614959087	0.0041817515157163
160	0.000013403392586	0.000011924714272	0.0040252082981169
161	0.0000132326076709	0.0000105447388705	0.004302145447582
162	0.0000130495845951	0.0000115550101327	0.0040799356065691
163	0.0000128671044877	0.0000122497312987	0.0038865059614182
164	0.0000141102354974	0.0000158684706548	0.002478105481714
165	0.0000124863427118	0.0000090752491815	0.0036098731216043
166	0.0000122317642308	0.0000073569349297	0.0041832821443677
167	0.0000120503163998	0.0000081959015006	0.0042335661128163
168	0.0000117984691315	0.0000093128046501	0.0038462241645902
169	0.0000116379151223	0.0000095827181212	0.0036595661658794
170	0.0000114443364509	0.0000087222042566	0.0039950315840542
171	0.0000112546758828	0.0000101289442682	0.0037958945613354
172	0.0000110902446977	0.0000108642470877	0.0037685439456254
173	0.000011017842553	0.0000093278795248	0.0042771641165018
174	0.000010791839486	0.0000106162096927	0.0036916343960911
175	0.0000106231182144	0.0000099947919807	0.0036444158758968
176	0.0000106992583824	0.0000080313930084	0.0045432941988111
177	0.0000103413613033	0.0000109792754301	0.0037532357964665
178	0.0000102022595456	0.0000102900485217	0.0036883624270558
179	0.0000100377119452	0.0000100227325674	0.0035958965308964
180	0.0000101007244666	0.0000077162148955	0.0043867235071957
181	0.0000097885003925	0.0000106894976852	0.0036101790610701
182	0.0000096407466117	0.0000105495819298	0.0035783937200904
183	0.0000095044188129	0.0000110776827569	0.0034045793581754
184	0.0000094028127933	0.0000092856735137	0.0038599646650255
185	0.0000094032429843	0.0000081103462435	0.0043312539346516
186	0.0000091554238679	0.0000106491379483	0.0038837231695652
187	0.0000090022604127	0.000012433084521	0.0033606279175729
188	0.0000088362430688	0.0000088852793851	0.0036912141367793
189	0.0000087125672508	0.0000086536638264	0.00358588504605
190	0.0000085902584033	0.0000080960580817	0.0036062384024262
191	0.0000084761468315	0.0000093196495072	0.0035351179540157
192	0.0000083768927652	0.0000098979880931	0.0033116342965513
193	0.0000082592187027	0.0000088107026386	0.0035026192199439
194	0.0000081920015873	0.000007098145943	0.0037208558060229
195	0.0000080478484961	0.0000079728079072	0.0035533378832042
196	0.000007956108675	0.00000884050678	0.0032414891757071
197	0.0000078328994277	0.0000084976300059	0.0033311683218926
198	0.0000077419381341	0.0000083948216343	0.0034596482291818
199	0.0000076467986219	0.000008871398677	0.0034284326247871
200	0.0000075424231909	0.0000095324148788	0.0033764445688576
201	0.0000074392287388	0.0000088039514594	0.0032813167199492
202	0.0000073401333793	0.0000084250214059	0.0032316499855369
203	0.0000073408345997	0.0000070343494372	0.0036130482330918
204	0.0000072156744864	0.0000084603334471	0.0030150969978422
205	0.0000070969877015	0.0000081923972175	0.0030377670191228
206	0.0000070073811003	0.0000069385664574	0.0033785665873438
207	0.0000069126058406	0.0000076525902841	0.0030667695682496
208	0.0000068257227213	0.0000065138287937	0.003303365316242
209	0.0000067426776695	0.0000069226439336	0.0032515367493033
210	0.0000066605202846	0.0000080462741607	0.0031087202951312
211	0.000006576207852	0.0000076840706242	0.0032235777471215
212	0.0000064957357608	0.0000080229374362	0.0030142329633236
213	0.0000064206387833	0.0000075143457252	0.0032174652442336
214	0.0000063468542066	0.0000073997475738	0.003173962701112
215	0.0000062717090259	0.0000069616680776	0.0031811033841223
216	0.0000061933606048	0.0000071247986853	0.00326301692985
217	0.000006082949767	0.0000078525808931	0.0030253049917519
218	0.000006029863016	0.0000070175792644	0.0032609414774925
219	0.0000059528410929	0.0000076610258475	0.0030824756249785
220	0.0000058743062255	0.0000080167092165	0.0029262865427881
221	0.0000058027185332	0.0000068955209827	0.0030922924634069
222	0.0000057284414652	0.0000068111853579	0.0030289785936475
223	0.0000056667058743	0.000008933447134	0.0030361046083272
224	0.0000056080875765	0.0000088699007392	0.0030904088634998
225	0.0000055396494645	0.0000085377369032	0.0029218040872365
226	0.0000054812821872	0.0000082903188741	0.0027910328935832
227	0.0000054255424402	0.0000065461035774	0.0030629939865321
228	0.0000053974554248	0.0000098310083558	0.0025964723899961
229	0.0000052960499488	0.0000087374655777	0.0028430020902306
230	0.0000059393855736	0.0000120293125292	0.0016933203442022
231	0.0000051554898164	0.0000050653843573	0.0029066123533994
232	0.0000051626293498	0.0000046518662202	0.003250400768593
233	0.0000050279531933	0.0000064498335632	0.0027371619362384
234	0.0000049617028708	0.0000063723578023	0.0028546978719532
235	0.0000048963347581	0.0000063132997639	0.0028226864524186
236	0.0000048387332754	0.0000063281577241	0.0028232745826244
237	0.0000048582601266	0.0000054408487813	0.0032608630135655
238	0.0000047309804359	0.0000059629587668	0.0028320311103016
239	0.0000046817540351	0.0000058636292124	0.0030109356157482
240	0.0000046161608225	0.0000064983023549	0.0026918950024992
241	0.0000045605870582	0.0000064556593316	0.0025727862957865
242	0.0000045480182962	0.0000043777959036	0.0030199959874153
243	0.0000044644966692	0.0000049073851187	0.0028279011603445
244	0.0000044082994464	0.0000052925493037	0.0025770752690732
245	0.0000044093012548	0.0000044998464546	0.0030611271504313
246	0.0000043356767492	0.0000086562795332	0.0024612552952021
247	0.0000042747496991	0.0000085396750364	0.0025035010185093
248	0.0000042664964894	0.0000064900764301	0.0029791269917041
249	0.0000041948237595	0.0000070543087531	0.0024288545828313
250	0.0000041267603592	0.0000061533364715	0.0025250897742808
251	0.0000040811983126	0.0000058258060562	0.0026680300943553
252	0.0000040330569391	0.0000056114704421	0.002578099956736
253	0.000003987873697	0.0000056084836615	0.0025663047563285
254	0.0000039398878471	0.0000055067698668	0.0024906562175602
255	0.0000038890761971	0.0000057320221458	0.0024719901848584
256	0.0000038506700548	0.0000055598279687	0.0024877029936761
257	0.0000038193497858	0.0000049211325859	0.0026269690133631
258	0.0000037826575863	0.0000054987981457	0.0024126844946295
259	0.0000037366091874	0.0000046347804528	0.0025272455532104
260	0.0000037158813484	0.0000043662375901	0.002687762491405
261	0.0000036798790006	0.000004703309969	0.0023475135676563
262	0.0000036282342535	0.0000047896473916	0.002335095545277
263	0.0000035878076687	0.0000046243226279	0.002499659312889
264	0.0000035534155813	0.0000048963197514	0.0023294358979911
265	0.0000035472019135	0.0000038073008	0.0027463703881949
266	0.0000034817355754	0.0000043766758608	0.0023638147395104
267	0.0000034497388697	0.0000041711368794	0.0025765332393348
268	0.0000034042682273	0.000004398496003	0.0023341428022832
269	0.0000033651940612	0.0000042163237595	0.0023720015306026
270	0.0000033289366002	0.0000042063788896	0.0024045191239566
271	0.000003298337333	0.000004343384262	0.0022856965661049
272	0.0000032571169868	0.0000039011310946	0.0022898481693119
273	0.0000032478042158	0.0000033600194911	0.0025194701738656
274	0.0000031941938232	0.0000039442766138	0.0023928359150887
275	0.0000031632710034	0.0000040336481106	0.0022311157081276
276	0.0000031291381219	0.0000038161965676	0.0024070648942143
277	0.0000030960343338	0.000003671250397	0.0023872843012214
278	0.0000030622688882	0.0000037154227357	0.0023627714253962
279	0.0000030416142636	0.0000040748268475	0.0021570271346718
280	0.0000030298037927	0.0000034865613543	0.0024958166759461
281	0.0000029815137168	0.000003956168257	0.0022219137754291
282	0.0000029460727546	0.0000049893988034	0.00231559202075
283	0.0000030353439797	0.0000042404230953	0.0030012920033187
284	0.000002905987003	0.0000048737256293	0.002490886952728
285	0.0000032352731978	0.0000084902176241	0.0013611017493531
286	0.0000028430138173	0.0000040549771256	0.0018902748124674
287	0.0000027886358112	0.0000026222146516	0.0023906598798931
288	0.0000027449593745	0.0000030819544463	0.0022218709345907
289	0.0000027075529943	0.0000034483100535	0.0021863207221031
290	0.0000026799016268	0.000003306323606	0.0022327771876007
291	0.0000026509494546	0.0000037312483983	0.0021169101819396
292	0.0000026265952329	0.0000031961074001	0.0022504874505103
293	0.0000025991355415	0.0000032939155972	0.0021129245869815
294	0.0000025790855034	0.0000032660900615	0.0022590979933739
295	0.0000025527774596	0.000003341553338	0.0021669121924788
296	0.0000025286053642	0.000003290910854	0.0021838643588126
297	0.0000026208997497	0.0000055616546888	0.0015380471013486
298	0.0000024822970772	0.0000040543800424	0.0018548888619989
299	0.0000024468406536	0.0000030263172448	0.0020810854621232
300	0.0000024207049591	0.0000030913690807	0.0019252473721281
301	0.0000023935456284	0.0000027547564514	0.0019984447862953
302	0.0000025338379146	0.0000038256998778	0.0013582243118435
303	0.0000025350043416	0.0000038495495573	0.0012600347399712
304	0.0000026858228921	0.0000014115464637	0.003747240640223
305	0.0000024907430998	0.0000016419728581	0.0032232275698334
306	0.0000022700453428	0.0000028977112834	0.0021196636371315
307	0.0000022473857371	0.0000032581424421	0.0019339047139511
308	0.0000023923089429	0.0000046099039537	0.0012751820031554
309	0.0000022063575216	0.0000027304506602	0.0016249829204753
310	0.0000021462233235	0.0000025769743388	0.0020025291014463
311	0.0000021192420263	0.0000027249211598	0.0019676862284541
312	0.0000020990553367	0.0000029691825603	0.0018684787210077
313	0.000002078357511	0.0000027929343105	0.0019147272687405
314	0.0000020594866328	0.0000028877534533	0.0019105122191831
315	0.0000020386357846	0.0000028048536933	0.0018212299328297
316	0.0000020200861854	0.0000026097268346	0.0019055977463722
317	0.0000020116303858	0.0000023962249998	0.0020519865211099
318	0.0000019843305381	0.0000027929179396	0.0018906791228801
319	0.0000019669589619	0.000002890731821	0.0017618933925405
320	0.0000019482365587	0.0000025029703465	0.001928137964569
321	0.0000019278766104	0.0000025471563276	0.0019082216313109
322	0.000001917301006	0.0000029021498449	0.0016949406126514
323	0.0000018932922785	0.0000026846923902	0.0017330857226625
324	0.0000018749069568	0.0000022274109597	0.0018439849372953
325	0.0000018649645881	0.0000021315718186	0.0019620258826762
326	0.0000018419611933	0.0000021946341349	0.0018670425051823
327	0.0000018274066633	0.0000024304888484	0.0017035978380591
328	0.0000018067107703	0.0000023788459202	0.0017246910138056
329	0.0000018075205617	0.0000022358315164	0.0019604996778071
330	0.0000017765786424	0.000002219460157	0.001751774805598
331	0.0000017624985276	0.0000021658242986	0.0018554732669145
332	0.0000017452922521	0.0000023247168883	0.0017181987641379
333	0.000001858903488	0.0000032288805869	0.0011458286317065
334	0.0000017191488269	0.0000019160911506	0.001527936430648
335	0.0000016921503629	0.0000016752411511	0.0017199430149049
336	0.0000016699679009	0.0000018579738708	0.0017001616070047
337	0.0000016565666101	0.0000021360406208	0.0015886136097834
338	0.0000016376832264	0.000001987563337	0.0017405112739652
339	0.0000016246037831	0.0000017680883957	0.001750385388732
340	0.0000016242598804	0.0000017730430955	0.0019340376602486
341	0.0000015959599295	0.0000020391928501	0.001805033069104
342	0.0000015883389324	0.0000019056185465	0.0018945888150483
343	0.0000016671930325	0.0000030739488466	0.0011310684494674
344	0.0000016168613683	0.000002755212563	0.0011587988119572
345	0.0000015342332063	0.0000018460601723	0.001421116408892
346	0.0000015110433651	0.0000014403439081	0.0016231064219028
347	0.0000015045794726	0.0000013007932012	0.0017587916227058
348	0.0000014800878034	0.0000015461158682	0.0015887878835201
349	0.0000014651880065	0.0000016737336637	0.0015836025122553
350	0.000001502626219	0.000002627093636	0.0011835879413411
351	0.0000015852513116	0.0000023933025659	0.0009291346650571
352	0.0000014203319552	0.0000013112302213	0.0014049765886739
353	0.0000014045986063	0.0000011870703247	0.001506632193923
354	0.0000013925094891	0.0000011974957488	0.00157984578982
355	0.0000013774528043	0.0000013787638409	0.0014211868401617
356	0.0000013625510746	0.000001371311896	0.0014579631388187
357	0.0000013491386426	0.0000013966340475	0.0015081122983247
358	0.0000013499583247	0.0000012531094171	0.0016721964348108
359	0.0000013345772913	0.0000016901191202	0.0013730599312112
360	0.0000013161926518	0.0000015108438447	0.0015303608961403
361	0.0000013014607703	0.0000015237561684	0.0014807640109211
362	0.0000013049286736	0.0000012650248209	0.0016690630000085
363	0.0000012882227338	0.0000015654758272	0.0013505390379578
364	0.0000012782755903	0.000001288860517	0.0016327628400177
365	0.0000013524761471	0.0000020963329916	0.0009769458556548
366	0.0000012837627992	0.0000015635033606	0.0011173314414918
367	0.0000012357373862	0.0000010673742281	0.0014316102024168
368	0.0000012489686014	0.0000009625769053	0.0017365029780194
369	0.0000012130548157	0.0000012138738157	0.0014662692556158
370	0.0000012017966355	0.0000011845725112	0.001478805905208
371	0.0000011920342331	0.0000013355444253	0.0013523640809581
372	0.0000011782900629	0.0000012982951603	0.0014235551934689
373	0.000001168023914	0.0000013275914625	0.0014627940254286
374	0.0000011574290966	0.0000012833942264	0.001445411122404
375	0.0000011493209513	0.0000018877183265	0.0013523831730708
376	0.0000011385571952	0.0000017198809701	0.0014239394804463
377	0.000001128954068	0.000001588787768	0.0014492626069114
378	0.000001119021249	0.0000015863047338	0.0014314285945147
379	0.0000011089249483	0.0000015267197568	0.0013565928675234
380	0.0000010994843933	0.0000013548982452	0.0014592505758628
381	0.0000010898829714	0.000001255579491	0.0014309417456388
382	0.000001080779839	0.0000013603623756	0.0013639138778672
383	0.0000010729954738	0.0000012754402405	0.0014549595071003
384	0.0000010637280639	0.0000013161647985	0.0013577082427219
385	0.0000010541256188	0.0000013151703797	0.0013591455062851
386	0.0000010513065263	0.0000011537697446	0.0014963661087677
387	0.0000010440309097	0.0000014596822666	0.0012413380900398
388	0.0000010314474821	0.0000013256010334	0.0012597304303199
389	0.000001020847094	0.0000011284428183	0.0014038066146895
390	0.0000010107506796	0.0000012242902585	0.0013253303477541
391	0.0000010008157005	0.0000011388714256	0.0013678329996765
392	0.0000009941974213	0.0000015579954606	0.0012524521443993
393	0.0000009877371667	0.0000015172698795	0.0013683044817299
394	0.0000010075931414	0.0000011939840761	0.0017162082949653
395	0.0000009804464298	0.0000013563713992	0.0015658099437132
396	0.0000009643949852	0.0000015743748918	0.0013208274031058
397	0.0000009524754887	0.0000015460703935	0.0012919530272484
398	0.0000009450210996	0.0000012744354763	0.0014297277666628
399	0.0000009352548318	0.0000012332194501	0.0013747295597568
400	0.0000009266468055	0.0000013290624565	0.0013397802831605
401	0.0000009213508179	0.0000012808953898	0.0012810054467991
402	0.0000009129090017	0.0000013360188404	0.0012153276475146
403	0.0000009067786664	0.000001049472985	0.0013802462490276
404	0.0000008973434547	0.0000010440110145	0.0013229686301202
405	0.0000010309684058	0.0000025565511805	0.0007071124855429
406	0.0000008882444718	0.0000012709696193	0.0010650581680238
407	0.0000008706895187	0.0000009988173133	0.0012785989092663
408	0.0000008629090757	0.0000010211654171	0.0012488932115957
409	0.0000008538039538	0.0000010097430732	0.0012266064295545
410	0.000000847346314	0.000001020170771	0.0012623212533072
411	0.0000008403920333	0.0000010564222066	0.0012951805256307
412	0.0000008369193552	0.0000011487962865	0.0011363591765985
413	0.0000008422210271	0.0000015272039491	0.0009728018776514
414	0.0000008235108453	0.0000012699696299	0.0010477013420314
415	0.0000008148987831	0.0000010266269328	0.0011724181240425
416	0.000000811914731	0.0000007733408438	0.0013366534840316
417	0.0000007958603305	0.0000009675289903	0.0011406012345105
418	0.000000790725835	0.0000008622405971	0.0012277758214623
419	0.0000007819530765	0.0000009769634062	0.0011391427833587
420	0.000000777481489	0.0000009074337299	0.0012106538051739
421	0.0000007716874393	0.0000009317686249	0.001190260052681
422	0.0000007644038647	0.0000009521311881	0.0011327177053317
423	0.000000758443889	0.0000009531240153	0.0011301271151751
424	0.0000007797929698	0.0000007614169704	0.0015157568268478
425	0.00000075479727	0.0000008627322359	0.001338763977401
426	0.0000007410576472	0.0000009868900861	0.0012378783430904
427	0.0000007357626259	0.0000010400314068	0.0011060835095122
428	0.0000007283125001	0.0000010320850379	0.001096440362744
429	0.0000007254951697	0.000000875645128	0.0012424651067704
430	0.0000007158945436	0.0000008393922712	0.0011418755166233
431	0.0000007094382113	0.0000008771366424	0.001111738034524
432	0.0000007044706081	0.0000009312680049	0.0011621117591858
433	0.0000006983455023	0.0000008463446193	0.0011277992743999
434	0.0000006935442229	0.0000008011503496	0.0011324007064104
435	0.000000687749548	0.0000008011500086	0.0011241661850363
436	0.0000006837755677	0.0000007738337331	0.0011559813283384
437	0.0000006807977684	0.0000008999816146	0.0010321363806725
438	0.0000006713593734	0.0000008095917678	0.0011073105270043
439	0.0000006652340971	0.0000008056189245	0.0010811022948474
440	0.0000006639080539	0.0000007321142448	0.0011694220593199
441	0.0000006576165674	0.0000007415500818	0.0011767946416512
442	0.0000006561302826	0.0000008816062973	0.0009701367816888
443	0.0000006466900118	0.0000007658854315	0.00116173888091
444	0.0000006437093134	0.0000006769852803	0.0011952804634348
445	0.0000006410643891	0.0000009421946743	0.0009487508214079
446	0.0000006296377819	0.0000007132408086	0.0011227740906179
447	0.0000006312918117	0.0000006317886232	0.0012212331639603
448	0.0000006210287324	0.0000007023141393	0.0011162239825353
449	0.000000624509255	0.0000008781299812	0.0008805558318272
450	0.0000006107653689	0.0000006983416938	0.0010191571200266
451	0.0000006061285944	0.0000006471853453	0.0010903809452429
452	0.0000006009979074	0.0000007385704635	0.0009771871846169
453	0.0000005975213639	0.000000731617547	0.0009613176807761
454	0.0000005917250974	0.0000006451984405	0.0010665882145986
455	0.0000005860965757	0.0000007087699032	0.0010295327519998
456	0.0000005804678835	0.0000007167164426	0.000998628907837
457	0.0000005758313932	0.0000006561242571	0.0010471250861883
458	0.00000057334762	0.0000006352642572	0.001072037150152
459	0.0000005672227985	0.0000006680443789	0.000997630180791
460	0.0000005624213486	0.0000006819500413	0.0010108266724274
461	0.0000005577857678	0.0000006496676406	0.0010089710121974
462	0.0000005549708249	0.000000646190415	0.0010313930688426
463	0.000000553648249	0.0000007177101224	0.0008905048016459
464	0.0000005452035907	0.0000008239891258	0.0009648170671426
465	0.0000005423881362	0.0000007941893614	0.0010367684299126
466	0.0000005365936886	0.0000007455184914	0.0010183753911406
467	0.0000005326202199	0.0000007117469067	0.0010050792479888
468	0.0000005291446428	0.0000007927009733	0.0009148722165264
469	0.0000005225213044	0.0000006789683766	0.0009803859284148
470	0.0000005523267532	0.0000008686945989	0.000665852916427
471	0.0000005538172445	0.0000007107632314	0.0006094246637076
472	0.0000005096082987	0.0000004524915482	0.000881006300915
473	0.0000005086139936	0.0000004177233848	0.0009682644740678
474	0.0000005003365118	0.0000004604376898	0.0009138236637227
475	0.0000004970258942	0.0000005404016861	0.0008610597578809
476	0.0000004933827427	0.0000005508303502	0.0009394835215062
477	0.0000004889126899	0.0000005314606142	0.0009167909156531
478	0.0000004859322758	0.0000005314601594	0.0009457662818022
479	0.000000481627751	0.0000005031503747	0.0009318193187937
480	0.0000005279901529	0.0000008468443866	0.0005438633379526
481	0.0000004774908007	0.0000005155694112	0.0007331315428019
482	0.0000004808027825	0.0000005011669373	0.0006556718144566
483	0.0000004645760896	0.0000004221934944	0.0007916187751107
484	0.0000004587804483	0.0000004226893111	0.0008834116742946
485	0.0000004559655054	0.0000004341124509	0.0009291934547946
486	0.0000004511647376	0.0000004614297211	0.0008720206096768
487	0.0000004488476293	0.0000005245070724	0.0007995092892088
488	0.0000004433831009	0.0000004559660169	0.000879040802829
489	0.000000440072057	0.0000004400726539	0.0008600351866335
490	0.0000004365957409	0.0000004654032466	0.0008099941187538
491	0.0000004334493724	0.0000004470256556	0.000879536382854
492	0.000000430138158	0.0000004708657286	0.0008741808705963
493	0.0000004279864925	0.0000004609329096	0.0008007881115191
494	0.0000004236813993	0.0000004316286493	0.0008506880840287
495	0.0000004192112044	0.0000004221918175	0.0008414708427154
496	0.0000004165617895	0.0000004142445391	0.0008884529815987
497	0.0000004139131704	0.0000004226882027	0.0008497709059156
498	0.0000004099395028	0.0000004192112328	0.0008581417496316
499	0.0000004066285726	0.000000462421923	0.0008242727490142
500	0.0000004044761397	0.0000004534815332	0.0008421034435742
501	0.0000004014964645	0.0000004619255378	0.0007805481436662
502	0.0000003971913713	0.0000004117609365	0.0008305183146149
503	0.0000003955356931	0.0000003978539098	0.0008283967035823
504	0.0000003925557337	0.0000004236810867	0.0008156133699231
505	0.0000003925565011	0.0000004678856556	0.0007214114302769
506	0.0000003856022772	0.000000416230904	0.0007852091803215
507	0.0000003831183051	0.000000394873382	0.0008440052624792
508	0.0000003801386299	0.0000004341110298	0.0007862006896175
509	0.0000003769927162	0.0000004097736905	0.0008102700230666
510	0.0000003738470014	0.0000003839464853	0.0008114672964439
511	0.0000003720261077	0.0000003889134632	0.0007684358861297
512	0.0000003793122971	0.0000006049651802	0.0005989130004309
513	0.0000003650725091	0.0000004554674149	0.0007497806218453
514	0.000000360933484	0.0000004286473256	0.0007338897557929
515	0.000000357787826	0.0000004062970618	0.0007175556966104
516	0.0000003566282203	0.000000361595454	0.0008133702795021
517	0.00000035199281	0.000000352655519	0.0007562555838376
518	0.0000003503373875	0.0000003725227202	0.0007221872219816
519	0.000000367226562	0.0000004768269832	0.0005145283648744
520	0.0000003712004286	0.0000004539810732	0.0004588092851918
521	0.0000003404038296	0.0000003014974368	0.0006631358410232
522	0.0000003394098087	0.0000002687155813	0.000764781201724
523	0.0000003346086714	0.0000002846095981	0.0007311795488931
524	0.0000003359342884	0.0000004996718985	0.0005721457418986
525	0.0000003296424609	0.0000004634142385	0.0006261210655794
526	0.0000003238471606	0.0000003740122452	0.000707563594915
527	0.0000003228533672	0.0000003248406415	0.0007661130512133
528	0.0000003210320187	0.0000003203703329	0.0007845684885979
529	0.0000003163966653	0.0000003104370307	0.0007118510548025
530	0.0000003142444598	0.0000003183840249	0.0006888046045788
531	0.0000003107673763	0.0000003069600041	0.0007190140313469
532	0.0000003087807272	0.0000003144103005	0.0007072620792314
533	0.000000306628408	0.0000003074566735	0.0007070115534589
534	0.0000003049730424	0.0000003278208851	0.0006546882214025
535	0.0000003028203253	0.0000003005029896	0.0007137948996387
536	0.0000003011651017	0.0000003233507755	0.0006388998008333
537	0.0000002978534894	0.0000002672250616	0.0006924560293555
538	0.0000002952045861	0.0000002975230302	0.0006606062524952
539	0.0000002953697162	0.0000002592778117	0.000746883393731
540	0.0000002933836925	0.0000003089469942	0.0006146320374683
541	0.0000002895752971	0.0000002801387495	0.0006824882584624
542	0.0000002874230063	0.0000002662315239	0.0006709300214425
543	0.0000002842773767	0.0000002975226892	0.0006514195702039
544	0.0000002832838391	0.0000003024892976	0.0006824603769928
545	0.0000002809658781	0.0000002831185668	0.0006936839199625
546	0.0000002789792859	0.0000003079528881	0.0006522558396682
547	0.000000276661325	0.0000003029859101	0.0006558295572177
548	0.0000002741780349	0.0000002950391718	0.0006172005669214
549	0.0000002721911585	0.0000003000058655	0.0006332617485896
550	0.0000002710319222	0.0000002761647409	0.0006902895402163
551	0.0000002680521334	0.0000003154030139	0.0006141509511508
552	0.0000002654029174	0.0000002880852321	0.0006460923468694
553	0.0000002632505414	0.0000002736813371	0.0006509427330457
554	0.000000261429193	0.0000002493436284	0.0006738369702362
555	0.0000002597735715	0.0000002711977913	0.0006672174786218
556	0.0000002576212808	0.000000256297227	0.0006596064777113
557	0.0000002567938111	0.0000003000058371	0.0005860197707079
558	0.0000002538133685	0.0000002652375883	0.000635621487163
559	0.0000002516610778	0.0000002647408905	0.0006205610698089
560	0.0000002501710412	0.0000002647408621	0.0006172697176225
561	0.0000002478530803	0.000000261264006	0.0006230199942365
562	0.0000002468598552	0.0000002895751834	0.0005843812832609
563	0.0000002586157848	0.0000003665621477	0.0004259191046003
564	0.0000002432175847	0.00000026722455	0.0005304432706907
565	0.0000002399060577	0.0000002269924408	0.000590960145928
566	0.000000238084894	0.0000002428865855	0.0005662522744387
567	0.0000002351045794	0.0000002349393782	0.0005931428750046
568	0.0000002349392503	0.0000002657342293	0.0005380461807363
569	0.0000002324555624	0.0000002284823921	0.0005910132895224
570	0.0000002301377151	0.0000002408996522	0.0005699747125618
571	0.000000227819811	0.0000002433830844	0.0005642542964779
572	0.0000002283163525	0.0000002309657248	0.000603879801929
573	0.0000002263296608	0.0000002259988463	0.0005856895586476
574	0.000000223349673	0.000000252323531	0.0005278367898427
575	0.0000002230183327	0.0000002438795548	0.0005863087135367
576	0.0000002208660987	0.0000002488465327	0.0005488944007084
577	0.0000002195416187	0.0000002428863013	0.0005427376599982
578	0.0000002177202845	0.0000002170583855	0.0005689858226106
579	0.0000002165612045	0.0000002071244722	0.0005996379768476
580	0.0000002147401261	0.0000002130849026	0.0005568204214796
581	0.0000002134155608	0.0000001996741616	0.0005688891396858
582	0.0000002120911802	0.0000002135815862	0.000529452750925
583	0.00000020944195	0.0000001927203783	0.0005649790982716
584	0.0000002082829837	0.0000001932170051	0.0005736058228649
585	0.0000002064619053	0.0000002056344499	0.0005297547904775
586	0.0000002046406991	0.0000002016609102	0.0005259980680421
587	0.0000002028193933	0.0000001966939038	0.0005383776151575
588	0.0000002021571106	0.0000001897401205	0.0005561935831793
589	0.000000200501546	0.0000002125880201	0.0005216718418524
590	0.0000002026535242	0.0000001827862093	0.0006416086689569
591	0.0000001996738774	0.0000002354358486	0.0004728487983812
592	0.0000001961969218	0.0000002076211416	0.0004898959887214
593	0.0000001947067005	0.0000001877533151	0.0005208715447225
594	0.0000001935476632	0.0000001773226899	0.0005492875352502
595	0.0000001913954861	0.0000002016607539	0.0004978488432243
596	0.0000001905675759	0.0000001852697977	0.0005183798493817
597	0.0000001890774257	0.0000001807995034	0.0005363446543925
598	0.0000001875874887	0.0000002011640419	0.0004821261391044
599	0.0000001857661118	0.0000001798061078	0.0005273291026242
600	0.0000001846072166	0.0000001892432806	0.0005113461520523
601	0.0000001832826797	0.0000001917267269	0.0005031612818129
602	0.0000001817925437	0.0000001812961301	0.0005199105362408
603	0.0000001807992334	0.0000001907333456	0.0004936550394632
604	0.0000001799712805	0.0000001738456632	0.0005355622852221
605	0.0000001783158154	0.0000001991771228	0.0004693963855971
606	0.0000001763289532	0.0000001763292232	0.0004814261919819
607	0.0000001751699727	0.0000001793093674	0.000481496215798
608	0.0000001736798367	0.0000001763291095	0.0005019654636271
609	0.0000001728519408	0.0000001713621174	0.0005248548695818
610	0.0000001867602037	0.0000003809639963	0.0003001307195518
611	0.0000001716933014	0.0000002140779145	0.0004031048447359
612	0.0000001685473592	0.0000001569580661	0.0004666919994634
613	0.0000001682161326	0.0000001703686934	0.0004996591014788
614	0.0000001662294125	0.0000001723555272	0.0004720037686639
615	0.0000001654017012	0.000000184772972	0.0004222003917675
616	0.0000001645738479	0.0000001773225193	0.0004330719239078
617	0.0000001622557591	0.0000001584480174	0.0004924331442453
618	0.0000001606001518	0.0000001678852044	0.0004745326878037
619	0.0000001607658646	0.0000001758324686	0.0004096910706721
620	0.0000001581167197	0.0000001554679017	0.000435849186033
621	0.0000001564609562	0.0000001465273129	0.0004732843372039
622	0.0000001551364619	0.0000001569578956	0.000463817617856
623	0.00000015480542	0.0000001624215997	0.0004283995949663
624	0.0000001529841001	0.0000001465272987	0.0004577329673339
625	0.0000001519907613	0.0000001490108303	0.000433745153714
626	0.0000001509973657	0.0000001549711328	0.0004306362243369
627	0.0000001493416164	0.000000142553688	0.0004647857276723
628	0.0000001485138341	0.0000001514942483	0.0004366798966657
629	0.0000001473549105	0.0000001569578814	0.000425861304393
630	0.0000001455336474	0.0000001495074429	0.0004335608682595
631	0.0000001442090962	0.0000001485140331	0.0004386439686641
632	0.0000001442092099	0.0000001624215571	0.0003964042407461
633	0.0000001430501015	0.000000139076775	0.0004514014581218
634	0.000000142718946	0.0000001316263081	0.0004664700245485
635	0.0000001404011556	0.0000001599380397	0.0003981102781836
636	0.0000001523223006	0.0000002081178536	0.0002667782537173
637	0.0000001390766755	0.0000001306330404	0.0003634228196461
638	0.0000001370897564	0.000000123679186	0.0004147272265982
639	0.000000135268607	0.0000001385801198	0.0003826663596556
640	0.0000001342751403	0.0000001281494377	0.0004123141698074
641	0.000000134109527	0.0000001182154392	0.0004409692483023
642	0.0000001327850612	0.0000001286461213	0.0004057054466102
643	0.0000001317916798	0.0000001346065233	0.0003878612769768
644	0.0000001301360015	0.0000001326197037	0.0003936397552025
645	0.0000001293081624	0.0000001261626323	0.0003910876112059
646	0.000000128314781	0.0000001271560279	0.0003858475538436
647	0.0000001284802806	0.00000011970549	0.0004244755546097
648	0.0000001269902725	0.0000001291428475	0.0003632581501734
649	0.0000001259968627	0.0000001276527115	0.0003750853938982
650	0.000000124837868	0.0000001192088135	0.000394771253923
651	0.0000001241756564	0.0000001296395453	0.0003548917593434
652	0.000000123844444	0.000000112751728	0.0004024861555081
653	0.0000001223543649	0.0000001226856767	0.0003867972700391
654	0.0000001213609693	0.000000117718713	0.0003828905464616
655	0.0000001200364608	0.000000120698914	0.0003610099665821
656	0.0000001195397488	0.0000001177186917	0.0003759533574339
657	0.0000001182151692	0.0000001087780959	0.0003936581488233
658	0.0000001175529292	0.0000001137451093	0.0003786095185205
659	0.000000116890682	0.0000001197054758	0.0003612414293457
660	0.0000001160628642	0.0000001177186917	0.0003609763807617
661	0.0000001240102847	0.0000001509977068	0.0002475126239005
662	0.000000113910545	0.000000111261663	0.000323537242366
663	0.0000001147382775	0.0000000943737888	0.0003871592052747
664	0.0000001119236686	0.0000001013276076	0.0003573434078135
665	0.0000001117581618	0.0000001187120873	0.0003295186324976
666	0.0000001105991245	0.0000001038110682	0.0003712626348715
667	0.0000001099368703	0.000000104804478	0.0003605736710597
668	0.0000001086123831	0.0000001087781101	0.0003259372024331
669	0.0000001077845226	0.000000102320989	0.0003432517987676
670	0.000000107618888	0.0000000958638608	0.0003815624804702
671	0.0000001062944222	0.0000001043077802	0.0003408492775634
672	0.0000001062944719	0.0000001147384907	0.0003027734055649
673	0.0000001054665333	0.0000000973539542	0.0003741530526895
674	0.0000001046387581	0.0000001062945714	0.0003233562747482
675	0.0000001029830727	0.0000001013275721	0.000337131874403
676	0.0000001023208114	0.000000101327565	0.0003264746046625
677	0.0000001013274087	0.000000103811054	0.0003242845123168
678	0.0000001014929509	0.0000000928836457	0.0003521576873027
679	0.0000001000028931	0.0000001008308743	0.0003116158477496
680	0.000000099009462	0.000000097850652	0.0003261061501689
681	0.00000009851275	0.0000000923869408	0.0003410078934394
682	0.0000000971882272	0.0000000983473427	0.0003256663621869
683	0.000000096857093	0.0000001137449672	0.0003247786662541
684	0.0000000963604094	0.0000001107648089	0.0003121095942333
685	0.0000000948702734	0.0000001008308104	0.0003287949948572
686	0.0000000942080192	0.0000000928836315	0.0003215306205675
687	0.0000000938768778	0.0000000953671275	0.0003163932997268
688	0.0000000932146307	0.0000000993407383	0.0003064502670895
689	0.0000000923867773	0.0000000943737177	0.0003158462350257
690	0.0000000917245089	0.0000000938770128	0.0003135506995022
691	0.0000000910622475	0.0000000894067256	0.0003093503473792
692	0.000000090731092	0.0000000884133158	0.0003249287838116
693	0.0000000905655853	0.0000001003341339	0.0002850184973795
694	0.0000000887443008	0.0000000894067114	0.0003133349528071
695	0.0000000887442866	0.000000087419906	0.0003167714748997
696	0.0000000880820252	0.0000000844396979	0.0003164355293848
697	0.000000087419771	0.0000000844396979	0.0003053172549699
698	0.000000086757467	0.0000000814594827	0.0003281193203293
699	0.0000000864263896	0.0000000899034163	0.0002853530168068
700	0.0000000854329798	0.000000092883603	0.0002821432135534
701	0.0000000849362678	0.0000000889099923	0.0002972570655402
702	0.0000000839428651	0.0000000814594898	0.0002987593761645
703	0.0000000836117451	0.0000000874199131	0.0002777339250315
704	0.0000000827838846	0.0000000819561876	0.0002961498976219
705	0.0000000824527717	0.0000000874198847	0.0002776347682811
706	0.0000000816249184	0.0000000849363815	0.0002837317297235
707	0.0000000819560384	0.0000000754990523	0.0003094362327829
708	0.0000000806315086	0.0000000799693609	0.0002971465000883
709	0.0000000798036908	0.0000000819561734	0.0002796328917611
710	0.0000000821215806	0.0000000725188158	0.0003481674648356
711	0.0000000809626073	0.0000000745056212	0.0003391875652596
712	0.0000000779824489	0.0000000889099709	0.0002709939144552
713	0.000000077485744	0.0000000869231656	0.0002730552223511
714	0.0000000769890391	0.0000000829495548	0.0002758194750641
715	0.0000000763267707	0.000000078975944	0.0002831291058101
716	0.0000000761612071	0.0000000769891457	0.0002739400370046
717	0.000000075333368	0.0000000735122256	0.0002804701507557
718	0.0000000751677902	0.0000000725188158	0.0002935693482868
719	0.0000000740088169	0.0000000725188158	0.0002802248636726
720	0.0000000731810061	0.0000000789759511	0.0002555627725087
721	0.0000000730154355	0.0000000735122256	0.0002660466416273
722	0.0000000726842941	0.0000000720221252	0.0002627863723319
723	0.0000000720220186	0.0000000725188158	0.0002624593034852
724	0.0000000713597501	0.0000000710287154	0.0002643203479238
725	0.0000000713597501	0.0000000670551046	0.0002682499762159
726	0.0000000708630452	0.0000000685452051	0.0002621898602229
727	0.0000000807972356	0.0000001147385191	0.0001456463069189
728	0.0000000697040932	0.0000000665584068	0.0002383557293797
729	0.0000000692073741	0.0000000596045453	0.0002673369308468
730	0.0000000680483936	0.0000000596045382	0.0002719537587836
731	0.0000000678828442	0.0000000690418815	0.0002512143400963
732	0.0000000675517029	0.0000000665583784	0.000251616089372
733	0.0000000731810985	0.0000001008308814	0.00014752408606
734	0.0000000662271944	0.000000065564997	0.000219212466618
735	0.0000000655648975	0.0000000581144306	0.0002491927007213
736	0.0000000655648975	0.0000000596045311	0.0002507247845642
737	0.000000068048486	0.0000001142416366	0.0001572102337377
738	0.0000000642403819	0.0000000799693254	0.0002017561200773
739	0.0000000639092335	0.0000000620880485	0.0002279838226968
740	0.0000000630814085	0.0000000635781703	0.0002093770890497
741	0.0000000624191117	0.0000000551342048	0.0002378287172178
742	0.0000000619224281	0.0000000591078333	0.0002179680595873
743	0.0000000617568574	0.0000000605979409	0.0002191504463553
744	0.0000000609290183	0.000000060101236	0.0002178146824008
745	0.0000000601011649	0.0000000556309026	0.0002373737079324
746	0.0000000602667569	0.0000000605979409	0.0002059730322799
747	0.0000000597700449	0.000000060101236	0.0002061559644062
748	0.0000000582799267	0.0000000556309026	0.0002219718880951
749	0.0000000582799053	0.000000051657274	0.0002520483685657
750	0.0000000584455151	0.0000000596045311	0.0002017074730247
751	0.0000000576176724	0.0000000596045275	0.0002024375717156
752	0.0000000569553791	0.0000000521539825	0.0002250761172036
753	0.0000000567898297	0.0000000551342012	0.0002052860509139
754	0.0000000559619764	0.0000000536440901	0.0002170560037484
755	0.0000000556308457	0.0000000526506838	0.0002160874719266
756	0.0000000551341444	0.0000000541407879	0.0002084237930831
757	0.0000000546374395	0.0000000511605691	0.000219615874812
758	0.0000000543063088	0.0000000536440901	0.0002071115450235
759	0.0000000544718866	0.0000000551341977	0.0001958033972187
760	0.0000000531473248	0.0000000511605691	0.0002205523924204
761	0.0000000531473283	0.0000000506638678	0.0002124756574631
762	0.0000000524850599	0.0000000516572669	0.0002081189450109
763	0.0000000564587417	0.000000090400043	0.0001296287518926
764	0.0000000526506483	0.0000000561276003	0.0001752862590365
765	0.0000000518227914	0.0000000471869477	0.0002105560706696
766	0.00000005132609	0.0000000481803539	0.0002053223142866
767	0.000000050498258	0.0000000551341834	0.0001871994754765
768	0.0000000496704118	0.0000000496704615	0.0001922436640598
769	0.0000000500015425	0.000000047683649	0.0002011872275034
770	0.0000000495048482	0.0000000496704544	0.0001930749567691
771	0.0000000490081433	0.0000000481803468	0.0001913627202157
772	0.0000000485114313	0.0000000452001281	0.0002014127967414
773	0.00000004818029	0.000000045200121	0.0002074930234812
774	0.0000000483458784	0.0000000506638642	0.0001761238090694
775	0.0000000473524686	0.0000000486770517	0.0001812102273107
776	0.0000000471868908	0.000000043213312	0.0001966087002074
777	0.0000000470213308	0.000000045696833	0.0001841197372414
778	0.0000000461934846	0.0000000437100134	0.0001950873702299
779	0.0000000463590624	0.0000000466902357	0.0001778270379873
780	0.0000000458623468	0.0000000417231973	0.0001975107006729
781	0.0000000452000783	0.000000045200121	0.0001847566891229
782	0.0000000448689512	0.0000000481803468	0.0001728163915686
783	0.0000000442066757	0.0000000447034161	0.0001821704790927
784	0.0000000437099708	0.0000000432133085	0.0001795209827833
785	0.0000000432132659	0.0000000417231973	0.0001832297712099
786	0.0000000432132623	0.0000000412264924	0.000192225255887
787	0.0000000425509938	0.0000000422198987	0.0001850502740126
788	0.0000000422198596	0.0000000427166	0.0001745843183016
789	0.0000000417231583	0.0000000417231973	0.0001729597424855
790	0.000000041392024	0.0000000417231973	0.0001732680393616
791	0.000000041392024	0.0000000412264924	0.0001749619987095
792	0.0000000417231512	0.0000000402330862	0.0001909135316964
793	0.0000000456968294	0.0000000675517668	0.0001082649832824
794	0.0000000405641849	0.0000000402330862	0.0001616530789761
795	0.0000000410608756	0.0000000372528604	0.0001975390914595
796	0.0000000400674836	0.0000000422198951	0.0001578334631631
797	0.0000000399019164	0.0000000417231938	0.0001585020072525
798	0.0000000395707822	0.0000000412264889	0.0001599290553713
799	0.0000000394052186	0.0000000442067076	0.0001502740924479
800	0.0000000389085031	0.0000000372528604	0.0001770656817826
801	0.0000000387429324	0.0000000387429715	0.0001700713910395
802	0.0000000384117946	0.0000000387429715	0.0001737914572004
803	0.0000000384118124	0.0000000466902179	0.0001473494776292
804	0.0000000380806746	0.0000000432132943	0.0001530035806354
805	0.0000000377495333	0.0000000407297804	0.0001621286064619
806	0.0000000372528284	0.0000000377495617	0.0001618841197342
807	0.0000000369216941	0.0000000382462666	0.0001594247150933
808	0.0000000367561235	0.0000000377495617	0.0001581022224855
809	0.0000000364249857	0.0000000367561519	0.0001617775269551
810	0.000000036259415	0.0000000367561519	0.0001636395027163
811	0.0000000365905635	0.0000000407297804	0.0001449841656722
812	0.0000000352660123	0.0000000367561555	0.0001546619168948
813	0.0000000352660123	0.0000000347693394	0.0001657647226239
814	0.0000000351004488	0.0000000422198845	0.0001476801990066
815	0.000000034769311	0.0000000367561519	0.0001588614250068
816	0.0000000341070425	0.0000000392396728	0.0001435370650142
817	0.0000000342726025	0.0000000352660408	0.0001557687355671
818	0.000000034107039	0.0000000367561519	0.0001476994220866
819	0.000000036921719	0.0000000546374608	0.0001051260114764
820	0.0000000339414825	0.0000000377495653	0.0001271981018363
821	0.0000000337759012	0.0000000332792247	0.0001585715945112
822	0.0000000332792034	0.0000000342726345	0.0001376486907247
823	0.0000000329480621	0.0000000327825198	0.0001504930842202
824	0.0000000324513678	0.0000000372528568	0.0001278141717194
825	0.0000000324513643	0.0000000352660443	0.0001347732613795
826	0.0000000319546558	0.0000000322858185	0.0001489199057687
827	0.0000000316235216	0.0000000332792283	0.0001404906361131
828	0.0000000321202265	0.0000000337759296	0.0001324474869762
829	0.0000000312923802	0.0000000307957038	0.0001480370847275
830	0.0000000307956789	0.0000000312924087	0.0001454811426811
831	0.0000000311268202	0.0000000337759261	0.0001348905934719
832	0.000000031457958	0.0000000342726345	0.0001270515058422
833	0.0000000301334104	0.0000000317891136	0.0001360671740258
834	0.0000000302989811	0.0000000322858149	0.0001317583373748
835	0.0000000316235358	0.0000000397363848	0.0000953956259764
836	0.000000030630126	0.0000000352660443	0.000107440064312
837	0.000000029471142	0.0000000312924087	0.0001222009741468
838	0.0000000291400024	0.0000000302989989	0.0001335353153991
839	0.0000000301334246	0.0000000392396622	0.0001039768467308
840	0.0000000296367126	0.0000000357627421	0.0001095643310691
841	0.0000000306301295	0.0000000387429751	0.0000856432816363
842	0.0000000291400113	0.0000000307957038	0.0001096912819776
843	0.000000027981029	0.000000029802294	0.0001208184257848
844	0.0000000276498913	0.0000000293055926	0.0001170105242636
845	0.0000000276498913	0.0000000293055908	0.0001182109408546
846	0.0000000271531864	0.0000000283121828	0.0001228096371051
847	0.0000000271531899	0.0000000293055908	0.0001176252335426
848	0.0000000268220521	0.0000000288088859	0.0001167950613308
849	0.0000000266564815	0.0000000278154779	0.0001227410830325
850	0.0000000288088806	0.0000000417231867	0.0000840745706228
851	0.0000000264909179	0.0000000302989989	0.0001072752929758
852	0.0000000258286423	0.000000027318773	0.0001201846534968
853	0.0000000256630699	0.0000000258286583	0.0001269903004868
854	0.0000000254975063	0.0000000283121828	0.0001104757830035
855	0.000000025331941	0.0000000288088895	0.0001047074692906
856	0.0000000250007997	0.0000000253319552	0.0001227179454872
857	0.0000000248352361	0.0000000283121828	0.0001084330215235
858	0.0000000243385276	0.0000000263253632	0.0001169089591713
859	0.0000000246696672	0.000000027318773	0.0001099373112083
860	0.0000000246696708	0.0000000283121828	0.0001005236117635
861	0.0000000240073934	0.000000027318773	0.0001101956368075
862	0.0000000236762592	0.0000000253319534	0.0001105990886572
863	0.0000000238418245	0.0000000243385436	0.0001154260098701
864	0.0000000269876335	0.0000000357627492	0.0000691068780725
865	0.0000000233451249	0.0000000273187712	0.0000952839181991
866	0.0000000235106885	0.000000023345132	0.0001139048690675
867	0.0000000233451214	0.0000000233451338	0.0001114860642701
868	0.0000000230139854	0.0000000233451338	0.0001092638849514
869	0.0000000228484218	0.0000000263253614	0.0000983231730061
870	0.0000000226828512	0.0000000238418387	0.000104717524664
871	0.0000000228484165	0.0000000218550191	0.0001163279011962
872	0.0000000223517169	0.0000000233451338	0.000101119017927
873	0.0000000220205791	0.0000000243385436	0.0000960264660534
874	0.000000021855012	0.0000000233451338	0.0000978512252914
875	0.0000000225172805	0.0000000213583125	0.0001136850405601
876	0.0000000216894431	0.0000000218550191	0.0001035093009705
877	0.0000000215238742	0.0000000233451338	0.0000976919473032
878	0.0000000213583053	0.0000000228484289	0.0001008988037938
879	0.0000000213583053	0.0000000233451338	0.0000993805442704
880	0.0000000213583053	0.0000000228484289	0.0000984303187579
881	0.0000000206960351	0.0000000238418387	0.0000919242811506
882	0.0000000206960333	0.0000000218550191	0.0000977025920292
883	0.0000000206960333	0.0000000218550174	0.0000993364301394
884	0.0000000203648991	0.0000000233451338	0.0000899147271411
885	0.0000000203648991	0.0000000218550191	0.0000920530728763
886	0.0000000205304662	0.0000000203649044	0.0000993820358417
887	0.0000000201993284	0.0000000208616111	0.0000957628217293
888	0.0000000200337613	0.0000000208616111	0.0000940008394537
889	0.0000000200337613	0.0000000193714964	0.0001019745104713
890	0.0000000198681942	0.0000000208616111	0.0000919961821637
891	0.0000000198681942	0.0000000193714964	0.0001005424564937
892	0.0000000203649044	0.0000000312924051	0.0000654811810819
893	0.0000000188747844	0.0000000233451338	0.0000818887056084
894	0.0000000195370582	0.0000000193714964	0.0000915982673177
895	0.0000000192059222	0.0000000193714946	0.0000901723979041
896	0.0000000190403533	0.0000000193714946	0.0000863374298206
897	0.0000000188747844	0.0000000188747915	0.0000905252600205
898	0.0000000190403533	0.0000000183780866	0.0000973784844973
899	0.0000000187092173	0.0000000183780848	0.0000890430455911
900	0.0000000183780813	0.0000000193714946	0.000084132901975
901	0.0000000187092173	0.0000000178813817	0.000092569476692
902	0.0000000185436484	0.0000000183780866	0.0000882918102434
903	0.0000000180469435	0.0000000193714946	0.0000885898116394
904	0.0000000178813764	0.0000000198681995	0.000086149557319
905	0.0000000178813746	0.0000000188747915	0.0000924805208342
906	0.0000000177158093	0.0000000188747915	0.0000820455170469
907	0.0000000175502386	0.0000000183780866	0.0000830759454402
908	0.0000000177158075	0.0000000173846768	0.0000871260344866
909	0.0000000177158075	0.0000000173846768	0.0000860810541781
910	0.0000000175502386	0.0000000183780848	0.000084172883362
911	0.0000000172191044	0.0000000173846768	0.0000855744656292
912	0.0000000172191026	0.0000000183780866	0.0000835403989186
913	0.0000000170535337	0.0000000168879719	0.0000905023553059
914	0.0000000167223995	0.0000000178813817	0.0000805549716461
915	0.0000000170535337	0.000000016391267	0.0000878152131918
916	0.0000000165568306	0.0000000173846768	0.0000825457027531
917	0.0000000163912617	0.0000000168879701	0.0000856621481944
918	0.0000000162256946	0.0000000163912652	0.0000853292731335
919	0.0000000172191097	0.0000000278154761	0.0000474283006042
920	0.0000000163912652	0.0000000193714946	0.0000657091295579
921	0.0000000158945568	0.0000000163912652	0.0000846387047204
922	0.0000000157289879	0.0000000158945603	0.0000847861447255
923	0.0000000153978537	0.0000000168879719	0.0000747162557673
924	0.0000000153978537	0.0000000153978572	0.0000787427270552
925	0.0000000152322848	0.000000016391267	0.0000749035607441
926	0.0000000152322848	0.0000000149011514	0.000078316705185
927	0.0000000149011488	0.0000000158945621	0.0000724045239622
928	0.0000000147355799	0.0000000158945621	0.0000739521419746
929	0.000000014735579	0.0000000149011514	0.0000796998865553
930	0.0000000144044447	0.0000000153978572	0.0000714412744856
931	0.0000000144044447	0.0000000153978572	0.00007214431389
932	0.000000014404443	0.0000000153978572	0.000076133706898
933	0.000000014404443	0.0000000153978572	0.0000810820274637
934	0.0000000140733079	0.0000000153978572	0.0000695639319019
935	0.0000000140733079	0.0000000149011523	0.0000740448303986
936	0.000000013907739	0.0000000144044483	0.0000752391933929
937	0.0000000132454643	0.0000000134110376	0.0000827467665658
938	0.000000013742171	0.0000000144044483	0.0000711644097464
939	0.0000000135766038	0.0000000139077425	0.0000725802092347
940	0.0000000135766021	0.0000000139077425	0.0000730751489755
941	0.0000000130798972	0.0000000134110376	0.0000762312847655
942	0.0000000129143292	0.0000000134110376	0.0000738506350899
943	0.0000000132454669	0.0000000144044483	0.0000676007693983
944	0.0000000130798981	0.0000000134110385	0.0000703166297171
945	0.0000000129143292	0.0000000134110376	0.000070719543146
946	0.0000000137421745	0.0000000193714964	0.0000429250721936
947	0.0000000130798989	0.0000000153978572	0.0000542414491065
948	0.0000000122520545	0.0000000134110376	0.0000817416148493
949	0.0000000120864874	0.0000000124176287	0.0000736924775993
950	0.0000000124176269	0.0000000139077434	0.0000611922150711
951	0.0000000130799007	0.0000000188747897	0.0000453573084087
952	0.000000012252058	0.0000000144044483	0.0000556105333089
953	0.0000000120864883	0.0000000124176287	0.0000648875211482
954	0.0000000115897816	0.0000000124176278	0.0000747947633499
955	0.0000000119209203	0.0000000134110385	0.0000604613924224
956	0.0000000117553531	0.0000000134110385	0.0000578297076572
957	0.0000000114242145	0.0000000129143327	0.000060997914261
958	0.0000000117553531	0.0000000129143336	0.0000598777951382
959	0.0000000117553514	0.0000000129143336	0.0000564764886803
960	0.0000000110930793	0.0000000119209229	0.0000614628661424
961	0.0000000107619424	0.0000000119209229	0.0000599570958002
962	0.0000000110930793	0.0000000124176287	0.0000577429891564
963	0.0000000107619424	0.0000000119209229	0.0000589552328165
964	0.0000000107619424	0.0000000124176269	0.0000622718653176
965	0.0000000107619424	0.000000011424218	0.0000638658020762
966	0.0000000104308064	0.0000000119209238	0.0000586290698266
967	0.0000000109275105	0.0000000129143327	0.0000559324907954
968	0.0000000109275105	0.0000000124176287	0.0000618665872025
969	0.0000000105963744	0.0000000124176287	0.0000595805358898
970	0.0000000104308064	0.0000000119209229	0.0000558447718504
971	0.0000000100996687	0.0000000114242189	0.0000563750400033
972	0.0000000099341015	0.000000010927514	0.0000572178032598
973	0.0000000099341015	0.000000010927514	0.0000579648585699
974	0.0000000097685326	0.0000000114242189	0.0000562951463507
975	0.0000000100996687	0.0000000114242189	0.0000558628889848
976	0.0000000097685318	0.0000000114242189	0.0000543011847185
977	0.0000000097685318	0.000000010927514	0.000058025609178
978	0.0000000096029646	0.0000000114242189	0.0000528379387106
979	0.0000000094373958	0.0000000119209229	0.000055179654737
980	0.0000000094373966	0.0000000114242189	0.0000529605385964
981	0.0000000092718278	0.0000000114242189	0.0000551938828721
982	0.0000000091062589	0.0000000114242189	0.0000541609588254
983	0.0000000094373966	0.0000000119209229	0.0000489910562465
984	0.0000000089406917	0.0000000114242189	0.000053780961025
985	0.0000000089406909	0.0000000119209229	0.0000527702541149
986	0.0000000089406909	0.0000000119209229	0.0000516032996529
987	0.0000000091062597	0.0000000119209229	0.0000508624398208
988	0.000000008775122	0.000000010927514	0.0000589875198784
989	0.0000000089406917	0.0000000119209229	0.0000505900934513
990	0.0000000087751229	0.0000000109275131	0.0000526976509718
991	0.0000000087751229	0.0000000119209229	0.0000498735862493
992	0.000000008443986	0.0000000119209229	0.0000502750481246
993	0.0000000086095548	0.0000000119209229	0.0000474454063806
994	0.000000008278418	0.000000010927514	0.0000512112892466
995	0.0000000081128491	0.000000011424218	0.0000492050821777
996	0.0000000094373984	0.0000000149011532	0.0000327376183122
997	0.0000000082784188	0.0000000129143318	0.000036917590478
998	0.0000000077817122	0.000000011920922	0.0000466198616778


==> tabs/exp_loss_r_4.dat <==
0	0.257563084363937	0.2733513712883	0.252676725387573
1	0.137839302420616	0.171340987086296	0.128702372312546
2	0.0866562128067017	0.0752457901835442	0.0788882449269295
3	0.0487127676606178	0.0539340116083622	0.0603854320943356
4	0.0245905090123415	0.0109006268903613	0.0274075753986835
5	0.015035648830235	0.0047729662619531	0.0208365004509687
6	0.0107889724895358	0.0040283100679517	0.015497675165534
7	0.0147992726415396	0.0055111986584961	0.0100380200892687
8	0.0145764937624335	0.0044565005227923	0.0388468094170094
9	0.0467547029256821	0.0343669317662716	0.0803442969918251
10	0.0360467508435249	0.0423054285347462	0.0263325572013855
11	0.0101694762706757	0.0055741099640727	0.0101561676710844
12	0.0154310343787074	0.0053089247085154	0.0368765592575073
13	0.0064942054450512	0.003232162212953	0.0046620201319456
14	0.0053899204358459	0.0017544443253428	0.0038593227509409
15	0.0043456600978971	0.001046055695042	0.0131793860346079
16	0.0046417652629316	0.0015860480489209	0.0154761979356408
17	0.0032289624214172	0.0016876439331099	0.0113046057522297
18	0.0815313458442688	0.115789368748665	0.141747623682022
19	0.0808237046003342	0.0402312353253365	0.043818436563015
20	0.0037754937075078	0.0174793768674135	0.008817994967103
21	0.0196378286927938	0.0286270715296268	0.0159742068499327
22	0.0014933731872588	0.0005095800152048	0.0021349529270083
23	0.0083780493587255	0.0020851343870163	0.0046096248552203
24	0.004496656358242	0.0012129299575463	0.0190974157303572
25	0.0011265338398516	0.000212791012018	0.0008455793722533
26	0.0003532809205353	0.0002364800166106	0.004762249533087
27	0.0002406756975688	0.0001780062157195	0.0035445848479867
28	0.000151748477947	0.0001165912399301	0.0018809864996001
29	0.0001349502999801	0.000092593858426	0.0012384110596031
30	0.0001237933902303	0.0000840269640321	0.0012308188015595
31	0.000114191272587	0.0000776512169978	0.0012182825012133
32	0.000106557716208	0.000068433531851	0.0010857377201319
33	0.0000943129707593	0.0000608233385719	0.0010615672217682
34	0.0000843099478516	0.0000543835922144	0.0010955098550767
35	0.0000753868662287	0.0000465769626317	0.0007265082094818
36	0.0000664775361656	0.0000435932670371	0.0009028922650032
37	0.0000619180282229	0.0000408026862715	0.0009540831670165
38	0.000057010751334	0.0000361631718988	0.0006506352219731
39	0.0000593878394284	0.0000397218573198	0.0011370960855857
40	0.0000484511001559	0.0000326897788909	0.00067524187034
41	0.0000447561615147	0.0000300074825645	0.0005946506862529
42	0.0000414720016124	0.0000279088490061	0.0006081343162805
43	0.000040555583837	0.0000270949149126	0.000479185662698
44	0.0000355725387635	0.0000247167008638	0.0006545902579091
45	0.0000336430712196	0.0000232943875744	0.000669942877721
46	0.0000317765698128	0.0000219127123273	0.0006257253116928
47	0.0000321889565384	0.0000222263224714	0.0008526131277904
48	0.0000285791575152	0.0000200832728297	0.0005962286377326
49	0.0000274207777693	0.0000191896724573	0.000533104990609
50	0.0000261468576355	0.0000184069231182	0.0006758693489246
51	0.0000250469693128	0.0000175426011992	0.0006605162052438
52	0.000024060413125	0.0000167107009474	0.000526639923919
53	0.0000230151854339	0.0000160148556461	0.0005917108501308
54	0.0000221363789024	0.0000153019282152	0.0005658658337779
55	0.0000212497579923	0.0000146189149746	0.0005272025591694
56	0.0000204212683457	0.0000140263418871	0.0005433447076939
57	0.0000197227782337	0.0000135661503009	0.0005926979356445
58	0.0000188355006685	0.0000129601821754	0.0005402820534073
59	0.0000181594914466	0.0000124691632664	0.0005216455319896
60	0.0000175534260052	0.0000120759905258	0.0005861073150299
61	0.0000167791076819	0.000011569817616	0.0005216000718065
62	0.0000160753279488	0.0000111392500912	0.0005239941528998
63	0.0000154870867846	0.0000107486148408	0.0004811106191482
64	0.000014891857063	0.0000103624870462	0.000541900168173
65	0.0000142356793731	0.0000099608387245	0.0005179094732739
66	0.0000136873177325	0.0000096048424894	0.0004967511049472
67	0.000013331732589	0.0000093364715212	0.000550833530724
68	0.0000127304138005	0.0000089895429483	0.0004916446050629
69	0.0000123725985759	0.0000087314629127	0.0004316377162468
70	0.0000119974529298	0.0000085299288912	0.0005720968474634
71	0.0000114095646495	0.000008174971299	0.0005353461601771
72	0.0000109321335913	0.0000079010178524	0.0004598105733749
73	0.0000105691688077	0.0000076447713582	0.0004480142088141
74	0.0000102391140899	0.0000073890073509	0.000439682014985
75	0.0000099214275906	0.0000071391614256	0.0004516610933933
76	0.0000095933401099	0.0000069176426223	0.000462961877929
77	0.0000093169219326	0.0000067224705163	0.0004576237115543
78	0.0000090642752184	0.0000065710869421	0.0003977900487371
79	0.0000087843363872	0.0000063455922827	0.0004024126392324
80	0.000008479238204	0.0000061394571276	0.0004188852908555
81	0.0000082304241005	0.0000059507133301	0.0004258873523213
82	0.0000083085224105	0.0000059967183006	0.0005477319937199
83	0.0000077860950114	0.0000056849562498	0.0004589025338646
84	0.0000074933113865	0.0000054967667893	0.0004255082458258
85	0.0000072667298809	0.0000053408562053	0.0003884722827934
86	0.0000070579681051	0.0000051799238463	0.0004003056965303
87	0.0000068906506385	0.0000050677194849	0.0003514633572195
88	0.00000663964056	0.0000048764568419	0.0003979659522884
89	0.0000064730916165	0.0000047453277148	0.0004051878640894
90	0.0000062925018938	0.0000046132317948	0.000384341867175
91	0.0000061968657974	0.0000045606329877	0.0003173151053488
92	0.0000060198030951	0.0000044472903937	0.00043974124128
93	0.0000057988177105	0.0000042868850869	0.0004243146395311
94	0.0000055778659771	0.0000041473690544	0.0003576838644221
95	0.000005441448593	0.0000040351183088	0.0003591379499994
96	0.0000053047060646	0.0000039342944547	0.0003550187975634
97	0.000005177222647	0.0000038294874685	0.0003690945159178
98	0.0000050510757319	0.0000037341283132	0.0003633113810793
99	0.0000049504101298	0.0000036501819523	0.0003769105533138
100	0.0000048156739467	0.0000035682483031	0.0003373043437023
101	0.0000047074036047	0.000003487290769	0.0003310994070489
102	0.0000046044287956	0.0000034098081869	0.0003277280484326
103	0.0000045125343604	0.0000033238732158	0.000348765111994
104	0.0000044060930122	0.0000032483862924	0.0003291734901723
105	0.000004314205853	0.0000031718927858	0.0003372090868652
106	0.0000042210003812	0.0000031028559988	0.0003283141122665
107	0.000004187084869	0.0000031152915199	0.0002694660506677
108	0.0000040761265154	0.0000030000271636	0.0003601294883993
109	0.0000039854025999	0.0000029299956168	0.0003601972130127
110	0.0000038499961192	0.000002852031912	0.0003128067473881
111	0.0000037672225517	0.0000027934265745	0.0003001275181305
112	0.0000036860956243	0.0000027223975394	0.0003098330053035
113	0.0000036079559322	0.0000026702477953	0.0002973795344587
114	0.0000035389148252	0.000002608656132	0.0003038046124857
115	0.0000034730269363	0.0000025649501367	0.0002884333662223
116	0.0000034135853184	0.0000025058400297	0.0003050653613172
117	0.0000033395849641	0.0000024596515686	0.0002890873583965
118	0.0000032738578284	0.0000024060084343	0.0002893130877055
119	0.0000032177333651	0.000002360312692	0.0002870387106668
120	0.0000031609454254	0.0000023086554393	0.0002916464873124
121	0.0000031064723771	0.0000022594815619	0.00030117231654
122	0.000003046713573	0.0000022371343675	0.0002747924008872
123	0.0000029824773264	0.0000021904459118	0.0002668453671504
124	0.0000029324735351	0.0000021417674816	0.000281366345007
125	0.0000028717156511	0.0000021010412183	0.0002656551660039
126	0.0000028154249776	0.0000020553447939	0.0002686497755349
127	0.0000027642656732	0.0000020126285563	0.0002706188533921
128	0.0000027137707548	0.0000019788537884	0.0002657832810655
129	0.0000026679110761	0.0000019495489596	0.0002619284205139
130	0.0000026314819479	0.0000019043466182	0.0002829761942849
131	0.0000025687413654	0.0000018795160486	0.0002486738958396
132	0.0000025207277758	0.0000018412700911	0.0002510685881134
133	0.0000024813211894	0.0000017985524892	0.0002659291785676
134	0.0000024333091915	0.0000017642810235	0.0002606901689433
135	0.0000023940710889	0.000001734976081	0.0002589916985016
136	0.0000023982188395	0.0000017791866185	0.0002110945060849
137	0.0000023102998057	0.0000016907713416	0.0002413017355138
138	0.0000022680796974	0.0000016500413267	0.0002489846374374
139	0.0000022243714284	0.0000016167631429	0.0002449714229442
140	0.0000021886121431	0.0000016008700641	0.0002309214760317
141	0.0000021520220344	0.0000015720611373	0.0002332035946893
142	0.0000021132789243	0.0000015338143839	0.0002434913476463
143	0.0000020809923171	0.000001498051688	0.0002530623751227
144	0.0000020444053916	0.0000014836484752	0.0002358973870287
145	0.0000020132813461	0.0000014687483372	0.0002229130477645
146	0.0000019788440113	0.0000014389462422	0.0002215518470621
147	0.0000019430822249	0.0000014180851622	0.0002175185218221
148	0.0000019195740606	0.0000014086485862	0.0002029799943557
149	0.0000018924159804	0.0000013574857576	0.0002450306201354
150	0.0000018525159931	0.0000013331480204	0.0002377184573561
151	0.0000018174171146	0.0000013078170014	0.0002312307769898
152	0.0000017867891984	0.0000012924199382	0.0002193837426603
153	0.0000017543384274	0.0000012655980299	0.000221676993533
154	0.000001728013217	0.0000012437430996	0.0002232447295683
155	0.0000016993711824	0.0000012278487702	0.000218441884499
156	0.0000016809919998	0.0000012025163869	0.0002300376218045
157	0.0000016460598999	0.0000011871196648	0.0002141296863556
158	0.0000016230462734	0.0000011707286376	0.000210217825952
159	0.0000015985425534	0.000001150363687	0.0002104861923726
160	0.0000015750322291	0.0000011295020386	0.0002161383599741
161	0.0000015510249796	0.0000011061570149	0.0002182314783568
162	0.0000015266871287	0.0000010942364952	0.000213155450183
163	0.00000150549522	0.000001071388283	0.0002134481474059
164	0.0000014857923816	0.0000010520166143	0.0002179384027841
165	0.0000014631123122	0.0000010609583114	0.0001900784554891
166	0.0000014448987713	0.0000010286719316	0.0002068654139293
167	0.000001420395165	0.0000010107909247	0.0002035481011262
168	0.0000013970504824	0.0000009919161812	0.0002043962304015
169	0.0000013945694946	0.0000010197326219	0.0001719631982269
170	0.0000013571499267	0.0000009705582897	0.0001945775293279
171	0.0000013392678966	0.0000009487029615	0.0002085950109176
172	0.0000013119511095	0.000000943736552	0.0001864702062448
173	0.0000012920837662	0.000000933306012	0.0001780941529432
174	0.0000012733738686	0.0000009109540997	0.0001901328214444
175	0.0000012503608104	0.000000895059884	0.0001834849535953
176	0.0000012336388409	0.000000883635721	0.0001804188650567
177	0.0000012193994507	0.0000008637674114	0.0001893409062177
178	0.0000011993666931	0.0000008612843203	0.0001765101624187
179	0.0000011819819292	0.0000008399258604	0.0001842182682594
180	0.000001167245955	0.0000008210508895	0.0001920260547195
181	0.0000011548303291	0.000000832972546	0.0001642400748096
182	0.0000011336368289	0.0000008081369174	0.0001780502789188
183	0.0000011162525198	0.0000007937326245	0.0001770418311935
184	0.000001100027589	0.0000007862822144	0.0001687288313406
185	0.0000010856226709	0.0000007703876008	0.0001770881935954
186	0.0000010702252666	0.0000007584667969	0.0001764285261743
187	0.0000010543311646	0.0000007520097256	0.0001701882865746
188	0.0000010455552228	0.0000007321413023	0.0001859863259597
189	0.0000010237010883	0.0000007286646451	0.0001730361836962
190	0.0000010111182291	0.0000007147569931	0.0001723623572616
191	0.000000997211032	0.000000706313017	0.000168121085153
192	0.0000009831377383	0.0000006924054219	0.0001679109991528
193	0.0000009707200661	0.0000006849548413	0.0001693691447144
194	0.0000009581374343	0.0000006799879202	0.0001597460068297
195	0.0000009443953104	0.0000006680669458	0.0001652938517509
196	0.0000009324744497	0.0000006576363489	0.0001638285903027
197	0.0000009203885156	0.0000006561461987	0.0001561417157063
198	0.0000009092951814	0.0000006412450375	0.00016198164667
199	0.0000008950567576	0.0000006362781164	0.0001554507471155
200	0.0000008882682323	0.0000006208802006	0.0001655839005252
201	0.0000008728711123	0.0000006208803711	0.0001506231637904
202	0.0000008631022865	0.0000006064758509	0.0001590951433172
203	0.0000008506850691	0.0000006015088729	0.0001517131604487
204	0.0000008415793218	0.0000006034958346	0.0001405745570082
205	0.0000008289955531	0.0000005826341862	0.0001524200197309
206	0.0000008165784493	0.0000005776671514	0.0001501750957686
207	0.0000008059823244	0.0000005746870215	0.0001416761078872
208	0.0000007933989536	0.0000005607791991	0.0001469135895604
209	0.0000007826373576	0.0000005523352797	0.0001445565576432
210	0.0000007738622685	0.0000005453813969	0.0001455610326957
211	0.0000007652526506	0.0000005394210234	0.0001472312433179
212	0.0000007556500918	0.0000005329638952	0.0001398897584295
213	0.0000007448880979	0.0000005279968605	0.0001392825943185
214	0.0000007354507829	0.0000005220364301	0.0001396197476424
215	0.0000007289941095	0.0000005220364869	0.0001284707250306
216	0.0000007180663602	0.0000005036583843	0.0001371914841002
217	0.0000007084631193	0.0000004917374099	0.0001470307470299
218	0.0000006972048254	0.000000486770432	0.0001406220399076
219	0.0000006887608492	0.0000004793198514	0.0001416574959876
220	0.000000685615646	0.0000004922342782	0.0001234374649357
221	0.0000006722044077	0.0000004753462406	0.000134224377689
222	0.0000006659125233	0.000000461438475	0.0001439843035769
223	0.0000006554820402	0.0000004569681948	0.0001356631546514
224	0.0000006472037057	0.0000004544846774	0.0001307167985942
225	0.0000006433960493	0.0000004634254367	0.000117428106023
226	0.0000006303159239	0.0000004435572123	0.0001301836018683
227	0.0000006225342872	0.0000004375967535	0.0001296617410844
228	0.0000006140905384	0.0000004336231143	0.0001246355386684
229	0.0000006069709571	0.0000004241857425	0.0001297179696849
230	0.0000005990236218	0.0000004162384926	0.0001294502435485
231	0.00000059322889	0.0000004107747316	0.0001314967812505
232	0.0000005852818958	0.0000004117682124	0.0001235545205418
233	0.0000005788245971	0.0000004038209056	0.0001280630676774
234	0.0000005715396583	0.000000399847238	0.0001258097472601
235	0.0000005652482287	0.000000397363749	0.0001187852903968
236	0.0000005586253451	0.0000003874296794	0.0001246317697223
237	0.0000005531616125	0.0000003819659469	0.000124200785649
238	0.0000005457113161	0.0000003824626447	0.0001160481115221
239	0.0000005405786965	0.0000003789857033	0.0001189425456687
240	0.0000005346182661	0.0000003725285467	0.0001198105601361
241	0.0000005288233069	0.0000003660714185	0.0001207019886351
242	0.0000005230284614	0.0000003576274423	0.0001216433738591
243	0.0000005160745786	0.0000003546471987	0.0001198904137709
244	0.0000005117699402	0.0000003521636813	0.0001174133794848
245	0.0000005054784538	0.0000003491834946	0.000115647992061
246	0.0000004988557976	0.0000003506736164	0.0001099525034078
247	0.0000004935575362	0.00000034073949	0.0001154421988758
248	0.0000004871005217	0.000000337262577	0.000110635337478
249	0.0000004814712042	0.0000003337856356	0.0001097474159906
250	0.000000477497565	0.0000003288186008	0.0001130000964622
251	0.0000004728616148	0.0000003253416594	0.0001143889603554
252	0.000000465742346	0.0000003263350834	0.0001069466088666
253	0.00000046176865	0.0000003218647464	0.0001084477917175
254	0.0000004568015868	0.0000003119306484	0.0001112456739065
255	0.0000004520001937	0.0000003094471026	0.0001097128551919
256	0.0000004475298567	0.0000003074603114	0.0001090610239771
257	0.0000004423972939	0.0000003034866722	0.0001086383927031
258	0.000000437595844	0.0000003005064571	0.000105891682324
259	0.0000004326288092	0.0000002950426961	0.0001061676011886
260	0.0000004274962748	0.0000002935526027	0.0001037009424181
261	0.0000004218669858	0.0000002890822657	0.0001030521234497
262	0.0000004183900444	0.0000002875921723	0.0001030806452036
263	0.0000004140852923	0.0000002846119287	0.0001008468243526
264	0.0000004091182859	0.0000002831218069	0.0001000693227979
265	0.0000004068002966	0.0000002801415917	0.0001023056829581
266	0.0000004015021489	0.0000002751745285	0.0001006299062283
267	0.0000003976940661	0.0000002687173719	0.000103861108073
268	0.0000003930582579	0.0000002697107675	0.0000997696624836
269	0.0000003892501468	0.0000002622601869	0.0001017842951114
270	0.0000003856078479	0.0000002721943417	0.0000869924915605
271	0.0000003796473891	0.0000002647437896	0.000092630412837
272	0.0000003768326735	0.0000002597767264	0.0000950915346039
273	0.0000003721968085	0.0000002592800286	0.000092305119324
274	0.000000368057556	0.0000002538162676	0.0000942355254665
275	0.0000003634216625	0.0000002483525066	0.0000951912006713
276	0.0000003602759193	0.0000002478558088	0.0000906639543246
277	0.0000003563022801	0.0000002433854434	0.0000922600447666
278	0.0000003519974427	0.0000002394118326	0.0000928595472942
279	0.0000003486861715	0.0000002379217108	0.0000908515648916
280	0.0000003460370976	0.000000236431589	0.0000894639088074
281	0.0000003423945714	0.0000002334513596	0.0000907382418518
282	0.0000003390833569	0.0000002418953784	0.0000809094126453
283	0.0000003359375	0.0000002329546618	0.000084673964011
284	0.0000003317982475	0.000000226000779	0.0000897424542927
285	0.0000003288180892	0.0000002230205638	0.0000875100304256
286	0.0000003241822242	0.0000002240139736	0.000083728642494
287	0.0000003212019521	0.0000002195436224	0.0000863135937834
288	0.0000003180562373	0.0000002180535006	0.0000833343437989
289	0.000000314744824	0.0000002145765876	0.0000848831332405
290	0.0000003129236461	0.0000002195436366	0.0000770265469328
291	0.0000003077910549	0.0000002145766018	0.0000786756791058
292	0.0000003054730655	0.0000002106029484	0.000082403581473
293	0.0000003011682566	0.000000206629295	0.0000843979723868
294	0.0000002986847107	0.00000020265567	0.0000857922059367
295	0.0000002950422697	0.0000002036490798	0.0000826513132779
296	0.0000002928898652	0.0000002021589722	0.0000811776772025
297	0.0000002904063763	0.000000197688621	0.0000826177638373
298	0.0000002857704544	0.0000001961984992	0.0000822501751827
299	0.0000002836181068	0.0000001942116796	0.0000805275412858
300	0.0000002809690045	0.000000191728148	0.000079380137322
301	0.0000002774920915	0.0000001897413284	0.0000789611003711
302	0.0000002750085173	0.0000001882512493	0.0000789143014117
303	0.0000002721939154	0.0000001867611275	0.0000780626214691
304	0.0000002693792851	0.0000001837808981	0.0000789379773778
305	0.000000266564598	0.0000001793105469	0.0000791518978076
306	0.0000002642466654	0.0000001812973665	0.0000757420930313
307	0.0000002620943462	0.0000001832842003	0.0000709687155904
308	0.0000002586173764	0.0000001763303317	0.0000757501038606
309	0.0000002569616697	0.0000001728533903	0.0000787287863204
310	0.000000252656946	0.0000001708665707	0.0000743275086279
311	0.000000250835626	0.0000001683830391	0.0000763514472055
312	0.0000002478554393	0.0000001673896293	0.0000749109749449
313	0.0000002460342898	0.0000001703698871	0.0000707063081791
314	0.0000002443785263	0.0000001668929315	0.000074279247201
315	0.0000002422261218	0.0000001644094141	0.0000744009812479
316	0.0000002395770764	0.0000001634160043	0.0000733767155907
317	0.0000002370935448	0.0000001629193065	0.0000724552592146
318	0.0000002352723101	0.0000001614291847	0.0000712984983693
319	0.0000002329543349	0.0000001594423651	0.0000725767604308
320	0.0000002304708318	0.0000001569588335	0.0000704178091837
321	0.000000229477422	0.0000001544753161	0.0000730290339561
322	0.0000002260004948	0.0000001529851943	0.0000706225910108
323	0.0000002241792458	0.0000001519917845	0.0000705433049006
324	0.000000222026884	0.0000001490115551	0.0000694496338838
325	0.0000002205367622	0.0000001470247355	0.0000707460785634
326	0.000000218218787	0.0000001465280235	0.0000706167847966
327	0.0000002163975523	0.0000001460313257	0.0000703720070305
328	0.0000002152385861	0.0000001445412039	0.0000691375389579
329	0.0000002120928144	0.0000001440444919	0.0000660077057546
330	0.0000002102715797	0.0000001445412039	0.0000633382514934
331	0.0000002079536188	0.0000001420576723	0.0000656526754028
332	0.0000002059667992	0.0000001395741549	0.0000686881539878
333	0.0000002039799512	0.0000001390774429	0.0000656202901155
334	0.0000002018275893	0.0000001375873211	0.0000658305652905
335	0.0000002003374675	0.0000001351038037	0.0000654961550026
336	0.0000001983506479	0.0000001341103939	0.0000666369523969
337	0.0000001971916959	0.0000001331169841	0.0000659741126583
338	0.0000001947081643	0.0000001331169841	0.0000651162335998
339	0.0000001932180425	0.0000001311301787	0.0000644483370706
340	0.0000001913968077	0.0000001296400569	0.0000641543738311
341	0.0000001902378557	0.0000001306334525	0.0000616852121311
342	0.0000001884165783	0.0000001266598275	0.0000648017448839
343	0.0000001859330609	0.0000001246730221	0.0000642031809548
344	0.0000001842773685	0.0000001246730221	0.0000637352786725
345	0.0000001826217044	0.0000001236796123	0.0000623599553364
346	0.0000001816283373	0.0000001241763101	0.0000581714084547
347	0.0000001794759186	0.0000001216927927	0.000059700159909
348	0.0000001778202545	0.0000001206993687	0.0000593092590861
349	0.0000001753367087	0.0000001177191464	0.0000607757210673
350	0.0000001733499175	0.0000001177191464	0.0000604238375672
351	0.0000001721909086	0.000000114242205	0.0000606165631325
352	0.0000001711974988	0.0000001122553854	0.0000608880291111
353	0.0000001697073913	0.0000001112619756	0.0000605903223914
354	0.0000001687139815	0.0000001122553854	0.0000591043535678
355	0.0000001663960347	0.0000001122553854	0.0000583818437008
356	0.0000001652370685	0.0000001102685658	0.0000582403663429
357	0.000000163581376	0.0000001082817391	0.0000593493568886
358	0.0000001617601555	0.000000108778444	0.000057922778069
359	0.0000001607667457	0.0000001082817391	0.0000568218929402
360	0.0000001587799119	0.0000001072883293	0.0000564771835343
361	0.0000001572898185	0.0000001107652707	0.0000510980717081
362	0.0000001556341545	0.0000001092751489	0.0000514728708367
363	0.0000001548063011	0.000000103811395	0.0000535333929292
364	0.0000001524883544	0.0000001028179852	0.0000528278069396
365	0.0000001514949304	0.0000001018245683	0.0000523244889337
366	0.0000001500048228	0.0000000988443389	0.0000543965070392
367	0.000000149011413	0.0000000958641095	0.0000547722665942
368	0.000000147521277	0.0000000958641095	0.0000549344695173
369	0.0000001460311836	0.0000000933805779	0.0000565021800867
370	0.0000001458656413	0.000000098844346	0.0000495869426231
371	0.0000001433820813	0.0000000933805921	0.0000529968383489
372	0.0000001430509542	0.0000000913937725	0.0000540214423381
373	0.0000001413952759	0.0000000908970677	0.0000535151448275
374	0.0000001402363239	0.0000000933805921	0.0000500331989315
375	0.0000001380839194	0.0000000918904774	0.0000505481402797
376	0.0000001369249389	0.0000000904003628	0.0000508985467604
377	0.0000001359315291	0.000000089406953	0.0000511181024194
378	0.0000001352692465	0.0000000879168383	0.0000522550108144
379	0.0000001341102802	0.0000000869234285	0.0000521655783814
380	0.0000001331168846	0.0000000864267165	0.0000508597695443
381	0.0000001324545877	0.0000000844398969	0.0000515779029229
382	0.0000001304677681	0.000000082949775	0.0000522158370586
383	0.0000001291432312	0.000000082949775	0.0000520593639521
384	0.0000001281498356	0.000000082949775	0.000051068389439
385	0.000000127487553	0.000000082949775	0.000050570401072
386	0.0000001271564258	0.0000000819563652	0.0000511082835146
387	0.0000001264941432	0.0000000834464871	0.0000485404489154
388	0.0000001251696062	0.0000000814596604	0.0000499700363434
389	0.0000001231827866	0.0000000819563652	0.0000483000039821
390	0.0000001226860746	0.0000000809629555	0.0000482694595121
391	0.0000001218582497	0.0000000799695457	0.0000476157329103
392	0.0000001213615235	0.0000000794728336	0.0000482639370603
393	0.0000001198714301	0.0000000789761359	0.0000473840227642
394	0.0000001188780132	0.0000000779827261	0.0000469223523396
395	0.0000001185468719	0.0000000764926114	0.0000476837121823
396	0.0000001180501812	0.0000000759959065	0.0000470317754662
397	0.0000001163944958	0.0000000745057918	0.0000469532569696
398	0.0000001158977767	0.000000073512382	0.000046713204938
399	0.0000001147388105	0.000000073512382	0.0000465126759082
400	0.0000001132487029	0.0000000720222673	0.0000450739353255
401	0.0000001122552931	0.0000000710288504	0.0000444490760856
402	0.0000001109307348	0.0000000700354406	0.0000470577033411
403	0.0000001096061908	0.0000000700354406	0.0000461633499071
404	0.0000001087783446	0.0000000700354406	0.000046337103413
405	0.0000001081160832	0.0000000695387357	0.0000457270871266
406	0.0000001074538076	0.0000000695387357	0.000043974530854
407	0.0000001067915463	0.0000000695387357	0.0000430556938227
408	0.0000001056325658	0.0000000685453259	0.0000431590269727
409	0.0000001041424511	0.000000068048621	0.0000430453947047
410	0.0000001033145978	0.0000000675519161	0.0000446380181529
411	0.0000001018244902	0.0000000670552112	0.0000436129630543
412	0.0000001009966581	0.0000000665585063	0.0000437358867202
413	0.000000100996651	0.0000000655650965	0.0000414002824982
414	0.0000000995065506	0.0000000650683916	0.0000418707968493
415	0.000000098347563	0.0000000645716938	0.0000422902448918
416	0.0000000970230118	0.0000000645716938	0.0000416655893787
417	0.0000000971885825	0.0000000635782769	0.0000423711971962
418	0.0000000958640456	0.0000000635782769	0.0000413538327848
419	0.0000000953673407	0.0000000635782769	0.0000420634569309
420	0.000000094705058	0.0000000620881622	0.0000419704701926
421	0.0000000940427825	0.0000000620881622	0.0000421162039856
422	0.0000000933805211	0.0000000620881622	0.0000398106894863
423	0.0000000928838233	0.0000000605980475	0.000040832474042
424	0.0000000923871113	0.0000000605980475	0.0000392532929254
425	0.0000000908969895	0.0000000591079292	0.0000398702613893
426	0.0000000902347281	0.0000000591079292	0.0000398233569285
427	0.0000000900691575	0.0000000591079292	0.0000397700350732
428	0.0000000895724526	0.0000000591079292	0.0000391670764657
429	0.0000000887446134	0.0000000586112243	0.0000389714732592
430	0.0000000880823379	0.0000000561276963	0.0000403597405239
431	0.0000000869233574	0.0000000571211061	0.0000379644770874
432	0.0000000864266525	0.0000000556309914	0.0000381016616302
433	0.0000000851021085	0.0000000551342865	0.0000372295180568
434	0.0000000834464302	0.0000000546375851	0.0000356224736606
435	0.0000000826185911	0.0000000536441718	0.000035102617403
436	0.0000000814596177	0.0000000536441718	0.000032570285839
437	0.0000000806317715	0.0000000536441718	0.0000313738055411
438	0.0000000798039252	0.0000000511606473	0.0000333862153639
439	0.0000000774859714	0.0000000511606473	0.0000296027610602
440	0.0000000759958709	0.0000000501672339	0.0000273715741059
441	0.0000000748368905	0.0000000486771192	0.0000275251713902
442	0.0000000740090371	0.0000000471870045	0.0000289674026135
443	0.0000000733467758	0.000000047683713	0.0000258938598563
444	0.0000000723533589	0.0000000456968898	0.0000275579204754
445	0.0000000698698415	0.0000000466902996	0.000023041775421
446	0.0000000690420023	0.0000000452001849	0.0000241835896304
447	0.0000000683797197	0.0000000417232471	0.0000265040816885
448	0.0000000672207534	0.0000000437100702	0.0000215935870074
449	0.0000000655650609	0.0000000427166569	0.0000219864650717
450	0.0000000640749533	0.0000000427166569	0.0000211254518945
451	0.0000000627504022	0.000000039239719	0.0000217265642277
452	0.0000000620881409	0.0000000442067751	0.0000171328629222
453	0.000000060101307	0.0000000357627847	0.0000216317002923
454	0.0000000584456288	0.000000039239719	0.0000181389659701
455	0.0000000571210812	0.0000000387430141	0.0000175512377609
456	0.0000000562932456	0.0000000377496043	0.000017287902665
457	0.0000000556309665	0.0000000347693714	0.0000189635302377
458	0.0000000536441505	0.0000000347693714	0.0000182850399142
459	0.0000000526507442	0.0000000347693714	0.0000159058727149
460	0.0000000516573344	0.0000000332792567	0.0000160294202942
461	0.0000000504983539	0.0000000312924371	0.0000169516952155
462	0.0000000490082321	0.0000000312924371	0.000016827685613
463	0.0000000488426757	0.0000000322858469	0.0000142844337461
464	0.0000000476836917	0.0000000293056157	0.0000167969337781
465	0.0000000463591441	0.0000000293056157	0.0000149478146341
466	0.0000000456968756	0.0000000298023206	0.0000135063346534
467	0.0000000437100525	0.0000000268220877	0.0000146480924741
468	0.0000000428822098	0.0000000263253828	0.0000147046393977
469	0.0000000417232329	0.0000000258286779	0.0000142213348227
470	0.0000000422199378	0.0000000268220877	0.0000126929435282
471	0.0000000403986817	0.0000000258286779	0.0000142098970173
472	0.0000000400675475	0.0000000258286779	0.0000143329552884
473	0.0000000407298302	0.0000000278154992	0.0000108948834168
474	0.0000000377495901	0.0000000243385614	0.0000133737476062
475	0.0000000389085741	0.000000025331973	0.0000108735166577
476	0.0000000372528888	0.0000000238418565	0.000011581232684
477	0.0000000367561839	0.0000000238418565	0.0000125539118017
478	0.0000000370873252	0.0000000243385614	0.0000099041508292
479	0.0000000362594683	0.0000000218550351	0.0000152716420416
480	0.0000000346037936	0.00000002235174	0.0000108024942165
481	0.0000000344382229	0.00000002235174	0.0000108208532765
482	0.0000000334448167	0.00000002235174	0.0000107047080746
483	0.0000000334448167	0.0000000218550351	0.0000103190641312
484	0.0000000326169776	0.0000000218550351	0.000009445003343
485	0.0000000316235607	0.0000000213583284	0.0000102932508526
486	0.0000000317891349	0.0000000218550351	0.0000093755179478
487	0.00000003129243	0.0000000218550351	0.0000092236259661
488	0.0000000307957251	0.0000000218550351	0.0000084864923338
489	0.0000000307957144	0.0000000198682137	0.0000126233398987
490	0.0000000294711775	0.0000000213583284	0.0000085420851974
491	0.0000000289744726	0.0000000213583284	0.0000084289076767
492	0.0000000271532148	0.0000000203649186	0.0000097512438515
493	0.0000000286433348	0.0000000203649186	0.0000077875547504
494	0.0000000261598085	0.0000000208616235	0.0000088081469585
495	0.000000025828669	0.0000000203649186	0.0000083896911747
496	0.0000000258286725	0.0000000203649186	0.0000080913550846
497	0.0000000250008299	0.0000000193715071	0.0000083817512859
498	0.0000000248352627	0.0000000198682137	0.0000075194861893
499	0.0000000250008299	0.0000000188748022	0.0000087669577624
500	0.0000000240074218	0.0000000198682137	0.0000074643890002
501	0.0000000241729872	0.0000000183780973	0.0000083365885075
502	0.0000000256631054	0.0000000193715071	0.0000062649728534
503	0.0000000231795774	0.0000000183780973	0.0000079752098827
504	0.0000000221861658	0.0000000178813924	0.0000071377426138
505	0.0000000221861676	0.0000000178813924	0.0000073273827184
506	0.0000000216894609	0.0000000178813924	0.000007172990081
507	0.0000000213583231	0.0000000173846857	0.0000066919319579
508	0.0000000211927578	0.0000000173846857	0.0000068671865847
509	0.000000020530484	0.0000000168879808	0.0000063687448346
510	0.0000000206960529	0.0000000163912759	0.0000067962005232
511	0.0000000203649133	0.0000000153978661	0.0000071725153248
512	0.0000000192059364	0.0000000163912759	0.0000064735077103
513	0.0000000187092315	0.000000015894571	0.0000062843560045
514	0.0000000187092315	0.0000000153978661	0.000005750139735
515	0.0000000185436591	0.0000000144044545	0.0000073284054452
516	0.0000000185436626	0.0000000153978661	0.0000053062726693
517	0.0000000180469577	0.0000000134110438	0.0000063896145548
518	0.0000000178813888	0.0000000139077496	0.0000059268986661
519	0.0000000173846839	0.0000000134110438	0.000005939312814
520	0.0000000168879772	0.0000000134110438	0.0000061736568568
521	0.0000000163912723	0.0000000134110438	0.000006236713034
522	0.0000000165568412	0.0000000129143389	0.0000050679573178
523	0.0000000162257052	0.0000000119209282	0.000005667743153
524	0.0000000158945674	0.0000000119209282	0.000005590291039
525	0.0000000158945674	0.0000000119209282	0.0000057169017964
526	0.0000000152322936	0.0000000119209282	0.0000051920947044
527	0.0000000153978643	0.0000000129143389	0.0000047918970267
528	0.0000000149011585	0.0000000124176331	0.0000043355757953
529	0.0000000153978608	0.0000000114242225	0.0000060023949118
530	0.0000000149011585	0.0000000124176331	0.0000042973447307
531	0.0000000135766101	0.0000000114242225	0.0000050237799769
532	0.0000000142388847	0.0000000119209282	0.0000044666694521
533	0.0000000147355879	0.0000000109275176	0.0000056325106925
534	0.0000000142388847	0.0000000119209282	0.0000037272959617
535	0.0000000142388847	0.0000000119209282	0.0000037913539472
536	0.0000000149011559	0.0000000114242225	0.0000061195801209
537	0.000000013079906	0.0000000114242225	0.0000043097661546
538	0.0000000132454741	0.0000000114242225	0.0000041667594814
539	0.000000013079906	0.0000000109275176	0.0000040992281356
540	0.0000000129143363	0.0000000109275176	0.0000047909193199
541	0.0000000132454741	0.0000000114242225	0.0000034720592339
542	0.0000000129143363	0.0000000109275176	0.0000050545809245
543	0.0000000125832003	0.0000000104308118	0.0000037923537093
544	0.0000000119209265	0.0000000099341069	0.0000043405607357
545	0.0000000125832003	0.0000000109275176	0.0000033717522001
546	0.0000000117553576	0.0000000099341069	0.0000042184105951
547	0.0000000120864945	0.0000000099341069	0.0000036617586829
548	0.0000000114242207	0.0000000099341069	0.0000043018344513
549	0.0000000125832003	0.0000000094374011	0.00000325604924
550	0.0000000112586527	0.0000000084439904	0.0000041479038373
551	0.0000000124176314	0.0000000084439904	0.0000031641795886
552	0.0000000117553576	0.0000000084439904	0.0000035629425383
553	0.0000000112586527	0.0000000079472855	0.0000038057703478
554	0.0000000110930838	0.0000000079472855	0.000003757603281
555	0.0000000114242207	0.0000000084439904	0.0000032108616779
556	0.0000000112586527	0.0000000084439904	0.0000034412814784
557	0.0000000107619469	0.0000000084439904	0.0000033300457289
558	0.0000000114242225	0.0000000079472855	0.000003041522632
559	0.0000000110930838	0.0000000079472855	0.0000036990111312
560	0.0000000114242225	0.0000000079472855	0.0000028855897654
561	0.0000000107619469	0.0000000074505802	0.0000032058994748
562	0.0000000107619469	0.0000000074505802	0.0000031900090107
563	0.0000000105963798	0.0000000079472855	0.0000030201715617
564	0.0000000100996749	0.0000000079472855	0.0000029417085443
565	0.0000000102652429	0.0000000074505802	0.0000030330845675
566	0.000000009934106	0.0000000079472855	0.0000028771503366
567	0.000000010099674	0.0000000074505802	0.0000030524531667
568	0.000000009934106	0.0000000079472855	0.000002745548727
569	0.000000009934106	0.0000000074505802	0.0000029039688343
570	0.000000009768538	0.0000000074505802	0.0000024669452614
571	0.000000009934106	0.0000000069538748	0.0000028900644793
572	0.0000000096029691	0.0000000069538748	0.0000028786425901
573	0.0000000091062642	0.0000000069538748	0.0000028076274248
574	0.0000000089406953	0.0000000074505802	0.000002389472229
575	0.0000000089406953	0.0000000069538748	0.0000026775139759
576	0.0000000091062633	0.0000000069538748	0.0000028548065529
577	0.0000000087751273	0.0000000074505802	0.0000022017452466
578	0.0000000089406953	0.0000000069538748	0.0000026670857096
579	0.0000000089406944	0.0000000069538748	0.0000026387785965
580	0.0000000089406944	0.0000000069538748	0.0000026357988645
581	0.0000000087751273	0.0000000064571695	0.0000024535379453
582	0.0000000087751273	0.0000000059604641	0.0000024232435862
583	0.0000000079472846	0.0000000059604641	0.0000022593555968
584	0.0000000087751273	0.0000000059604641	0.0000026045122468
585	0.0000000086095584	0.0000000059604641	0.0000023959291866
586	0.0000000087751264	0.0000000059604641	0.0000025161132271
587	0.0000000086095584	0.0000000059604641	0.0000025136303066
588	0.0000000079472846	0.0000000059604641	0.0000022449530661
589	0.0000000082784215	0.0000000059604641	0.0000024416192446
590	0.0000000079472846	0.0000000059604641	0.0000022409801659
591	0.0000000086095575	0.0000000054637588	0.0000027604514798
592	0.0000000072850108	0.0000000059604641	0.0000020214658889
593	0.0000000072850108	0.0000000064571695	0.0000018833990225
594	0.0000000082784206	0.0000000054637588	0.000002596566901
595	0.0000000072850108	0.0000000059604641	0.0000021024186481
596	0.0000000072850108	0.0000000059604641	0.0000020870227218
597	0.0000000072850108	0.0000000059604641	0.0000020537479486
598	0.0000000072850108	0.0000000054637588	0.0000020607010356
599	0.0000000074505793	0.0000000054637588	0.0000021803909931
600	0.0000000074505793	0.0000000054637588	0.0000023522263746
601	0.0000000072850108	0.0000000054637588	0.0000020552377009
602	0.0000000072850108	0.0000000054637588	0.0000019703118141
603	0.0000000071194424	0.0000000054637588	0.0000019131975932
604	0.0000000072850108	0.0000000049670534	0.0000022712749796
605	0.0000000072850108	0.0000000049670534	0.0000020294125989
606	0.0000000069538739	0.0000000049670534	0.0000021297339572
607	0.0000000071194433	0.0000000054637588	0.0000017756262878
608	0.0000000072850108	0.0000000049670534	0.0000019782585241
609	0.0000000071194433	0.0000000054637588	0.0000018595600295
610	0.0000000072850108	0.0000000049670534	0.0000019439899006
611	0.0000000067883055	0.0000000049670534	0.0000020318957468
612	0.0000000069538739	0.0000000049670534	0.000001937037041
613	0.0000000069538739	0.0000000054637588	0.000001786056032
614	0.0000000069538748	0.0000000054637588	0.0000016519600194
615	0.0000000067883055	0.0000000049670534	0.0000019156814233
616	0.0000000076161468	0.0000000049670534	0.0000023845086616
617	0.0000000066227375	0.0000000054637588	0.0000015864013676
618	0.000000006622737	0.0000000049670534	0.0000018605534251
619	0.0000000069538739	0.0000000049670534	0.0000021416535674
620	0.0000000062916006	0.0000000049670534	0.0000015203459043
621	0.0000000062916006	0.0000000049670534	0.0000015471654251
622	0.0000000069538739	0.0000000044703481	0.0000021063924578
623	0.0000000062916006	0.0000000049670534	0.0000014776331909
624	0.0000000067883055	0.0000000044703481	0.0000021530763661
625	0.0000000061260321	0.0000000044703481	0.0000013534677237
626	0.0000000062916006	0.0000000039736427	0.0000015233256363
627	0.0000000061260321	0.0000000039736427	0.0000015839179923
628	0.0000000062916001	0.0000000039736427	0.0000017075849428
629	0.0000000064571686	0.0000000039736427	0.0000018143650777
630	0.0000000059604632	0.0000000039736427	0.0000016584164086
631	0.0000000057948952	0.0000000039736427	0.0000014110805751
632	0.0000000057948952	0.0000000044703481	0.0000011438737602
633	0.0000000062916001	0.0000000039736427	0.0000022290619199
634	0.0000000061260321	0.0000000039736427	0.0000017587400407
635	0.0000000054637583	0.0000000044703481	0.0000012948609083
636	0.0000000054637583	0.0000000039736427	0.0000015893809859
637	0.0000000056293268	0.0000000039736427	0.0000016812623471
638	0.0000000057948952	0.0000000039736427	0.0000017259609422
639	0.0000000052981899	0.0000000039736427	0.0000014518064972
640	0.0000000052981899	0.0000000039736427	0.0000015744813027
641	0.0000000051326214	0.0000000039736427	0.0000014627331666
642	0.0000000051326214	0.0000000039736427	0.0000015799446373
643	0.0000000051326214	0.0000000034769374	0.0000014130669115
644	0.000000004967053	0.0000000034769374	0.0000012526440969
645	0.0000000048014845	0.0000000039736427	0.0000016315966604
646	0.0000000048014845	0.0000000039736427	0.0000015988173345
647	0.0000000049670534	0.0000000034769374	0.0000011672170785
648	0.000000004967053	0.0000000034769374	0.0000015243186908
649	0.000000004967053	0.0000000034769374	0.0000013648904087
650	0.0000000048014845	0.0000000034769374	0.0000012690339872
651	0.0000000048014845	0.0000000034769374	0.0000016127233948
652	0.0000000048014845	0.0000000034769374	0.0000012511538898
653	0.0000000048014845	0.0000000034769374	0.0000015724942841
654	0.000000004967053	0.0000000034769374	0.0000013549569076
655	0.0000000046359161	0.0000000039736427	0.0000009546408819
656	0.0000000048014845	0.0000000034769374	0.0000015387214489
657	0.0000000044703476	0.0000000034769374	0.0000015064384797
658	0.0000000044703476	0.0000000034769374	0.0000013708501001
659	0.0000000046359161	0.0000000039736427	0.0000009432171737
660	0.0000000043047792	0.0000000034769374	0.0000014771353563
661	0.0000000041392108	0.0000000034769374	0.0000013708498727
662	0.0000000041392112	0.0000000034769374	0.000001135429784
663	0.0000000041392108	0.0000000034769374	0.0000012367503359
664	0.0000000038080743	0.0000000034769374	0.0000012730068875
665	0.0000000041392112	0.0000000034769374	0.00000116523006
666	0.0000000039736427	0.0000000034769374	0.0000011990033499
667	0.0000000038080743	0.0000000034769374	0.0000012526434148
668	0.0000000038080739	0.0000000034769374	0.0000012635701978
669	0.0000000036425054	0.0000000034769374	0.0000012049633824
670	0.0000000036425059	0.0000000034769374	0.0000012153934676
671	0.0000000039736423	0.0000000034769374	0.0000011513232039
672	0.0000000038080743	0.0000000034769374	0.000001147846433
673	0.0000000039736423	0.0000000034769374	0.0000015014715018
674	0.0000000041392112	0.0000000034769374	0.0000008965292864
675	0.0000000036425054	0.0000000034769374	0.0000011592696865
676	0.000000003476937	0.0000000034769374	0.0000012218499705
677	0.000000003476937	0.0000000034769374	0.0000012054598528
678	0.0000000036425054	0.0000000034769374	0.0000013425398038
679	0.0000000036425059	0.0000000034769374	0.0000011488396012
680	0.0000000038080743	0.0000000034769374	0.0000010450353329
681	0.000000003476937	0.0000000034769374	0.0000011543029359
682	0.0000000033113687	0.0000000034769374	0.000001184599796
683	0.0000000034769374	0.0000000034769374	0.0000010455318034
684	0.0000000033113687	0.0000000034769374	0.0000011910564126
685	0.0000000039736427	0.0000000034769374	0.0000009377534411
686	0.0000000033113685	0.0000000034769374	0.0000011741697108
687	0.0000000036425054	0.0000000034769374	0.0000012749932239
688	0.0000000038080743	0.0000000034769374	0.0000009183831366
689	0.0000000036425054	0.0000000034769374	0.000001309759682
690	0.0000000038080743	0.0000000034769374	0.0000008349410336
691	0.0000000031458003	0.0000000034769374	0.0000011543028222
692	0.0000000031458003	0.0000000034769374	0.0000010301349676
693	0.0000000031458003	0.0000000034769374	0.0000010202014664
694	0.0000000031458003	0.0000000034769374	0.000001183109589
695	0.0000000029802318	0.0000000034769374	0.0000010251681033
696	0.0000000029802318	0.0000000034769374	0.0000010202014664
697	0.0000000036425054	0.0000000034769374	0.000000866231801
698	0.0000000036425059	0.0000000029802321	0.0000008354376746
699	0.0000000031458003	0.0000000034769374	0.0000012292997553
700	0.0000000034769374	0.0000000029802321	0.000000883118787
701	0.0000000031458003	0.0000000029802321	0.0000009615937415
702	0.0000000033113685	0.0000000034769374	0.0000012342662785
703	0.0000000029802316	0.0000000029802321	0.0000009601037618
704	0.0000000034769374	0.0000000029802321	0.0000008533180562
705	0.0000000029802318	0.0000000029802321	0.000000943216719
706	0.0000000029802318	0.0000000029802321	0.0000009710305449
707	0.0000000029802318	0.0000000029802321	0.0000009397399481
708	0.0000000031458003	0.0000000029802321	0.0000008945422678
709	0.0000000029802318	0.0000000029802321	0.0000009481834127
710	0.0000000029802318	0.0000000029802321	0.0000009993408412
711	0.0000000033113687	0.0000000029802321	0.000000748518346
712	0.0000000029802318	0.0000000029802321	0.0000008895754604
713	0.0000000041392112	0.0000000034769374	0.0000005190494221
714	0.0000000029802318	0.0000000029802321	0.0000010077842489
715	0.0000000031458003	0.0000000029802321	0.0000010365913568
716	0.0000000029802318	0.0000000029802321	0.0000008428875731
717	0.0000000029802318	0.0000000029802321	0.0000008841119552
718	0.0000000029802318	0.0000000029802321	0.0000008761650747
719	0.0000000031458003	0.0000000029802321	0.0000007495116279
720	0.0000000029802318	0.0000000029802321	0.0000009397397776
721	0.0000000028146634	0.0000000029802321	0.0000008264971143
722	0.0000000026490952	0.0000000029802321	0.0000008071265825
723	0.0000000028146634	0.0000000029802321	0.0000008314639217
724	0.0000000026490952	0.0000000029802321	0.0000008125900308
725	0.0000000026490949	0.0000000029802321	0.0000007624252589
726	0.0000000029802318	0.0000000029802321	0.0000009283160693
727	0.0000000031458003	0.0000000024835267	0.0000006834526403
728	0.0000000026490949	0.0000000024835267	0.0000007738488534
729	0.0000000026490952	0.0000000024835267	0.0000007644118796
730	0.0000000028146634	0.0000000029802321	0.0000009432162074
731	0.0000000026490952	0.0000000019868212	0.0000007510014939
732	0.0000000028146634	0.0000000029802321	0.0000009134156471
733	0.0000000026490949	0.0000000024835267	0.0000009089455943
734	0.0000000029802318	0.0000000019868212	0.0000006005060982
735	0.0000000024835265	0.0000000019868212	0.0000007346109783
736	0.0000000026490949	0.0000000019868212	0.0000008826216344
737	0.0000000026490949	0.0000000019868212	0.0000008915617968
738	0.0000000024835267	0.0000000019868212	0.0000007783189631
739	0.0000000028146634	0.0000000019868212	0.0000005672280281
740	0.0000000023179583	0.0000000019868212	0.0000007202070833
741	0.000000002317958	0.0000000019868212	0.0000008026562455
742	0.0000000021523896	0.0000000019868212	0.0000007544782079
743	0.0000000021523896	0.0000000019868212	0.0000007346108646
744	0.000000002317958	0.0000000019868212	0.0000006675585951
745	0.0000000021523896	0.0000000019868212	0.0000007162336146
746	0.0000000021523896	0.0000000019868212	0.0000007539814533
747	0.0000000021523898	0.0000000019868212	0.0000007197103287
748	0.000000002317958	0.0000000019868212	0.0000006258370036
749	0.0000000021523898	0.0000000019868212	0.000000739577672
750	0.0000000021523898	0.000000001490116	0.0000006606050533
751	0.0000000021523896	0.0000000019868212	0.0000007663985002
752	0.0000000021523898	0.000000001490116	0.000000705803302
753	0.0000000021523896	0.000000001490116	0.0000006526580592
754	0.0000000021523896	0.000000001490116	0.0000006586183758
755	0.0000000021523898	0.000000001490116	0.0000006596116577
756	0.0000000021523898	0.000000001490116	0.0000007013331356
757	0.0000000021523896	0.000000001490116	0.0000006978563079
758	0.0000000021523898	0.000000001490116	0.0000006799756989
759	0.0000000021523896	0.000000001490116	0.0000006288171903
760	0.0000000021523896	0.000000001490116	0.000000632294018
761	0.0000000021523896	0.000000001490116	0.0000006864326565
762	0.0000000021523898	9.934107E-10	0.0000005667313303
763	0.0000000021523898	9.934107E-10	0.0000006000093435
764	0.0000000021523896	0.000000001490116	0.0000007395777857
765	0.0000000023179583	9.934107E-10	0.0000004435522101
766	0.0000000021523896	9.934107E-10	0.0000006218635917
767	0.0000000021523896	9.934107E-10	0.0000006109365245
768	0.0000000021523898	9.934107E-10	0.000000584115412
769	0.0000000021523898	9.934107E-10	0.0000005404068588
770	0.0000000019868214	9.934107E-10	0.0000005130889349
771	0.0000000021523898	9.934107E-10	0.000000584115412
772	0.0000000021523898	9.934107E-10	0.0000006188835187
773	0.0000000019868214	9.934107E-10	0.0000005115988415
774	0.0000000019868214	9.934107E-10	0.000000553817415
775	0.0000000021523896	9.934107E-10	0.0000007301408118
776	0.0000000019868214	9.934107E-10	0.0000004976915307
777	0.0000000019868214	9.934107E-10	0.0000005071286182
778	0.0000000021523896	9.934107E-10	0.000000664081881
779	0.0000000019868214	9.934107E-10	0.0000005041484883
780	0.0000000019868214	9.934107E-10	0.00000053196311
781	0.0000000021523898	9.934107E-10	0.0000005558041494
782	0.0000000018212529	9.934107E-10	0.0000004609364055
783	0.0000000018212529	9.934107E-10	0.0000005359366355
784	0.0000000018212529	9.934107E-10	0.0000005304730166
785	0.0000000016556844	9.934107E-10	0.0000005135855758
786	0.0000000019868212	9.934107E-10	0.0000006476912517
787	0.0000000018212529	9.934107E-10	0.0000004654066004
788	0.0000000018212529	9.934107E-10	0.0000004827907674
789	0.0000000016556844	9.934107E-10	0.0000004813007308
790	0.0000000019868214	9.934107E-10	0.000000559777618
791	0.0000000019868212	9.934107E-10	0.0000005612677114
792	0.0000000029802318	0.000000001490116	0.0000002543114022
793	0.000000002317958	9.934107E-10	0.000001046027819
794	0.0000000019868212	9.934107E-10	0.0000008617611229
795	0.0000000016556844	9.934107E-10	0.0000005026583381
796	0.0000000016556844	9.934107E-10	0.0000004693800975
797	0.0000000016556844	9.934107E-10	0.0000004927245527
798	0.0000000016556844	9.934107E-10	0.0000005001749059
799	0.0000000019868212	9.934107E-10	0.0000005567974881
800	0.0000000016556844	9.934107E-10	0.000000494711287
801	0.0000000016556844	9.934107E-10	0.0000003978563541
802	0.0000000019868214	9.934107E-10	0.0000005786517363
803	0.0000000019868212	9.934107E-10	0.0000005359365218
804	0.0000000016556844	9.934107E-10	0.0000004435521248
805	0.0000000016556844	9.934107E-10	0.0000004400752687
806	0.0000000014901159	9.934107E-10	0.000000414743937
807	0.0000000016556844	9.934107E-10	0.0000004857708973
808	0.0000000019868214	9.934107E-10	0.0000005538173582
809	0.0000000014901159	9.934107E-10	0.0000004162340304
810	0.0000000016556844	9.934107E-10	0.0000004793138828
811	0.0000000016556844	9.934107E-10	0.0000004425587292
812	0.0000000016556844	9.934107E-10	0.0000004798105806
813	0.0000000016556844	9.934107E-10	0.0000004962013236
814	0.0000000014901159	9.934107E-10	0.0000004296447003
815	0.0000000016556844	9.934107E-10	0.000000444545492
816	0.0000000016556844	9.934107E-10	0.0000004673932779
817	0.0000000016556844	9.934107E-10	0.0000004922277981
818	0.0000000014901159	9.934107E-10	0.0000004529892124
819	0.0000000013245476	9.934107E-10	0.000000429147974
820	0.0000000014901159	9.934107E-10	0.000000503154979
821	0.0000000016556843	9.934107E-10	0.0000006099430152
822	0.0000000014901159	9.934107E-10	0.0000003630877359
823	0.0000000013245475	9.934107E-10	0.0000003745116999
824	0.0000000014901159	9.934107E-10	0.0000004356050169
825	0.0000000014901159	9.934107E-10	0.0000004341149236
826	0.0000000014901159	9.934107E-10	0.0000004798105238
827	0.0000000013245476	9.934107E-10	0.0000003889158222
828	0.0000000013245476	9.934107E-10	0.0000004157372473
829	0.0000000014901159	9.934107E-10	0.000000450009054
830	0.0000000013245476	9.934107E-10	0.0000003685513548
831	0.0000000013245475	9.934107E-10	0.0000004723601137
832	0.0000000013245475	9.934107E-10	0.0000004058033767
833	0.0000000013245475	9.934107E-10	0.0000004624262715
834	0.0000000013245476	9.934107E-10	0.0000003526571106
835	0.0000000013245475	9.934107E-10	0.0000004053066505
836	0.0000000013245476	9.934107E-10	0.0000004534858533
837	0.0000000013245475	9.934107E-10	0.0000004236842983
838	0.0000000013245475	9.934107E-10	0.0000003238488091
839	0.0000000013245475	9.934107E-10	0.0000004202074706
840	0.0000000013245476	9.934107E-10	0.0000004048099811
841	0.0000000013245476	9.934107E-10	0.0000004063000176
842	0.0000000013245476	9.934107E-10	0.0000003923926499
843	0.0000000011589791	9.934107E-10	0.000000419710716
844	0.0000000013245475	9.934107E-10	0.0000003680546286
845	0.0000000013245476	9.934107E-10	0.0000003521604128
846	0.0000000013245475	9.934107E-10	0.0000003854388808
847	0.0000000013245475	9.934107E-10	0.0000003933859887
848	0.0000000013245476	9.934107E-10	0.0000003834521181
849	0.0000000013245475	9.934107E-10	0.0000003566306361
850	0.000000001158979	9.934107E-10	0.0000003874256436
851	0.0000000013245476	9.934107E-10	0.000000354643845
852	0.0000000011589791	9.934107E-10	0.000000425174278
853	0.0000000011589791	9.934107E-10	0.0000003750083124
854	0.000000001158979	9.934107E-10	0.0000003397429964
855	0.0000000011589791	9.934107E-10	0.0000003834520896
856	0.0000000013245475	9.934107E-10	0.0000003571272771
857	0.0000000011589791	9.934107E-10	0.0000003198751699
858	0.0000000011589791	9.934107E-10	0.0000004033198309
859	0.0000000011589791	9.934107E-10	0.0000003332859535
860	0.0000000011589791	9.934107E-10	0.0000003362661118
861	0.000000001158979	9.934107E-10	0.0000003963660902
862	0.0000000011589791	9.934107E-10	0.0000004067966302
863	0.0000000013245476	9.934107E-10	0.0000002856031358
864	0.0000000013245475	9.934107E-10	0.0000002910667831
865	0.0000000011589791	9.934107E-10	0.0000001857668082
866	9.934107E-10	9.934107E-10	0.0000003327891989
867	0.0000000011589791	9.934107E-10	0.0000003764983205
868	0.0000000011589791	9.934107E-10	0.0000003615975004
869	9.934107E-10	9.934107E-10	0.0000003163982569
870	9.934107E-10	9.934107E-10	0.0000003144114658
871	0.0000000011589791	9.934107E-10	0.0000003402396374
872	9.934107E-10	9.934107E-10	0.0000003322925011
873	9.934107E-10	9.934107E-10	0.0000003298090405
874	0.000000001158979	9.934107E-10	0.0000003720280404
875	9.934107E-10	9.934107E-10	0.0000003154048329
876	9.934107E-10	9.934107E-10	0.0000003114313074
877	9.934107E-10	9.934107E-10	0.0000003134180702
878	0.0000000011589791	9.934107E-10	0.0000002925568197
879	9.934107E-10	9.934107E-10	0.0000002960336758
880	9.934107E-10	9.934107E-10	0.000000293053489
881	9.934107E-10	9.934107E-10	0.00000030149738
882	0.0000000011589791	9.934107E-10	0.0000003650742997
883	9.934107E-10	9.934107E-10	0.0000002990138626
884	9.934107E-10	9.934107E-10	0.0000003019940209
885	9.934107E-10	4.967053E-10	0.0000003183849913
886	9.934107E-10	4.967053E-10	0.0000002950402802
887	0.0000000013245475	4.967053E-10	0.0000002567946069
888	9.934107E-10	4.967053E-10	0.0000003233518839
889	9.934107E-10	4.967053E-10	0.0000002652384694
890	9.934107E-10	4.967053E-10	0.0000002697087496
891	9.934107E-10	4.967053E-10	0.000000294543554
892	9.934107E-10	4.967053E-10	0.0000002622582542
893	9.934107E-10	4.967053E-10	0.0000002950402518
894	9.934107E-10	4.967053E-10	0.0000003243452795
895	9.934107E-10	4.967053E-10	0.0000002751723684
896	0.0000000013245475	4.967053E-10	0.0000002379200907
897	9.934107E-10	4.967053E-10	0.0000002870930871
898	9.934107E-10	4.967053E-10	0.0000002935501584
899	9.934107E-10	4.967053E-10	0.0000002513309312
900	9.934107E-10	4.967053E-10	0.000000280139318
901	9.934107E-10	4.967053E-10	0.0000002711987577
902	9.934107E-10	4.967053E-10	0.0000002528209961
903	9.934107E-10	4.967053E-10	0.0000002597747368
904	9.934107E-10	4.967053E-10	0.0000003094443741
905	9.934107E-10	4.967053E-10	0.0000002587813412
906	9.934107E-10	4.967053E-10	0.0000002354365733
907	9.934107E-10	4.967053E-10	0.0000002533176655
908	0.0000000011589791	4.967053E-10	0.0000001385802193
909	9.934107E-10	4.967053E-10	0.0000002354365591
910	9.934107E-10	4.967053E-10	0.0000003114311085
911	9.934107E-10	4.967053E-10	0.0000002746756138
912	9.934107E-10	4.967053E-10	0.0000002895764908
913	9.934107E-10	4.967053E-10	0.0000002284827758
914	9.934107E-10	4.967053E-10	0.0000002205355969
915	9.934107E-10	4.967053E-10	0.000000233449768
916	9.934107E-10	4.967053E-10	0.0000002359332285
917	9.934107E-10	4.967053E-10	0.0000002558011261
918	9.934107E-10	4.967053E-10	0.0000002240124672
919	8.278422E-10	4.967053E-10	0.0000002066280587
920	8.278422E-10	4.967053E-10	0.0000002259992584
921	8.278422E-10	4.967053E-10	0.0000002602713778
922	8.278422E-10	4.967053E-10	0.0000002240124388
923	8.278422E-10	4.967053E-10	0.0000002299728123
924	8.278422E-10	4.967053E-10	0.0000002106016126
925	8.278422E-10	4.967053E-10	0.000000258781256
926	9.934107E-10	4.967053E-10	0.0000001281494661
927	9.934107E-10	4.967053E-10	0.000000445538177
928	8.278422E-10	4.967053E-10	0.0000002841128151
929	8.278422E-10	4.967053E-10	0.0000002001709589
930	8.278422E-10	4.967053E-10	0.0000001932171472
931	8.278422E-10	4.967053E-10	0.0000002220256476
932	8.278422E-10	4.967053E-10	0.0000002508341197
933	8.278422E-10	4.967053E-10	0.0000001952039383
934	8.278422E-10	4.967053E-10	0.0000001957006219
935	8.278422E-10	4.967053E-10	0.0000002155685763
936	8.278422E-10	4.967053E-10	0.0000002036478151
937	8.278422E-10	4.967053E-10	0.0000001892435506
938	8.278422E-10	4.967053E-10	0.000000187753443
939	6.622738E-10	4.967053E-10	0.0000001798062641
940	8.278422E-10	4.967053E-10	0.000000202654391
941	8.278422E-10	4.967053E-10	0.0000002175553249
942	6.622738E-10	4.967053E-10	0.0000001728524666
943	8.278422E-10	4.967053E-10	0.000000193217133
944	8.278422E-10	4.967053E-10	0.0000001976873989
945	6.622738E-10	4.967053E-10	0.0000001763293511
946	6.622738E-10	4.967053E-10	0.0000001857666234
947	8.278422E-10	4.967053E-10	0.0000001991774923
948	8.278422E-10	4.967053E-10	0.0000001961973055
949	6.622738E-10	4.967053E-10	0.000000192720421
950	4.967053E-10	4.967053E-10	0.0000001798062357
951	4.967053E-10	0	0.0000001832831344
952	6.622738E-10	0	0.0000001966939749
953	4.967053E-10	0	0.0000001574547497
954	6.622738E-10	0	0.0000001872567168
955	4.967053E-10	0	0.0000001703689492
956	4.967053E-10	0	0.0000001788128259
957	6.622738E-10	0	0.0000001952038957
958	4.967053E-10	0	0.0000001688788558
959	6.622738E-10	0	0.0000001947071837
960	4.967053E-10	0	0.000000167885446
961	4.967053E-10	0	0.0000001778194303
962	4.967053E-10	0	0.0000001663953384
963	6.622737E-10	0	0.000000186263307
964	4.967053E-10	0	0.0000001644085472
965	4.967053E-10	0	0.0000001793095237
966	6.622738E-10	0	0.0000001872567026
967	8.278422E-10	4.967053E-10	0.0000000869232153
968	6.622738E-10	0	0.0000002106014989
969	6.622737E-10	0	0.0000002374231656
970	4.967053E-10	0	0.0000001693755252
971	4.967053E-10	0	0.0000001733491075
972	4.967053E-10	0	0.0000001728524097
973	4.967053E-10	0	0.0000001629184396
974	4.967053E-10	0	0.0000001579514475
975	4.967053E-10	0	0.0000001678854318
976	6.622737E-10	0	0.0000001922236663
977	4.967053E-10	0	0.0000001763292943
978	4.967053E-10	0	0.0000001360966309
979	4.967053E-10	0	0.0000001639118352
980	4.967053E-10	0	0.0000001544745487
981	6.622738E-10	4.967053E-10	0.0000000824528783
982	4.967053E-10	0	0.0000001549712323
983	6.622738E-10	0	0.0000001887467675
984	4.967053E-10	0	0.000000144043824
985	4.967053E-10	0	0.0000001395735296
986	4.967053E-10	0	0.0000001534811389
987	4.967053E-10	0	0.000000090896819
988	3.311369E-10	0	0.0000001236791149
989	4.967053E-10	0	0.0000001807996028
990	4.967053E-10	0	0.0000001485141468
991	3.311369E-10	0	0.0000001326197321
992	3.311369E-10	0	0.000000141063623
993	4.967053E-10	0	0.0000001584481168
994	3.311369E-10	0	0.0000001425537306
995	3.311369E-10	0	0.0000001509976499
996	3.311369E-10	0	0.0000001360966166
997	3.311369E-10	0	0.0000001495075423
998	3.311369E-10	0	0.0000001678854176

==> tabs/exp_shared.dat <==
r acc_test_mean acc_test_std runtime_mean runtime_std preprocessing_mean
0	5.13E-01	2.50E-02	4.65E-01	2.66E-02	4.48E+00
1	5.13E-01	2.50E-02	0.472767124546669	0.0140540296563974	10.1356492042542
2	0.499166679382324	0.0119023868905256	0.726473432749987	0.0662328311105746	11.5896773338318
3	0.990833389759064	0.00485909945637304	8.98E-01	4.23E-02	1.29E+01
4	0.98500007390976	0.00424917887565736	1.12922990281256	0.0114134002891014	15.1066160202026
5	0.986666715145111	0.00889755449169972	1.45983761512153	1.10E-01	17.2474420070648
6	0.987500047683716	0.00950145281457086	1.53780224013942	7.08E-02	19.1774110794067


==> tabs/graph8c.dat <==
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907755278982136815e+00 5.160484421351055673e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> tabs/sr16622.dat <==
0.000000000000000000e+00 1.206994056699999818e-01 2.629663507672609146e+00 1.575485622451362566e+01
0.000000000000000000e+00 1.728534698499999966e-01 1.490521237922242115e+00 1.549615737182960729e+01
0.000000000000000000e+00 1.490116119399999828e-01 1.868857678641357989e+00 1.581633781022372354e+01
0.000000000000000000e+00 9.257346391999998758e-02 2.264272450894693200e+00 1.548804965693192059e+01
0.000000000000000000e+00 1.221895217899999914e-01 1.613965429012297337e+00 1.558954894429448856e+01
0.000000000000000000e+00 1.899898052200000020e-01 1.945818719776864825e+00 1.635692030633542515e+01
0.000000000000000000e+00 1.527369022399999721e-01 2.675333544507407346e+00 1.748434885935092353e+01
0.000000000000000000e+00 1.087784767199999891e-01 1.859438456720976074e+00 1.628210135996434715e+01
0.000000000000000000e+00 1.475214958199999871e-01 1.712203868594950773e+00 1.574891355771824841e+01
0.000000000000000000e+00 8.642673491999999791e-02 2.898477095820119587e+00 1.556663639963673873e+01
0.000000000000000000e+00 1.020729541800000084e-01 1.700439027015451465e+00 1.511691412914830579e+01
0.000000000000000000e+00 8.791685103999999362e-02 2.482014233502384926e+00 1.675721571141247068e+01
0.000000000000000000e+00 8.102506398999999304e-02 2.484043317730004308e+00 1.718277153944584512e+01
0.000000000000000000e+00 8.270144462999999557e-02 2.546891221389253612e+00 1.516416336488575389e+01
0.000000000000000000e+00 1.370906829799999893e-01 1.922398445566962488e+00 1.698604692329111998e+01
0.000000000000000000e+00 9.462237357999998821e-02 2.801021759670019762e+00 1.549102112919502794e+01
0.000000000000000000e+00 1.132488250699999893e-01 3.062780147111758833e+00 1.629365578094437694e+01
0.000000000000000000e+00 1.221895217899999914e-01 2.744326415993859847e+00 1.553512772215979432e+01
0.000000000000000000e+00 7.450580596999999139e-02 2.970797757400720940e+00 1.466409204325134930e+01
0.000000000000000000e+00 1.110136508899999958e-01 2.411181969465646446e+00 1.673273089660208868e+01
0.000000000000000000e+00 7.003545761000000425e-02 2.701766801575367527e+00 1.577717229689412548e+01
0.000000000000000000e+00 1.072883605999999934e-01 3.211722481832094633e+00 1.555639376423056319e+01
0.000000000000000000e+00 1.549720764199999934e-01 2.814707212755998444e+00 1.568217447206101411e+01
0.000000000000000000e+00 1.490116119399999828e-01 2.580581244771511074e+00 1.622302590660650168e+01
0.000000000000000000e+00 8.940696715999998934e-02 1.992180894672846758e+00 1.470882164572983797e+01
0.000000000000000000e+00 9.834766387999997750e-02 2.287568013496673380e+00 1.553061305189136831e+01
0.000000000000000000e+00 1.490116119399999828e-01 2.205329915260174189e+00 1.601525323650416510e+01
0.000000000000000000e+00 8.791685103999999362e-02 2.161527292602049233e+00 1.522107433470713467e+01
0.000000000000000000e+00 9.238719939999999464e-02 1.948130859532320347e+00 1.584560724334979476e+01
0.000000000000000000e+00 8.940696715999998934e-02 1.828035684121452231e+00 1.531050783644409563e+01
0.000000000000000000e+00 1.937150955199999913e-01 3.160841360288532353e+00 1.608417169444065919e+01
0.000000000000000000e+00 8.642673491999999791e-02 2.161527292602049233e+00 1.516548570965192866e+01
0.000000000000000000e+00 6.705522536999999894e-02 3.041339815874027241e+00 1.557238673943121476e+01
0.000000000000000000e+00 9.983777999999998709e-02 1.927126586764858818e+00 1.608563638980496080e+01
0.000000000000000000e+00 1.706182956699999753e-01 2.643584846191135984e+00 1.612391760680618802e+01
0.000000000000000000e+00 5.662441254000000201e-02 2.622629481016257813e+00 1.578164070803577701e+01
0.000000000000000000e+00 5.960464477999999344e-02 2.903819940231327834e+00 1.645513327958257577e+01
0.000000000000000000e+00 1.937150955199999913e-01 2.212447383028995240e+00 1.623560792273703512e+01
0.000000000000000000e+00 9.834766387999997750e-02 1.700439027015451465e+00 1.553710254740648544e+01
0.000000000000000000e+00 7.823109626999999455e-02 2.131221943106913042e+00 1.644652014991368105e+01
0.000000000000000000e+00 1.177191734299999903e-01 2.004808018250522128e+00 1.558712825993872819e+01
0.000000000000000000e+00 1.065433025399999817e-01 1.793595194140336080e+00 1.531948599042596726e+01
0.000000000000000000e+00 1.341104507399999979e-01 2.332591694870385091e+00 1.630653588786405095e+01
0.000000000000000000e+00 1.221895217899999914e-01 1.999885941046731785e+00 1.483007454904920941e+01
0.000000000000000000e+00 8.046627044999998812e-02 1.948130859532320347e+00 1.557526704444224741e+01
0.000000000000000000e+00 6.705522536999999894e-02 2.615545626126907663e+00 1.646503899628878997e+01
0.000000000000000000e+00 6.183981895000000006e-02 1.763497162979803523e+00 1.638427603261590804e+01
0.000000000000000000e+00 1.698732376099999775e-01 2.541802151881815242e+00 1.590004977622927385e+01
0.000000000000000000e+00 1.311302185099999795e-01 1.908078391794316708e+00 1.483001213869358281e+01
0.000000000000000000e+00 1.110136508899999958e-01 2.643584846191135984e+00 1.489763942943029740e+01
0.000000000000000000e+00 1.147389411899999989e-01 1.927126586764858818e+00 1.725334995427142459e+01
0.000000000000000000e+00 1.057982444799999977e-01 2.828207899973999240e+00 1.682853314949822021e+01
0.000000000000000000e+00 1.206994056699999818e-01 1.936516327114623959e+00 1.522565930147658086e+01
0.000000000000000000e+00 1.013278961199999967e-01 2.345091857637155996e+00 1.633681141568203543e+01
0.000000000000000000e+00 9.387731551999999036e-02 1.868857678641357989e+00 1.441270456995185256e+01
0.000000000000000000e+00 8.791685103999999362e-02 2.651045425990598225e+00 1.584221948942832014e+01
0.000000000000000000e+00 1.236796379099999871e-01 2.357437693459359718e+00 1.671085452207844213e+01
0.000000000000000000e+00 9.536743163999998607e-02 2.123499897013052973e+00 1.584434765627435482e+01
0.000000000000000000e+00 1.877546310399999807e-01 2.115717756571048547e+00 1.576321076588975600e+01
0.000000000000000000e+00 8.642673491999999791e-02 2.337297585909742459e+00 1.539758432068865091e+01
0.000000000000000000e+00 1.300126314199999966e-01 2.502785499538505931e+00 1.495549870288720307e+01
0.000000000000000000e+00 1.274049282099999902e-01 2.601225572352245052e+00 1.564597661965524900e+01
0.000000000000000000e+00 8.493661880000000219e-02 2.556992317375693435e+00 1.695278675776111754e+01
0.000000000000000000e+00 1.817941665599999979e-01 2.541802151881815242e+00 1.605162925382310135e+01
0.000000000000000000e+00 9.387731551999999036e-02 2.168962271089521110e+00 1.577994020032154054e+01
0.000000000000000000e+00 9.536743163999998607e-02 2.092001229953889929e+00 1.671189999041716590e+01
0.000000000000000000e+00 1.050531864199999998e-01 2.889508425838168471e+00 1.611472418155704389e+01
0.000000000000000000e+00 8.307397365999999450e-02 1.931832477800265124e+00 1.559969466300291963e+01
0.000000000000000000e+00 9.760260581999999352e-02 1.581175606186780769e+00 1.654401919659060027e+01
0.000000000000000000e+00 9.983777999999998709e-02 1.682528100446529340e+00 1.538549804996102210e+01
0.000000000000000000e+00 8.642673491999999791e-02 1.945818719776864825e+00 1.662697511315828436e+01
0.000000000000000000e+00 7.376074790999999353e-02 2.521182864679213154e+00 1.702874925790272798e+01
0.000000000000000000e+00 8.642673491999999791e-02 1.741024307127850612e+00 1.479644414031214694e+01
0.000000000000000000e+00 1.460313796999999914e-01 2.419865092037835730e+00 1.621787234841143288e+01
0.000000000000000000e+00 4.470348357999999467e-02 2.099969399603013542e+00 1.584503078809765242e+01
0.000000000000000000e+00 1.065433025399999817e-01 1.581175606186780769e+00 1.588843562947941379e+01
0.000000000000000000e+00 9.089708327999999893e-02 2.051179235433914450e+00 1.558671201098480807e+01
0.000000000000000000e+00 4.917383193999998875e-02 2.462184523917655632e+00 1.536636022613705066e+01
0.000000000000000000e+00 1.482665538799999849e-01 2.808864937130993944e+00 1.569608113203888244e+01
0.000000000000000000e+00 1.296401023899999838e-01 1.483195197827152700e+00 1.621865960554406882e+01
0.000000000000000000e+00 9.089708327999999893e-02 2.408270759256986526e+00 1.619439629439858663e+01
0.000000000000000000e+00 1.400709152200000085e-01 2.240421235071237582e+00 1.650735476256201650e+01
0.000000000000000000e+00 6.705522536999999894e-02 1.991075311364641998e+00 1.532647746813558776e+01
0.000000000000000000e+00 1.102685928299999979e-01 2.300640095063954504e+00 1.507031079286179498e+01
0.000000000000000000e+00 1.087784767199999891e-01 2.332591694870385091e+00 1.623322648340804619e+01
0.000000000000000000e+00 6.556510925000000323e-02 2.369632966553084419e+00 1.610117950622063177e+01
0.000000000000000000e+00 1.020729541800000084e-01 1.790896137170058910e+00 1.625347484389255470e+01
0.000000000000000000e+00 1.028180122399999785e-01 3.028878595436296450e+00 1.585570757566572908e+01
0.000000000000000000e+00 4.917383193999998875e-02 2.172659132972372120e+00 1.613536640073513340e+01
0.000000000000000000e+00 1.311302185099999795e-01 2.403887991102532595e+00 1.402646082858059984e+01
0.000000000000000000e+00 1.370906829799999893e-01 1.856278896433542158e+00 1.634357220944804467e+01
0.000000000000000000e+00 1.057982444799999977e-01 9.417533874499998126e-01 1.546992155762442600e+01
0.000000000000000000e+00 1.460313796999999914e-01 2.843417318637431190e+00 1.661497696697096771e+01
0.000000000000000000e+00 1.356005668599999936e-01 2.470095141264815553e+00 1.665262834786852153e+01
0.000000000000000000e+00 7.823109626999999455e-02 2.566992400710213840e+00 1.631693041456245652e+01
0.000000000000000000e+00 8.046627044999998812e-02 2.595197826554257681e+00 1.505309884055910175e+01
0.000000000000000000e+00 8.866190909999999148e-02 2.396540419471569372e+00 1.641099491178587400e+01
0.000000000000000000e+00 1.102685928299999979e-01 2.138884815852432730e+00 1.578438123172591112e+01
0.000000000000000000e+00 1.229345798500000031e-01 2.428473466575582052e+00 1.471180002040438417e+01
0.000000000000000000e+00 9.909272193999998923e-02 2.357437693459359718e+00 1.650281191593134622e+01

